Rank-Aware Speculative Sampling for Diffusion Draft Trees

Speculative sampling accelerates diffusion generation by verifying inexpensive draft states in parallel while preserving the target law. Recent tree-based methods allocate the parallel compute budget more effectively than single-chain drafts, as demonstrated by Diffusion Greedy Rejection Sampling (D-GRS). D-GRS generates $K$ conditionally independent candidates per node, and sequentially tests them in their generation order. Yet the sampled candidates admit an informative ranking without additional target-model evaluations. To exploit this, we introduce Rank-Aware Speculative Sampling (RASS), a verification rule for speculative draft trees based on rank-aware list coupling. RASS orders draft candidates along the proposal-target mean displacement and samples a rank with weights optimized to minimize total variation between the selected-proposal and target laws. Finally, the selected candidate is maximally coupled with the target, with residual correction ensuring exact sampling for any choice of rank weights. We evaluate RASS on a Gaussian-mixture target, unconditional pixel-space generation on FFHQ, conditional generation on CIFAR-10, and latent diffusion with Stable Diffusion 3.5 using COCO2014 prompts. Measured by the ratio of standard to speculative sampling's target-model evaluation counts, RASS improves on D-GRS across the evaluated settings, with gains reaching approximately 20% on CIFAR-10 at matched compute budgets.

==> figures/analysis/data/acceptance-data.csv <==
delta,rass_k2,upper_bound_k2,dgrs_k2,old_envelope_k2,rass_k4,upper_bound_k4,dgrs_k4,old_envelope_k4,rass_k8,upper_bound_k8,dgrs_k8,old_envelope_k8
0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
0.1,0.9936731671491309,0.9999999999999591,0.9761986275635164,0.9999999999999591,0.9975943389279156,1.0,0.9869530179997512,1.0,0.9992401307885542,1.0,0.9932982695444702,1.0
0.2,0.9855587284494044,0.9999811047912605,0.9510149705190307,0.9999811378182385,0.9945699032763157,0.9999999999998849,0.9722476741634576,0.9999999999998849,0.9982701125860445,1.0,0.9852480534583699,1.0
0.3,0.9744371258288014,0.998455841091891,0.9245477107914968,0.998507365396294,0.9904267290092803,0.9999997735308456,0.9558751889780539,0.9999997735358873,0.9969030417088435,0.9999999999997573,0.9757564819372124,0.9999999999997573
0.4,0.9595660939578228,0.9897501861369977,0.8969066487510987,0.9905982699165579,0.9847581686423144,0.9999472650120094,0.9378455816382278,0.9999473565741182,0.9949223789541832,0.9999999799114037,0.9647431468638908,0.9999999799114352
0.5,0.940560609427758,0.9704956136226806,0.8682113938284622,0.9738613007119891,0.9772194007617361,0.9991780685875943,0.9181880473371764,0.9991877241153718,0.9918665439485198,0.9999951993714579,0.9521425794949278,0.9999952001274428
0.6,0.9174006428501167,0.942238213250514,0.8385899175425904,0.9493936826271586,0.9675419922558567,0.9957617636518877,0.8969509438612842,0.995892846282177,0.9875176069666923,0.9998905873908761,0.937906480183402,0.9998907811406071
0.7,0.8904198394495424,0.9081455774768512,0.8081769971434662,0.9191590402063532,0.9555439994269556,0.9874009107753257,0.8742013837573541,0.9880615472070184,0.9811082098002466,0.9991984735748003,0.9220056187263335,0.9992042077820282
0.8,0.8602455326773019,0.8707824209836541,0.7771125800343461,0.8849053050143157,0.9404001475314065,0.9726641924701562,0.8500244401673535,0.9745835493553944,0.9718316927747572,0.9968425229926581,0.90443133339707,0.9968957298224992
0.9,0.8271277488279475,0.8317581163401038,0.745540100301787,0.8479807050573986,0.9202735965752176,0.9513506763513957,0.8245219859312868,0.9553252883665915,0.9603353298222673,0.9914285160819765,0.8851965695483588,0.9916777739683256
1.0,0.7902743428119032,0.7920223524928031,0.713604779027695,0.8093898847632417,0.8958622478534738,0.9241972101438334,0.7978111962923815,0.9307811340415768,0.9463871557421076,0.9817100818202751,0.8643364142809175,0.9824666749668506
1.1,0.7515715596971823,0.7521528923828222,0.6814519395974178,0.7698815830086085,0.8678471973607043,0.8923926308928848,0.7700227550896959,0.9017394940338122,0.9295426671211785,0.9669128954886925,0.8419081013379446,0.9686263607735331
1.2,0.7123555405391442,0.7125260012704533,0.6492253679872616,0.7300205499284103,0.8369461625339918,0.8571860724790745,0.7412988123412404,0.8690712729458858,0.9098784431636873,0.9468322911811515,0.8179904792650596,0.9499854524119022
1.3,0.6733614716031816,0.6734055852596061,0.6170657460737741,0.690239164844736,0.8040439489511612,0.8196764474307574,0.7117907473312692,0.8336190488401249,0.8875599717910074,0.9217591808639148,0.7926829550604783,0.9267396244584626
1.4,0.6349788687652572,0.6349889540611625,0.5851091834364803,0.6508730896061599,0.7695659624744462,0.7807480653635671,0.6816567955311098,0.7961477786469048,0.8623183545283027,0.8923215701552378,0.7661039441155859,0.8993285816519951
1.5,0.597428742886902,0.5974307815624273,0.5534858700235181,0.6121857472041015,0.733893089027175,0.7410841318041275,0.6510595998093736,0.7573284562393314,0.8336838889458713,0.8593156899756635,0.7383888743411435,0.8683294230804341
1.6,0.5608557090908447,0.5608560737449322,0.5223188685266733,0.5743852591237004,0.6968923462258045,0.7012065396618258,0.6201637464241464,0.7177378561514219,0.802309512238006,0.823571438640349,0.7096878072154081,0.8343777914682431
1.7,0.5253674016240706,0.5253674593767664,0.4917230614880548,0.5376363373958659,0.6590021983999423,0.6615161238359728,0.5891333443260851,0.6778653080694019,0.7688778814499698,0.7858672116946477,0.6801627504433339,0.7981148835138869
1.8,0.4910494571889655,0.4910494652923685,0.46180426415810594,0.502068791929817,0.620903315721678,0.6223247475174256,0.5581297025075976,0.6381219310348734,0.7337747616303363,0.7468888127231388,0.6499847455187273,0.760154448316676
1.9,0.45797115001865646,0.45797115102655206,0.4326585100660618,0.46778374984654225,0.583098866371629,0.5838784673159474,0.5273091547483405,0.5988501577952273,0.6976179175311062,0.7072185790715837,0.6193308184638726,0.7210638801751381
2.0,0.426187836812039,0.42618783692319123,0.40437151226640555,0.4348583133525394,0.5459589404995161,0.5463735447761694,0.4968210744232242,0.5603326122809814,0.6606690856439175,0.6673410020832697,0.5883808833129117,0.6813547087068343
2.1,0.3957423299632714,0.3957423299740707,0.37701829939642173,0.4033491410213868,0.5097538393524245,0.5099673564840717,0.4668061143841553,0.5228000119315581,0.6230782418209425,0.6276550713839306,0.5573146856281113,0.6414791017865271
2.2,0.36666587558406377,0.3666658755849625,0.3506630221164312,0.3732952788883084,0.4746794652168074,0.47478586103391773,0.4373946986471945,0.4864380522013188,0.5853937118290343,0.5884877902264298,0.5263088677888389,0.6018300736047506
2.3,0.338978966114676,0.33897896611473566,0.3253589222867379,0.3447204629227587,0.4408776980738838,0.44092880594147604,0.4087057840598812,0.45139335283917315,0.5480499108706254,0.5501063409569549,0.495534229415185,0.562743878181689
2.4,0.3126920813763113,0.31269208137631643,0.30114845442810334,0.317635044318308,0.4084498505757322,0.4084734732052081,0.3808459016208683,0.4177785876244189,0.5114025687478829,0.5127281194798594,0.4651532456370716,0.5245036123773732
2.5,0.2878064034934437,0.2878064034934472,0.2780635466624565,0.29203764159790435,0.37746701323554976,0.3774774885756268,0.3539084789781827,0.3856769237993651,0.4757279267218714,0.47652868328185927,0.4353178936230079,0.4873434147045208
2.6,0.2643145286831529,0.26431452868315425,0.256125986466361,0.2679165910913658,0.34797664722995436,0.34798103492303756,0.3279734381050642,0.3551458859584805,0.4411866881338825,0.4416479630596837,0.4061678244997333,0.4514528821177017
2.7,0.242201186321713,0.2422011863217185,0.23534791520288145,0.24525124494993814,0.32000696235798737,0.3200086882488793,0.30310705545639127,0.3262207421955249,0.40793221070599706,0.40819514211424657,0.37782890417669723,0.41698147790406404
2.8,0.22144396805929786,0.22144396805931557,0.2157324145229188,0.22401315029529223,0.29357039387263073,0.29357101512228756,0.27936206620328796,0.2989174928380422,0.3761037735715917,0.37625256050705747,0.3504121332471808,0.38404279899022964
2.9,0.2020140650535027,0.20201406505352662,0.1972741673250935,0.20416713223084776,0.2686658063515691,0.2686660181626859,0.2567779895323531,0.2732355262488884,0.34579609280947127,0.34587892529106823,0.3240129436090211,0.352718630129114
3.0,0.183877008573146,0.1838770085730959,0.17996017600140968,0.18567229585043993,0.24528041281032142,0.24528048204673494,0.2353816485284348,0.24915999268787822,0.317066435863155,0.3171120345883983,0.2987108581774254,0.32306274857939954
3.1,0.16699340765471674,0.16699340765476536,0.16377052113146262,0.16848295709964742,0.22339122868435848,0.223391250185076,0.21518785583500555,0.22666393618367311,0.2899485712513711,0.28997116222482744,0.27456949038860456,0.2951044645343871
3.2,0.15131967678075173,0.15131967678074754,0.14867914457022235,0.15254950871585704,0.20296644116728288,0.20296644769103314,0.19620023505824247,0.20571021555959876,0.26444831711916644,0.2644592026153872,0.25163685234162114,0.2688518951713833
3.3,0.1368087464209416,0.13680874642095825,0.13465464194749233,0.13781922503150845,0.18396665508113996,0.18396665696208742,0.17841214766692481,0.18625323887729928,0.2405594890365958,0.2405646409695572,0.22994593451146939,0.24429497727510713
3.4,0.12341074957341636,0.12341074957344865,0.12166105090226875,0.12423700784266811,0.16634604590361352,0.1663460464238471,0.16180769582810817,0.16824053028429165,0.21826097101184547,0.2182633891792616,0.2095155160002653,0.22140822715245845
3.5,0.1110736780108885,0.11107367801091067,0.10965862285309036,0.11174607458557714,0.15005344948474508,0.15005344962273837,0.14636277307561396,0.15161414427470715,0.19751939001443733,0.1975205106204082,0.19035116219612402,0.2001532583871661
3.6,0.09974400270635343,0.09974400270637936,0.09860456769838855,0.10028858955406553,0.13503339010394222,0.13503339013906135,0.13204613678997423,0.13631193943395997,0.1782913335513502,0.1782918455964515,0.17244636632716293,0.18048106873610803
3.7,0.08936725379547894,0.08936725379542397,0.08845376249434223,0.0898062387022812,0.12122704719473495,0.12122704720336727,0.11882047902561232,0.12226872161548023,0.16052531039220638,0.16052554176700118,0.1557837925211728,0.16233410766065653
3.8,0.07988855637926119,0.0798885563792425,0.07915941682217376,0.08024074861346846,0.1085731570663889,0.10857315706841761,0.10664347510737382,0.10941726500655544,0.14416339010600368,0.14416348948948238,0.14033658036246854,0.1456481359180694
3.9,0.07125311943886625,0.0712531194389925,0.07067368918823425,0.071534350403195,0.0970088458522158,0.09700884585266957,0.09546879249617946,0.09768921852968347,0.12914262146644917,0.1291426596993383,0.1260696743093357,0.1303538884772947
4.0,0.06340667608155706,0.0634066760815611,0.06294825036128837,0.06363018960833831,0.08647039053781963,0.08647039053757026,0.08524704556755658,0.08701590437295426,0.11539632654730804,0.11539634112450557,0.11294114542808942,0.11637855185541512


==> figures/analysis/data/rank-simplex-dgrs-0.csv <==
x,y
0.42000,0.43879
0.42425,0.43460
0.42582,0.43301
0.42850,0.43042
0.43174,0.42724
0.43277,0.42626
0.43531,0.42382
0.43706,0.42215
0.43776,0.42147
0.44138,0.41808
0.44391,0.41569
0.44571,0.41404
0.44978,0.41031
0.45007,0.41004
0.45020,0.40992
0.45447,0.40611
0.45666,0.40415
0.45888,0.40221
0.46331,0.39837
0.46333,0.39836
0.46335,0.39834
0.46782,0.39460
0.47022,0.39260
0.47234,0.39089
0.47601,0.38797
0.47691,0.38725
0.47744,0.38682
0.48153,0.38370
0.48509,0.38105
0.48620,0.38024
0.48777,0.37913
0.49093,0.37689
0.49332,0.37528
0.49574,0.37367
0.49867,0.37181
0.50062,0.37057
0.50242,0.36950
0.50559,0.36763
0.50876,0.36588
0.51065,0.36485
0.51287,0.36373
0.51580,0.36224
0.51818,0.36110
0.52105,0.35978
0.52526,0.35796
0.52638,0.35746
0.52713,0.35715
0.53179,0.35529
0.53576,0.35375
0.53726,0.35321
0.54013,0.35218
0.54278,0.35123
0.54417,0.35074
0.54836,0.34935
0.55242,0.34800
0.55397,0.34752
0.55753,0.34641
0.55962,0.34576
0.56054,0.34547
0.56532,0.34408
0.56858,0.34310
0.57103,0.34243
0.57653,0.34087
0.57677,0.34081
0.57741,0.34064
0.58254,0.33927
0.58442,0.33876
0.58834,0.33776
0.59225,0.33673
0.59415,0.33627
0.59974,0.33486
0.59997,0.33481
0.60004,0.33479
0.60583,0.33341
0.60779,0.33292
0.61170,0.33203
0.61549,0.33112
0.61788,0.33119
0.62227,0.33093
0.62502,0.33201
0.62777,0.33295
0.63057,0.33486
0.63247,0.33636
0.63619,0.34064
0.63645,0.34101
0.63941,0.34641
0.63966,0.34700
0.64136,0.35218
0.64190,0.35467
0.64244,0.35796
0.64271,0.36266
0.64280,0.36373
0.64277,0.36471
0.64251,0.36950
0.64199,0.37295
0.64168,0.37528
0.64056,0.38009
0.64032,0.38105
0.64020,0.38140
0.63847,0.38682
0.63772,0.38864
0.63614,0.39260
0.63485,0.39523
0.63336,0.39837
0.63170,0.40131
0.63013,0.40415
0.62830,0.40698
0.62644,0.40992
0.62472,0.41232
0.62232,0.41569
0.62098,0.41738
0.61775,0.42147
0.61710,0.42222
0.61452,0.42519
0.61309,0.42682
0.61273,0.42724
0.60897,0.43122
0.60726,0.43301
0.60475,0.43547
0.60133,0.43879
0.60046,0.43959
0.59853,0.44132
0.59608,0.44354
0.59493,0.44456
0.59162,0.44736
0.58804,0.45033
0.58710,0.45108
0.58552,0.45232
0.58250,0.45467
0.58062,0.45611
0.57785,0.45816
0.57379,0.46109
0.57314,0.46155
0.57268,0.46188
0.56837,0.46482
0.56411,0.46765
0.56355,0.46802
0.56287,0.46845
0.55866,0.47110
0.55485,0.47343
0.55372,0.47410
0.55254,0.47480
0.54872,0.47699
0.54478,0.47920
0.54368,0.47981
0.54267,0.48035
0.53857,0.48249
0.53368,0.48497
0.53341,0.48511
0.53320,0.48521
0.52816,0.48756
0.52411,0.48941
0.52286,0.48993
0.52089,0.49075
0.51748,0.49215
0.51537,0.49300
0.51200,0.49421
0.50696,0.49601
0.50646,0.49616
0.50528,0.49652
0.50078,0.49787
0.49889,0.49844
0.49498,0.49938
0.49114,0.50032
0.48907,0.50069
0.48369,0.50167
0.48302,0.50175
0.47847,0.50229
0.47678,0.50249
0.47653,0.50252
0.47032,0.50284
0.46966,0.50288
0.46361,0.50278
0.46305,0.50278
0.45753,0.50229
0.45671,0.50222
0.45661,0.50220
0.45063,0.50120
0.44914,0.50081
0.44481,0.49974
0.44111,0.49845
0.43924,0.49783
0.43626,0.49652
0.43395,0.49545
0.43207,0.49433
0.42896,0.49255
0.42641,0.49075
0.42429,0.48910
0.42010,0.48515
0.41997,0.48503
0.41992,0.48497
0.41613,0.48013
0.41553,0.47920
0.41290,0.47417
0.41258,0.47343
0.41183,0.47083
0.41088,0.46765
0.41070,0.46645
0.41029,0.46188
0.41067,0.45727
0.41074,0.45611
0.41134,0.45379
0.41233,0.45033
0.41283,0.44946
0.41521,0.44456
0.41612,0.44361
0.42000,0.43879
0.42000,0.43879
0.42000,0.43879


==> figures/analysis/data/rank-simplex-dgrs-1.csv <==
x,y
0.64657,0.61216
0.64240,0.61615
0.64071,0.61776
0.63808,0.62021
0.63447,0.62354
0.63372,0.62421
0.63212,0.62565
0.62933,0.62814
0.62801,0.62931
0.62490,0.63202
0.62134,0.63509
0.62044,0.63585
0.61873,0.63728
0.61595,0.63962
0.61445,0.64086
0.61143,0.64333
0.60735,0.64663
0.60688,0.64700
0.60609,0.64763
0.60230,0.65062
0.60001,0.65241
0.59770,0.65419
0.59402,0.65699
0.59307,0.65772
0.59245,0.65818
0.58840,0.66119
0.58465,0.66395
0.58372,0.66463
0.58239,0.66559
0.57901,0.66802
0.57661,0.66973
0.57428,0.67137
0.57112,0.67357
0.56952,0.67468
0.56832,0.67550
0.56474,0.67794
0.56013,0.68105
0.55994,0.68117
0.55979,0.68127
0.55512,0.68436
0.55099,0.68705
0.55027,0.68752
0.54941,0.68806
0.54540,0.69063
0.54192,0.69282
0.54051,0.69370
0.53892,0.69469
0.53560,0.69674
0.53256,0.69859
0.53066,0.69974
0.52863,0.70096
0.52571,0.70270
0.52288,0.70437
0.52073,0.70563
0.51854,0.70689
0.51572,0.70850
0.51283,0.71014
0.51069,0.71134
0.50865,0.71249
0.50564,0.71413
0.50236,0.71591
0.50056,0.71688
0.49894,0.71775
0.49545,0.71957
0.49136,0.72169
0.49031,0.72223
0.48943,0.72268
0.48513,0.72480
0.48012,0.72725
0.47993,0.72734
0.47967,0.72746
0.47467,0.72978
0.47102,0.73146
0.46939,0.73218
0.46696,0.73323
0.46406,0.73449
0.46213,0.73532
0.45868,0.73672
0.45343,0.73883
0.45327,0.73890
0.45297,0.73901
0.44778,0.74094
0.44495,0.74199
0.44225,0.74291
0.43674,0.74478
0.43668,0.74480
0.43665,0.74481
0.43101,0.74654
nan,nan
0.32051,0.55513
0.32148,0.55426
0.32490,0.55120
0.32796,0.54848
0.32931,0.54729
0.33211,0.54483
0.33373,0.54340
0.33452,0.54271
0.33817,0.53954
0.34116,0.53694
0.34261,0.53569
0.34546,0.53326
0.34708,0.53187
0.34790,0.53116
0.35155,0.52808
0.35475,0.52539
0.35604,0.52431
0.35843,0.52233
0.36055,0.52057
0.36171,0.51962
0.36508,0.51686
0.36880,0.51384
0.36962,0.51318
0.37103,0.51205
0.37418,0.50954
0.37603,0.50807
0.37876,0.50592
0.38327,0.50241
0.38336,0.50234
0.38341,0.50229
0.38798,0.49880
0.39099,0.49652
0.39263,0.49529
0.39510,0.49346
0.39729,0.49183
0.39877,0.49075
0.40199,0.48841
0.40658,0.48513
0.40670,0.48504
0.40679,0.48497
0.41145,0.48171
0.41511,0.47920
0.41623,0.47844
0.41766,0.47749
0.42104,0.47522
0.42378,0.47343
0.42588,0.47206
0.42837,0.47049
0.43076,0.46896
0.43288,0.46765
0.43567,0.46593
0.43871,0.46412
0.44063,0.46297
0.44252,0.46188
0.44563,0.46009
0.44869,0.45838
0.45068,0.45728
0.45287,0.45611
0.45577,0.45455
0.45833,0.45323
0.46091,0.45191
0.46411,0.45033
0.46610,0.44935
0.46767,0.44860
0.47134,0.44688
0.47645,0.44456
0.47662,0.44448
0.47674,0.44443
0.48196,0.44218
0.48559,0.44065
0.48733,0.43994
0.49023,0.43879
0.49275,0.43777
0.49426,0.43718
0.49821,0.43568
0.50279,0.43396
0.50369,0.43363
0.50543,0.43301
0.50922,0.43166
0.51119,0.43095
0.51477,0.42973
0.51950,0.42811
0.52035,0.42784
0.52217,0.42724
0.52595,0.42600
0.52772,0.42542
0.53158,0.42421
0.53587,0.42285
0.53723,0.42244
0.54042,0.42147
0.54290,0.42071
0.54396,0.42039
0.54859,0.41903
0.55199,0.41802
0.55430,0.41736
0.55998,0.41573
0.56001,0.41572
0.56011,0.41569
0.56576,0.41412
0.56792,0.41351
0.57152,0.41255
0.57583,0.41136
0.57728,0.41098
0.58127,0.40992
0.58306,0.40945
0.58371,0.40927
0.58886,0.40794
0.59155,0.40724
0.59467,0.40645
0.59936,0.40525
0.60048,0.40497
0.60379,0.40415
0.60631,0.40352
0.60715,0.40331
0.61215,0.40209
0.61491,0.40141
0.61800,0.40068
0.62266,0.39955
0.62385,0.39927
0.62763,0.39837
0.62972,0.39788
0.63038,0.39772
0.63560,0.39652
0.63807,0.39593
0.64148,0.39516
0.64576,0.39417
0.64737,0.39382
0.65274,0.39260
0.65327,0.39248
0.65342,0.39244
0.65918,0.39117
0.66107,0.39075
0.66509,0.38988
0.66870,0.38907
0.67101,0.38858
0.67632,0.38742
0.67694,0.38730
0.67921,0.38682
0.68289,0.38606
0.68390,0.38584
0.68956,0.38605
0.69044,0.38605
0.69354,0.38682
0.69626,0.38754
0.69737,0.38805
0.70158,0.38987
0.70608,0.39260
0.70651,0.39287
0.70711,0.39336
0.71107,0.39652
0.71301,0.39837
0.71530,0.40074
0.71811,0.40415
0.71918,0.40556
0.72206,0.40992
0.72271,0.41100
0.72518,0.41569
0.72584,0.41712
0.72764,0.42147
0.72854,0.42400
0.72956,0.42724
0.73073,0.43175
0.73102,0.43301
0.73146,0.43554
0.73205,0.43879
0.73229,0.44059
0.73272,0.44456
0.73302,0.44978
0.73305,0.45033
0.73306,0.45081
0.73306,0.45611
0.73281,0.46098
0.73278,0.46188
0.73267,0.46302


==> figures/analysis/data/rank-simplex-dgrs-2.csv <==
x,y
0.33494,0.58013
0.33898,0.57912
0.34078,0.57870
0.34631,0.57735
0.34662,0.57728
0.34672,0.57725
0.35249,0.57589
0.35445,0.57542
0.35836,0.57451
0.36216,0.57362
0.36424,0.57314
0.36985,0.57184
0.37012,0.57178
0.37101,0.57158
0.37601,0.57045
0.37752,0.57010
0.38192,0.56912
0.38518,0.56838
0.38782,0.56781
0.39282,0.56669
0.39373,0.56649
0.39688,0.56580
0.39965,0.56520
0.40045,0.56502
0.40558,0.56392
0.40807,0.56338
0.41151,0.56265
0.41567,0.56175
0.41745,0.56138
0.42327,0.56014
0.42338,0.56012
0.42381,0.56003
0.42934,0.55888
0.43085,0.55856
0.43529,0.55765
0.43842,0.55699
0.44125,0.55642
0.44598,0.55544
0.44721,0.55519
0.45180,0.55426
0.45317,0.55398
0.45354,0.55390
0.45915,0.55278
0.46108,0.55239
0.46513,0.55159
0.46861,0.55088
0.47110,0.55040
0.47614,0.54939
0.47709,0.54921
0.48077,0.54848
0.48307,0.54803
0.48366,0.54791
0.48907,0.54687
0.49117,0.54645
0.49507,0.54571
0.49867,0.54501
0.50106,0.54455
0.50617,0.54357
0.50707,0.54340
0.51067,0.54271
0.51307,0.54225
0.51366,0.54214
0.51908,0.54112
0.52114,0.54073
0.52510,0.54000
0.52862,0.53933
0.53112,0.53887
0.53609,0.53794
0.53713,0.53775
0.54149,0.53694
0.54316,0.53663
0.54355,0.53655
0.54919,0.53553
0.55101,0.53519
0.55522,0.53443
0.55846,0.53383
0.56125,0.53333
0.56591,0.53247
0.56728,0.53223
0.57318,0.53116
0.57332,0.53114
0.57335,0.53113
0.57936,0.53006
0.58079,0.52980
0.58541,0.52899
0.58822,0.52848
0.59146,0.52791
0.59564,0.52717
0.59751,0.52684
0.60306,0.52586
0.60355,0.52577
0.60574,0.52539
0.60961,0.52471
0.61048,0.52456
0.61567,0.52366
0.61789,0.52327
0.62173,0.52261
0.62530,0.52199
0.62779,0.52157
0.63270,0.52071
0.63386,0.52052
0.63911,0.51962
0.63992,0.51948
0.64010,0.51945
0.64599,0.51845
0.64749,0.51819
0.65207,0.51742
0.65488,0.51694
0.65814,0.51639
0.66227,0.51569
0.66422,0.51537
0.66965,0.51445
0.67029,0.51435
0.67330,0.51384
0.67637,0.51333
0.67703,0.51322
0.68246,0.51232
0.68440,0.51200
0.68854,0.51132
0.69177,0.51078
0.69480,0.51061
0.69869,0.51034
0.70147,0.51062
0.70502,0.51092


==> figures/analysis/data/rank-simplex-dgrs-3.csv <==
x,y
0.41259,0.71462
0.41415,0.71450
0.41897,0.71412
0.42113,0.71395
0.42535,0.71363
0.42811,0.71341
0.43172,0.71313
0.43510,0.71286
0.43810,0.71263
0.44208,0.71232
0.44448,0.71213
0.44905,0.71178
0.45086,0.71164
0.45603,0.71124
0.45724,0.71114
0.46302,0.71069
0.46362,0.71064
0.47000,0.71015
0.47000,0.71015
0.47006,0.71014
0.47639,0.70965
0.47697,0.70961
0.48277,0.70916
0.48395,0.70907
0.48915,0.70867
0.49093,0.70853
0.49553,0.70818
0.49791,0.70799
0.50191,0.70768
0.50489,0.70745
0.50830,0.70719
0.51186,0.70692
0.51468,0.70670
0.51884,0.70638
0.52106,0.70621
0.52582,0.70584
0.52745,0.70572
0.53279,0.70530
0.53383,0.70522
0.53977,0.70477
0.54021,0.70473
0.54496,0.70437
0.54659,0.70424
0.54675,0.70423
0.55298,0.70376
0.55372,0.70370
0.55936,0.70327
0.56070,0.70316
0.56575,0.70278
0.56767,0.70263
0.57213,0.70229
0.57464,0.70210
0.57852,0.70180
0.58162,0.70156
0.58490,0.70132
0.58859,0.70103
0.59129,0.70083
0.59557,0.70050


==> figures/analysis/data/rank-simplex-mesh.csv <==
x,y,c0,c1,c2,c3
0.500000,0.866025,0.714278,0.811239,0.953238,0.999947
0.489583,0.847983,0.729446,0.826129,0.964862,0.991719
0.510417,0.847983,0.723126,0.819411,0.955054,0.992313
0.489583,0.847983,0.729446,0.826129,0.964862,0.991719
0.500000,0.829941,0.738329,0.834276,0.966087,0.983879
0.510417,0.847983,0.723126,0.819411,0.955054,0.992313
0.510417,0.847983,0.723126,0.819411,0.955054,0.992313
0.500000,0.829941,0.738329,0.834276,0.966087,0.983879
0.520833,0.829941,0.731942,0.827456,0.956234,0.984501
0.500000,0.829941,0.738329,0.834276,0.966087,0.983879
0.510417,0.811899,0.747181,0.842284,0.966556,0.975906
0.520833,0.829941,0.731942,0.827456,0.956234,0.984501
0.520833,0.829941,0.731942,0.827456,0.956234,0.984501
0.510417,0.811899,0.747181,0.842284,0.966556,0.975906
0.531250,0.811899,0.740723,0.835354,0.956724,0.976550
0.510417,0.811899,0.747181,0.842284,0.966556,0.975906
0.520833,0.793857,0.755997,0.850133,0.966192,0.967794
0.531250,0.811899,0.740723,0.835354,0.956724,0.976550
0.531250,0.811899,0.740723,0.835354,0.956724,0.976550
0.520833,0.793857,0.755997,0.850133,0.966192,0.967794
0.541667,0.793857,0.749462,0.843083,0.956474,0.968463
0.520833,0.793857,0.755997,0.850133,0.966192,0.967794
0.531250,0.775814,0.764774,0.857799,0.964916,0.959539
0.541667,0.793857,0.749462,0.843083,0.956474,0.968463
0.541667,0.793857,0.749462,0.843083,0.956474,0.968463
0.531250,0.775814,0.764774,0.857799,0.964916,0.959539
0.552083,0.775814,0.758155,0.850619,0.955442,0.960238
0.531250,0.775814,0.764774,0.857799,0.964916,0.959539
0.541667,0.757772,0.773506,0.865254,0.962662,0.951142
0.552083,0.775814,0.758155,0.850619,0.955442,0.960238
0.552083,0.775814,0.758155,0.850619,0.955442,0.960238
0.541667,0.757772,0.773506,0.865254,0.962662,0.951142
0.562500,0.757772,0.766798,0.857932,0.953602,0.951869
0.541667,0.757772,0.773506,0.865254,0.962662,0.951142
0.552083,0.739730,0.782187,0.872463,0.959390,0.942598
0.562500,0.757772,0.766798,0.857932,0.953602,0.951869
0.562500,0.757772,0.766798,0.857932,0.953602,0.951869
0.552083,0.739730,0.782187,0.872463,0.959390,0.942598
0.572917,0.739730,0.775382,0.864990,0.950949,0.943354
0.552083,0.739730,0.782187,0.872463,0.959390,0.942598
0.562500,0.721688,0.790809,0.879388,0.955108,0.933906
0.572917,0.739730,0.775382,0.864990,0.950949,0.943354
0.572917,0.739730,0.775382,0.864990,0.950949,0.943354
0.562500,0.721688,0.790809,0.879388,0.955108,0.933906
0.583333,0.721688,0.783899,0.871751,0.947507,0.934691
0.562500,0.721688,0.790809,0.879388,0.955108,0.933906
0.572917,0.703646,0.799364,0.885982,0.949887,0.925062
0.583333,0.721688,0.783899,0.871751,0.947507,0.934691
0.583333,0.721688,0.783899,0.871751,0.947507,0.934691
0.572917,0.703646,0.799364,0.885982,0.949887,0.925062
0.593750,0.703646,0.792341,0.878173,0.943328,0.925878
0.572917,0.703646,0.799364,0.885982,0.949887,0.925062
0.583333,0.685603,0.807840,0.892192,0.943846,0.916061
0.593750,0.703646,0.792341,0.878173,0.943328,0.925878
0.593750,0.703646,0.792341,0.878173,0.943328,0.925878
0.583333,0.685603,0.807840,0.892192,0.943846,0.916061
0.604167,0.685603,0.800697,0.884201,0.938484,0.916913
0.583333,0.685603,0.807840,0.892192,0.943846,0.916061
0.593750,0.667561,0.816226,0.897956,0.937127,0.906903
0.604167,0.685603,0.800697,0.884201,0.938484,0.916913
0.604167,0.685603,0.800697,0.884201,0.938484,0.916913
0.593750,0.667561,0.816226,0.897956,0.937127,0.906903
0.614583,0.667561,0.808952,0.889779,0.933057,0.907791
0.593750,0.667561,0.816226,0.897956,0.937127,0.906903
0.604167,0.649519,0.824507,0.903205,0.930160,0.897585
0.614583,0.667561,0.808952,0.889779,0.933057,0.907791
0.614583,0.667561,0.808952,0.889779,0.933057,0.907791
0.604167,0.649519,0.824507,0.903205,0.930160,0.897585
0.625000,0.649519,0.817093,0.894841,0.927130,0.898510
0.604167,0.649519,0.824507,0.903205,0.930160,0.897585
0.614583,0.631477,0.832664,0.907860,0.922983,0.888104
0.625000,0.649519,0.817093,0.894841,0.927130,0.898510
0.625000,0.649519,0.817093,0.894841,0.927130,0.898510
0.614583,0.631477,0.832664,0.907860,0.922983,0.888104
0.635417,0.631477,0.825099,0.899320,0.920772,0.889068
0.614583,0.631477,0.832664,0.907860,0.922983,0.888104
0.625000,0.613435,0.840673,0.911841,0.915599,0.878459
0.635417,0.631477,0.825099,0.899320,0.920772,0.889068
0.635417,0.631477,0.825099,0.899320,0.920772,0.889068
0.625000,0.613435,0.840673,0.911841,0.915599,0.878459
0.645833,0.613435,0.832950,0.903144,0.914046,0.879463
0.625000,0.613435,0.840673,0.911841,0.915599,0.878459
0.635417,0.595392,0.848509,0.915064,0.908017,0.868646
0.645833,0.613435,0.832950,0.903144,0.914046,0.879463
0.645833,0.613435,0.832950,0.903144,0.914046,0.879463
0.635417,0.595392,0.848509,0.915064,0.908017,0.868646
0.656250,0.595392,0.840617,0.906243,0.906999,0.869692
0.635417,0.595392,0.848509,0.915064,0.908017,0.868646
0.645833,0.577350,0.856136,0.917452,0.900243,0.858665
0.656250,0.595392,0.840617,0.906243,0.906999,0.869692
0.656250,0.595392,0.840617,0.906243,0.906999,0.869692
0.645833,0.577350,0.856136,0.917452,0.900243,0.858665
0.666667,0.577350,0.848071,0.908554,0.899669,0.859754
0.645833,0.577350,0.856136,0.917452,0.900243,0.858665
0.656250,0.559308,0.863514,0.918940,0.892285,0.848511
0.666667,0.577350,0.848071,0.908554,0.899669,0.859754
0.666667,0.577350,0.848071,0.908554,0.899669,0.859754
0.656250,0.559308,0.863514,0.918940,0.892285,0.848511
0.677083,0.559308,0.855271,0.910028,0.892086,0.849646
0.656250,0.559308,0.863514,0.918940,0.892285,0.848511
0.666667,0.541266,0.870592,0.919487,0.884153,0.838184
0.677083,0.559308,0.855271,0.910028,0.892086,0.849646
0.677083,0.559308,0.855271,0.910028,0.892086,0.849646
0.666667,0.541266,0.870592,0.919487,0.884153,0.838184
0.687500,0.541266,0.862170,0.910633,0.884276,0.839367
0.666667,0.541266,0.870592,0.919487,0.884153,0.838184
0.677083,0.523224,0.877304,0.919076,0.875857,0.827683
0.687500,0.541266,0.862170,0.910633,0.884276,0.839367
0.687500,0.541266,0.862170,0.910633,0.884276,0.839367
0.677083,0.523224,0.877304,0.919076,0.875857,0.827683
0.697917,0.523224,0.868710,0.910358,0.876261,0.828915
0.677083,0.523224,0.877304,0.919076,0.875857,0.827683
0.687500,0.505181,0.883574,0.917724,0.867406,0.817006
0.697917,0.523224,0.868710,0.910358,0.876261,0.828915
0.697917,0.523224,0.868710,0.910358,0.876261,0.828915
0.687500,0.505181,0.883574,0.917724,0.867406,0.817006
0.708333,0.505181,0.874817,0.909216,0.868059,0.818289
0.687500,0.505181,0.883574,0.917724,0.867406,0.817006
0.697917,0.487139,0.889302,0.915470,0.858810,0.806152
0.708333,0.505181,0.874817,0.909216,0.868059,0.818289
0.708333,0.505181,0.874817,0.909216,0.868059,0.818289
0.697917,0.487139,0.889302,0.915470,0.858810,0.806152
0.718750,0.487139,0.880403,0.907241,0.859685,0.807489
0.697917,0.487139,0.889302,0.915470,0.858810,0.806152
0.708333,0.469097,0.894371,0.912381,0.850079,0.795121
0.718750,0.487139,0.880403,0.907241,0.859685,0.807489
0.718750,0.487139,0.880403,0.907241,0.859685,0.807489
0.708333,0.469097,0.894371,0.912381,0.850079,0.795121
0.729167,0.469097,0.885359,0.904484,0.851156,0.796512
0.708333,0.469097,0.894371,0.912381,0.850079,0.795121
0.718750,0.451055,0.898645,0.908532,0.841222,0.783912
0.729167,0.469097,0.885359,0.904484,0.851156,0.796512
0.729167,0.469097,0.885359,0.904484,0.851156,0.796512
0.718750,0.451055,0.898645,0.908532,0.841222,0.783912
0.739583,0.451055,0.889560,0.901009,0.842483,0.785360
0.718750,0.451055,0.898645,0.908532,0.841222,0.783912
0.729167,0.433013,0.901986,0.904007,0.832249,0.772524
0.739583,0.451055,0.889560,0.901009,0.842483,0.785360
0.739583,0.451055,0.889560,0.901009,0.842483,0.785360
0.729167,0.433013,0.901986,0.904007,0.832249,0.772524
0.750000,0.433013,0.892879,0.896886,0.833679,0.774031
0.729167,0.433013,0.901986,0.904007,0.832249,0.772524
0.739583,0.414971,0.904278,0.898891,0.823169,0.760956
0.750000,0.433013,0.892879,0.896886,0.833679,0.774031
0.750000,0.433013,0.892879,0.896886,0.833679,0.774031
0.739583,0.414971,0.904278,0.898891,0.823169,0.760956
0.760417,0.414971,0.895211,0.892184,0.824755,0.762523
0.739583,0.414971,0.904278,0.898891,0.823169,0.760956
0.750000,0.396928,0.905460,0.893261,0.813990,0.749210
0.760417,0.414971,0.895211,0.892184,0.824755,0.762523
0.760417,0.414971,0.895211,0.892184,0.824755,0.762523
0.750000,0.396928,0.905460,0.893261,0.813990,0.749210
0.770833,0.396928,0.896500,0.886973,0.815720,0.750839
0.750000,0.396928,0.905460,0.893261,0.813990,0.749210
0.760417,0.378886,0.905533,0.887187,0.804720,0.737287
0.770833,0.396928,0.896500,0.886973,0.815720,0.750839
0.770833,0.396928,0.896500,0.886973,0.815720,0.750839
0.760417,0.378886,0.905533,0.887187,0.804720,0.737287
0.781250,0.378886,0.896744,0.881315,0.806583,0.738979
0.760417,0.378886,0.905533,0.887187,0.804720,0.737287
0.770833,0.360844,0.904563,0.880733,0.795365,0.725186
0.781250,0.378886,0.896744,0.881315,0.806583,0.738979
0.781250,0.378886,0.896744,0.881315,0.806583,0.738979
0.770833,0.360844,0.904563,0.880733,0.795365,0.725186
0.791667,0.360844,0.895998,0.875267,0.797354,0.726943
0.770833,0.360844,0.904563,0.880733,0.795365,0.725186
0.781250,0.342802,0.902649,0.873953,0.785932,0.712910
0.791667,0.360844,0.895998,0.875267,0.797354,0.726943
0.791667,0.360844,0.895998,0.875267,0.797354,0.726943
0.781250,0.342802,0.902649,0.873953,0.785932,0.712910
0.802083,0.342802,0.894346,0.868878,0.788039,0.714734
0.781250,0.342802,0.902649,0.873953,0.785932,0.712910
0.791667,0.324760,0.899903,0.866891,0.776429,0.700460
0.802083,0.342802,0.894346,0.868878,0.788039,0.714734
0.802083,0.342802,0.894346,0.868878,0.788039,0.714734
0.791667,0.324760,0.899903,0.866891,0.776429,0.700460
0.812500,0.324760,0.891890,0.862193,0.778645,0.702352
0.791667,0.324760,0.899903,0.866891,0.776429,0.700460
0.802083,0.306717,0.896438,0.859588,0.766861,0.687838
0.812500,0.324760,0.891890,0.862193,0.778645,0.702352
0.812500,0.324760,0.891890,0.862193,0.778645,0.702352
0.802083,0.306717,0.896438,0.859588,0.766861,0.687838
0.822917,0.306717,0.888728,0.855250,0.769180,0.689799
0.802083,0.306717,0.896438,0.859588,0.766861,0.687838
0.812500,0.288675,0.892351,0.852077,0.757233,0.675044
0.822917,0.306717,0.888728,0.855250,0.769180,0.689799
0.822917,0.306717,0.888728,0.855250,0.769180,0.689799
0.812500,0.288675,0.892351,0.852077,0.757233,0.675044
0.833333,0.288675,0.884953,0.848081,0.759649,0.677076
0.812500,0.288675,0.892351,0.852077,0.757233,0.675044
0.822917,0.270633,0.887732,0.844386,0.747548,0.662083
0.833333,0.288675,0.884953,0.848081,0.759649,0.677076
0.833333,0.288675,0.884953,0.848081,0.759649,0.677076
0.822917,0.270633,0.887732,0.844386,0.747548,0.662083
0.843750,0.270633,0.880645,0.840714,0.750056,0.664187
0.822917,0.270633,0.887732,0.844386,0.747548,0.662083
0.833333,0.252591,0.882653,0.836538,0.737813,0.648955
0.843750,0.270633,0.880645,0.840714,0.750056,0.664187
0.843750,0.270633,0.880645,0.840714,0.750056,0.664187
0.833333,0.252591,0.882653,0.836538,0.737813,0.648955
0.854167,0.252591,0.875874,0.833173,0.740408,0.651133
0.833333,0.252591,0.882653,0.836538,0.737813,0.648955
0.843750,0.234549,0.877177,0.828552,0.728030,0.635665
0.854167,0.252591,0.875874,0.833173,0.740408,0.651133
0.854167,0.252591,0.875874,0.833173,0.740408,0.651133
0.843750,0.234549,0.877177,0.828552,0.728030,0.635665
0.864583,0.234549,0.870698,0.825478,0.730706,0.637918
0.843750,0.234549,0.877177,0.828552,0.728030,0.635665
0.854167,0.216506,0.871355,0.820448,0.718204,0.622215
0.864583,0.234549,0.870698,0.825478,0.730706,0.637918
0.864583,0.234549,0.870698,0.825478,0.730706,0.637918
0.854167,0.216506,0.871355,0.820448,0.718204,0.622215
0.875000,0.216506,0.865170,0.817649,0.720958,0.624544
0.854167,0.216506,0.871355,0.820448,0.718204,0.622215
0.864583,0.198464,0.865233,0.812238,0.708338,0.608610
0.875000,0.216506,0.865170,0.817649,0.720958,0.624544
0.875000,0.216506,0.865170,0.817649,0.720958,0.624544
0.864583,0.198464,0.865233,0.812238,0.708338,0.608610
0.885417,0.198464,0.859332,0.809699,0.711165,0.611012
0.864583,0.198464,0.865233,0.812238,0.708338,0.608610
0.875000,0.180422,0.858845,0.803934,0.698435,0.594852
0.885417,0.198464,0.859332,0.809699,0.711165,0.611012
0.885417,0.198464,0.859332,0.809699,0.711165,0.611012
0.875000,0.180422,0.858845,0.803934,0.698435,0.594852
0.895833,0.180422,0.853220,0.801641,0.701331,0.597328
0.875000,0.180422,0.858845,0.803934,0.698435,0.594852
0.885417,0.162380,0.852226,0.795549,0.688498,0.580940
0.895833,0.180422,0.853220,0.801641,0.701331,0.597328
0.895833,0.180422,0.853220,0.801641,0.701331,0.597328
0.885417,0.162380,0.852226,0.795549,0.688498,0.580940
0.906250,0.162380,0.846865,0.793488,0.691460,0.583495
0.885417,0.162380,0.852226,0.795549,0.688498,0.580940
0.895833,0.144338,0.845399,0.787091,0.678529,0.566884
0.906250,0.162380,0.846865,0.793488,0.691460,0.583495
0.906250,0.162380,0.846865,0.793488,0.691460,0.583495
0.895833,0.144338,0.845399,0.787091,0.678529,0.566884
0.916667,0.144338,0.840293,0.785249,0.681553,0.569518
0.895833,0.144338,0.845399,0.787091,0.678529,0.566884
0.906250,0.126295,0.838389,0.778567,0.668530,0.552688
0.916667,0.144338,0.840293,0.785249,0.681553,0.569518
0.916667,0.144338,0.840293,0.785249,0.681553,0.569518
0.906250,0.126295,0.838389,0.778567,0.668530,0.552688
0.927083,0.126295,0.833529,0.776934,0.671614,0.555395
0.906250,0.126295,0.838389,0.778567,0.668530,0.552688
0.916667,0.108253,0.831215,0.769985,0.658503,0.538349
0.927083,0.126295,0.833529,0.776934,0.671614,0.555395
0.927083,0.126295,0.833529,0.776934,0.671614,0.555395
0.916667,0.108253,0.831215,0.769985,0.658503,0.538349
0.937500,0.108253,0.826590,0.768549,0.661644,0.541136
0.916667,0.108253,0.831215,0.769985,0.658503,0.538349
0.927083,0.090211,0.823894,0.761351,0.648451,0.523879
0.937500,0.108253,0.826590,0.768549,0.661644,0.541136
0.937500,0.108253,0.826590,0.768549,0.661644,0.541136
0.927083,0.090211,0.823894,0.761351,0.648451,0.523879
0.947917,0.090211,0.819496,0.760101,0.651646,0.526740
0.927083,0.090211,0.823894,0.761351,0.648451,0.523879
0.937500,0.072169,0.816441,0.752669,0.638375,0.509274
0.947917,0.090211,0.819496,0.760101,0.651646,0.526740
0.947917,0.090211,0.819496,0.760101,0.651646,0.526740
0.937500,0.072169,0.816441,0.752669,0.638375,0.509274
0.958333,0.072169,0.812260,0.751597,0.641622,0.512216
0.937500,0.072169,0.816441,0.752669,0.638375,0.509274
0.947917,0.054127,0.808868,0.743945,0.628277,0.500000
0.958333,0.072169,0.812260,0.751597,0.641622,0.512216
0.958333,0.072169,0.812260,0.751597,0.641622,0.512216
0.947917,0.054127,0.808868,0.743945,0.628277,0.500000
0.968750,0.054127,0.804895,0.743041,0.631573,0.500000
0.947917,0.054127,0.808868,0.743945,0.628277,0.500000
0.958333,0.036084,0.801186,0.735182,0.618159,0.500000
0.968750,0.054127,0.804895,0.743041,0.631573,0.500000
0.968750,0.054127,0.804895,0.743041,0.631573,0.500000
0.958333,0.036084,0.801186,0.735182,0.618159,0.500000
0.979167,0.036084,0.797415,0.734438,0.621501,0.500000
0.958333,0.036084,0.801186,0.735182,0.618159,0.500000
0.968750,0.018042,0.793406,0.726384,0.608019,0.500000
0.979167,0.036084,0.797415,0.734438,0.621501,0.500000
0.979167,0.036084,0.797415,0.734438,0.621501,0.500000
0.968750,0.018042,0.793406,0.726384,0.608019,0.500000
0.989583,0.018042,0.789828,0.725793,0.611409,0.500000
0.968750,0.018042,0.793406,0.726384,0.608019,0.500000
0.979167,0.000000,0.785537,0.717555,0.597863,0.500000
0.989583,0.018042,0.789828,0.725793,0.611409,0.500000
0.989583,0.018042,0.789828,0.725793,0.611409,0.500000
0.979167,0.000000,0.785537,0.717555,0.597863,0.500000
1.000000,0.000000,0.782144,0.717107,0.601295,0.500000
0.489583,0.847983,0.729446,0.826129,0.964862,0.991719
0.479167,0.829941,0.744570,0.840912,0.974095,0.983257
0.500000,0.829941,0.738329,0.834276,0.966087,0.983879
0.479167,0.829941,0.744570,0.840912,0.974095,0.983257
0.489583,0.811899,0.753489,0.849026,0.974364,0.975255
0.500000,0.829941,0.738329,0.834276,0.966087,0.983879
0.500000,0.829941,0.738329,0.834276,0.966087,0.983879
0.489583,0.811899,0.753489,0.849026,0.974364,0.975255
0.510417,0.811899,0.747181,0.842284,0.966556,0.975906
0.489583,0.811899,0.753489,0.849026,0.974364,0.975255
0.500000,0.793857,0.762378,0.856990,0.973609,0.967116
0.510417,0.811899,0.747181,0.842284,0.966556,0.975906
0.510417,0.811899,0.747181,0.842284,0.966556,0.975906
0.500000,0.793857,0.762378,0.856990,0.973609,0.967116
0.520833,0.793857,0.755997,0.850133,0.966192,0.967794
0.500000,0.793857,0.762378,0.856990,0.973609,0.967116
0.510417,0.775814,0.771234,0.864782,0.971616,0.958836
0.520833,0.793857,0.755997,0.850133,0.966192,0.967794
0.520833,0.793857,0.755997,0.850133,0.966192,0.967794
0.510417,0.775814,0.771234,0.864782,0.971616,0.958836
0.531250,0.775814,0.764774,0.857799,0.964916,0.959539
0.510417,0.775814,0.771234,0.864782,0.971616,0.958836
0.520833,0.757772,0.780051,0.872373,0.967966,0.950412
0.531250,0.775814,0.764774,0.857799,0.964916,0.959539
0.531250,0.775814,0.764774,0.857799,0.964916,0.959539
0.520833,0.757772,0.780051,0.872373,0.967966,0.950412
0.541667,0.757772,0.773506,0.865254,0.962662,0.951142
0.520833,0.757772,0.780051,0.872373,0.967966,0.950412
0.531250,0.739730,0.788823,0.879732,0.962114,0.941837
0.541667,0.757772,0.773506,0.865254,0.962662,0.951142
0.541667,0.757772,0.773506,0.865254,0.962662,0.951142
0.531250,0.739730,0.788823,0.879732,0.962114,0.941837
0.552083,0.739730,0.782187,0.872463,0.959390,0.942598
0.531250,0.739730,0.788823,0.879732,0.962114,0.941837
0.541667,0.721688,0.797546,0.886819,0.955950,0.933112
0.552083,0.739730,0.782187,0.872463,0.959390,0.942598
0.552083,0.739730,0.782187,0.872463,0.959390,0.942598
0.541667,0.721688,0.797546,0.886819,0.955950,0.933112
0.562500,0.721688,0.790809,0.879388,0.955108,0.933906
0.541667,0.721688,0.797546,0.886819,0.955950,0.933112
0.552083,0.703646,0.806208,0.893589,0.949563,0.924233
0.562500,0.721688,0.790809,0.879388,0.955108,0.933906
0.562500,0.721688,0.790809,0.879388,0.955108,0.933906
0.552083,0.703646,0.806208,0.893589,0.949563,0.924233
0.572917,0.703646,0.799364,0.885982,0.949887,0.925062
0.552083,0.703646,0.806208,0.893589,0.949563,0.924233
0.562500,0.685603,0.814803,0.899987,0.942952,0.915198
0.572917,0.703646,0.799364,0.885982,0.949887,0.925062
0.572917,0.703646,0.799364,0.885982,0.949887,0.925062
0.562500,0.685603,0.814803,0.899987,0.942952,0.915198
0.583333,0.685603,0.807840,0.892192,0.943846,0.916061
0.562500,0.685603,0.814803,0.899987,0.942952,0.915198
0.572917,0.667561,0.823317,0.905950,0.936120,0.906005
0.583333,0.685603,0.807840,0.892192,0.943846,0.916061
0.583333,0.685603,0.807840,0.892192,0.943846,0.916061
0.572917,0.667561,0.823317,0.905950,0.936120,0.906005
0.593750,0.667561,0.816226,0.897956,0.937127,0.906903
0.572917,0.667561,0.823317,0.905950,0.936120,0.906005
0.583333,0.649519,0.831737,0.911402,0.929068,0.896649
0.593750,0.667561,0.816226,0.897956,0.937127,0.906903
0.593750,0.667561,0.816226,0.897956,0.937127,0.906903
0.583333,0.649519,0.831737,0.911402,0.929068,0.896649
0.604167,0.649519,0.824507,0.903205,0.930160,0.897585
0.583333,0.649519,0.831737,0.911402,0.929068,0.896649
0.593750,0.631477,0.840044,0.916259,0.921802,0.887129
0.604167,0.649519,0.824507,0.903205,0.930160,0.897585
0.604167,0.649519,0.824507,0.903205,0.930160,0.897585
0.593750,0.631477,0.840044,0.916259,0.921802,0.887129
0.614583,0.631477,0.832664,0.907860,0.922983,0.888104
0.593750,0.631477,0.840044,0.916259,0.921802,0.887129
0.604167,0.613435,0.848215,0.920427,0.914325,0.877443
0.614583,0.631477,0.832664,0.907860,0.922983,0.888104
0.614583,0.631477,0.832664,0.907860,0.922983,0.888104
0.604167,0.613435,0.848215,0.920427,0.914325,0.877443
0.625000,0.613435,0.840673,0.911841,0.915599,0.878459
0.604167,0.613435,0.848215,0.920427,0.914325,0.877443
0.614583,0.595392,0.856224,0.923806,0.906648,0.867588
0.625000,0.613435,0.840673,0.911841,0.915599,0.878459
0.625000,0.613435,0.840673,0.911841,0.915599,0.878459
0.614583,0.595392,0.856224,0.923806,0.906648,0.867588
0.635417,0.595392,0.848509,0.915064,0.908017,0.868646
0.614583,0.595392,0.856224,0.923806,0.906648,0.867588
0.625000,0.577350,0.864035,0.926299,0.898776,0.857562
0.635417,0.595392,0.848509,0.915064,0.908017,0.868646
0.635417,0.595392,0.848509,0.915064,0.908017,0.868646
0.625000,0.577350,0.864035,0.926299,0.898776,0.857562
0.645833,0.577350,0.856136,0.917452,0.900243,0.858665
0.625000,0.577350,0.864035,0.926299,0.898776,0.857562
0.635417,0.559308,0.871604,0.927822,0.890720,0.847363
0.645833,0.577350,0.856136,0.917452,0.900243,0.858665
0.645833,0.577350,0.856136,0.917452,0.900243,0.858665
0.635417,0.559308,0.871604,0.927822,0.890720,0.847363
0.656250,0.559308,0.863514,0.918940,0.892285,0.848511
0.635417,0.559308,0.871604,0.927822,0.890720,0.847363
0.645833,0.541266,0.878876,0.928314,0.882488,0.836988
0.656250,0.559308,0.863514,0.918940,0.892285,0.848511
0.656250,0.559308,0.863514,0.918940,0.892285,0.848511
0.645833,0.541266,0.878876,0.928314,0.882488,0.836988
0.666667,0.541266,0.870592,0.919487,0.884153,0.838184
0.645833,0.541266,0.878876,0.928314,0.882488,0.836988
0.656250,0.523224,0.885783,0.927752,0.874091,0.826436
0.666667,0.541266,0.870592,0.919487,0.884153,0.838184
0.666667,0.541266,0.870592,0.919487,0.884153,0.838184
0.656250,0.523224,0.885783,0.927752,0.874091,0.826436
0.677083,0.523224,0.877304,0.919076,0.875857,0.827683
0.656250,0.523224,0.885783,0.927752,0.874091,0.826436
0.666667,0.505181,0.892237,0.926150,0.865541,0.815707
0.677083,0.523224,0.877304,0.919076,0.875857,0.827683
0.677083,0.523224,0.877304,0.919076,0.875857,0.827683
0.666667,0.505181,0.892237,0.926150,0.865541,0.815707
0.687500,0.505181,0.883574,0.917724,0.867406,0.817006
0.666667,0.505181,0.892237,0.926150,0.865541,0.815707
0.677083,0.487139,0.898131,0.923562,0.856846,0.804799
0.687500,0.505181,0.883574,0.917724,0.867406,0.817006
0.687500,0.505181,0.883574,0.917724,0.867406,0.817006
0.677083,0.487139,0.898131,0.923562,0.856846,0.804799
0.697917,0.487139,0.889302,0.915470,0.858810,0.806152
0.677083,0.487139,0.898131,0.923562,0.856846,0.804799
0.687500,0.469097,0.903336,0.920070,0.848018,0.793713
0.697917,0.487139,0.889302,0.915470,0.858810,0.806152
0.697917,0.487139,0.889302,0.915470,0.858810,0.806152
0.687500,0.469097,0.903336,0.920070,0.848018,0.793713
0.708333,0.469097,0.894371,0.912381,0.850079,0.795121
0.687500,0.469097,0.903336,0.920070,0.848018,0.793713
0.697917,0.451055,0.907702,0.915772,0.839067,0.782446
0.708333,0.469097,0.894371,0.912381,0.850079,0.795121
0.708333,0.469097,0.894371,0.912381,0.850079,0.795121
0.697917,0.451055,0.907702,0.915772,0.839067,0.782446
0.718750,0.451055,0.898645,0.908532,0.841222,0.783912
0.697917,0.451055,0.907702,0.915772,0.839067,0.782446
0.708333,0.433013,0.911076,0.910771,0.830002,0.770998
0.718750,0.451055,0.898645,0.908532,0.841222,0.783912
0.718750,0.451055,0.898645,0.908532,0.841222,0.783912
0.708333,0.433013,0.911076,0.910771,0.830002,0.770998
0.729167,0.433013,0.901986,0.904007,0.832249,0.772524
0.708333,0.433013,0.911076,0.910771,0.830002,0.770998
0.718750,0.414971,0.913330,0.905166,0.820832,0.759368
0.729167,0.433013,0.901986,0.904007,0.832249,0.772524
0.729167,0.433013,0.901986,0.904007,0.832249,0.772524
0.718750,0.414971,0.913330,0.905166,0.820832,0.759368
0.739583,0.414971,0.904278,0.898891,0.823169,0.760956
0.718750,0.414971,0.913330,0.905166,0.820832,0.759368
0.729167,0.396928,0.914394,0.899050,0.811566,0.747559
0.739583,0.414971,0.904278,0.898891,0.823169,0.760956
0.739583,0.414971,0.904278,0.898891,0.823169,0.760956
0.729167,0.396928,0.914394,0.899050,0.811566,0.747559
0.750000,0.396928,0.905460,0.893261,0.813990,0.749210
0.729167,0.396928,0.914394,0.899050,0.811566,0.747559
0.739583,0.378886,0.914277,0.892502,0.802210,0.735571
0.750000,0.396928,0.905460,0.893261,0.813990,0.749210
0.750000,0.396928,0.905460,0.893261,0.813990,0.749210
0.739583,0.378886,0.914277,0.892502,0.802210,0.735571
0.760417,0.378886,0.905533,0.887187,0.804720,0.737287
0.739583,0.378886,0.914277,0.892502,0.802210,0.735571
0.750000,0.360844,0.913055,0.885591,0.792775,0.723404
0.760417,0.378886,0.905533,0.887187,0.804720,0.737287
0.760417,0.378886,0.905533,0.887187,0.804720,0.737287
0.750000,0.360844,0.913055,0.885591,0.792775,0.723404
0.770833,0.360844,0.904563,0.880733,0.795365,0.725186
0.750000,0.360844,0.913055,0.885591,0.792775,0.723404
0.760417,0.342802,0.910846,0.878375,0.783265,0.711061
0.770833,0.360844,0.904563,0.880733,0.795365,0.725186
0.770833,0.360844,0.904563,0.880733,0.795365,0.725186
0.760417,0.342802,0.910846,0.878375,0.783265,0.711061
0.781250,0.342802,0.902649,0.873953,0.785932,0.712910
0.760417,0.342802,0.910846,0.878375,0.783265,0.711061
0.770833,0.324760,0.907779,0.870901,0.773687,0.698542
0.781250,0.342802,0.902649,0.873953,0.785932,0.712910
0.781250,0.342802,0.902649,0.873953,0.785932,0.712910
0.770833,0.324760,0.907779,0.870901,0.773687,0.698542
0.791667,0.324760,0.899903,0.866891,0.776429,0.700460
0.770833,0.324760,0.907779,0.870901,0.773687,0.698542
0.781250,0.306717,0.903977,0.863209,0.764046,0.685848
0.791667,0.324760,0.899903,0.866891,0.776429,0.700460
0.791667,0.324760,0.899903,0.866891,0.776429,0.700460
0.781250,0.306717,0.903977,0.863209,0.764046,0.685848
0.802083,0.306717,0.896438,0.859588,0.766861,0.687838
0.781250,0.306717,0.903977,0.863209,0.764046,0.685848
0.791667,0.288675,0.899549,0.855332,0.754349,0.672982
0.802083,0.306717,0.896438,0.859588,0.766861,0.687838
0.802083,0.306717,0.896438,0.859588,0.766861,0.687838
0.791667,0.288675,0.899549,0.855332,0.754349,0.672982
0.812500,0.288675,0.892351,0.852077,0.757233,0.675044
0.791667,0.288675,0.899549,0.855332,0.754349,0.672982
0.802083,0.270633,0.894590,0.847297,0.744599,0.659947
0.812500,0.288675,0.892351,0.852077,0.757233,0.675044
0.812500,0.288675,0.892351,0.852077,0.757233,0.675044
0.802083,0.270633,0.894590,0.847297,0.744599,0.659947
0.822917,0.270633,0.887732,0.844386,0.747548,0.662083
0.802083,0.270633,0.894590,0.847297,0.744599,0.659947
0.812500,0.252591,0.889178,0.839127,0.734800,0.646746
0.822917,0.270633,0.887732,0.844386,0.747548,0.662083
0.822917,0.270633,0.887732,0.844386,0.747548,0.662083
0.812500,0.252591,0.889178,0.839127,0.734800,0.646746
0.833333,0.252591,0.882653,0.836538,0.737813,0.648955
0.812500,0.252591,0.889178,0.839127,0.734800,0.646746
0.822917,0.234549,0.883377,0.830841,0.724957,0.633380
0.833333,0.252591,0.882653,0.836538,0.737813,0.648955
0.833333,0.252591,0.882653,0.836538,0.737813,0.648955
0.822917,0.234549,0.883377,0.830841,0.724957,0.633380
0.843750,0.234549,0.877177,0.828552,0.728030,0.635665
0.822917,0.234549,0.883377,0.830841,0.724957,0.633380
0.833333,0.216506,0.877242,0.822454,0.715073,0.619853
0.843750,0.234549,0.877177,0.828552,0.728030,0.635665
0.843750,0.234549,0.877177,0.828552,0.728030,0.635665
0.833333,0.216506,0.877242,0.822454,0.715073,0.619853
0.854167,0.216506,0.871355,0.820448,0.718204,0.622215
0.833333,0.216506,0.877242,0.822454,0.715073,0.619853
0.843750,0.198464,0.870816,0.813979,0.705151,0.606169
0.854167,0.216506,0.871355,0.820448,0.718204,0.622215
0.854167,0.216506,0.871355,0.820448,0.718204,0.622215
0.843750,0.198464,0.870816,0.813979,0.705151,0.606169
0.864583,0.198464,0.865233,0.812238,0.708338,0.608610
0.843750,0.198464,0.870816,0.813979,0.705151,0.606169
0.854167,0.180422,0.864138,0.805428,0.695195,0.592331
0.864583,0.198464,0.865233,0.812238,0.708338,0.608610
0.864583,0.198464,0.865233,0.812238,0.708338,0.608610
0.854167,0.180422,0.864138,0.805428,0.695195,0.592331
0.875000,0.180422,0.858845,0.803934,0.698435,0.594852
0.854167,0.180422,0.864138,0.805428,0.695195,0.592331
0.864583,0.162380,0.857239,0.796810,0.685206,0.578345
0.875000,0.180422,0.858845,0.803934,0.698435,0.594852
0.875000,0.180422,0.858845,0.803934,0.698435,0.594852
0.864583,0.162380,0.857239,0.796810,0.685206,0.578345
0.885417,0.162380,0.852226,0.795549,0.688498,0.580940
0.864583,0.162380,0.857239,0.796810,0.685206,0.578345
0.875000,0.144338,0.850145,0.788134,0.675189,0.564211
0.885417,0.162380,0.852226,0.795549,0.688498,0.580940
0.885417,0.162380,0.852226,0.795549,0.688498,0.580940
0.875000,0.144338,0.850145,0.788134,0.675189,0.564211
0.895833,0.144338,0.845399,0.787091,0.678529,0.566884
0.875000,0.144338,0.850145,0.788134,0.675189,0.564211
0.885417,0.126295,0.842879,0.779404,0.665142,0.549933
0.895833,0.144338,0.845399,0.787091,0.678529,0.566884
0.895833,0.144338,0.845399,0.787091,0.678529,0.566884
0.885417,0.126295,0.842879,0.779404,0.665142,0.549933
0.906250,0.126295,0.838389,0.778567,0.668530,0.552688
0.885417,0.126295,0.842879,0.779404,0.665142,0.549933
0.895833,0.108253,0.835460,0.770629,0.655072,0.535520
0.906250,0.126295,0.838389,0.778567,0.668530,0.552688
0.906250,0.126295,0.838389,0.778567,0.668530,0.552688
0.895833,0.108253,0.835460,0.770629,0.655072,0.535520
0.916667,0.108253,0.831215,0.769985,0.658503,0.538349
0.895833,0.108253,0.835460,0.770629,0.655072,0.535520
0.906250,0.090211,0.827904,0.761812,0.644976,0.520968
0.916667,0.108253,0.831215,0.769985,0.658503,0.538349
0.916667,0.108253,0.831215,0.769985,0.658503,0.538349
0.906250,0.090211,0.827904,0.761812,0.644976,0.520968
0.927083,0.090211,0.823894,0.761351,0.648451,0.523879
0.906250,0.090211,0.827904,0.761812,0.644976,0.520968
0.916667,0.072169,0.820226,0.752960,0.634860,0.506289
0.927083,0.090211,0.823894,0.761351,0.648451,0.523879
0.927083,0.090211,0.823894,0.761351,0.648451,0.523879
0.916667,0.072169,0.820226,0.752960,0.634860,0.506289
0.937500,0.072169,0.816441,0.752669,0.638375,0.509274
0.916667,0.072169,0.820226,0.752960,0.634860,0.506289
0.927083,0.054127,0.812437,0.744072,0.624721,0.500000
0.937500,0.072169,0.816441,0.752669,0.638375,0.509274
0.937500,0.072169,0.816441,0.752669,0.638375,0.509274
0.927083,0.054127,0.812437,0.744072,0.624721,0.500000
0.947917,0.054127,0.808868,0.743945,0.628277,0.500000
0.927083,0.054127,0.812437,0.744072,0.624721,0.500000
0.937500,0.036084,0.804550,0.735157,0.614564,0.500000
0.947917,0.054127,0.808868,0.743945,0.628277,0.500000
0.947917,0.054127,0.808868,0.743945,0.628277,0.500000
0.937500,0.036084,0.804550,0.735157,0.614564,0.500000
0.958333,0.036084,0.801186,0.735182,0.618159,0.500000
0.937500,0.036084,0.804550,0.735157,0.614564,0.500000
0.947917,0.018042,0.796573,0.726214,0.604390,0.500000
0.958333,0.036084,0.801186,0.735182,0.618159,0.500000
0.958333,0.036084,0.801186,0.735182,0.618159,0.500000
0.947917,0.018042,0.796573,0.726214,0.604390,0.500000
0.968750,0.018042,0.793406,0.726384,0.608019,0.500000
0.947917,0.018042,0.796573,0.726214,0.604390,0.500000
0.958333,0.000000,0.788514,0.717246,0.594199,0.500000
0.968750,0.018042,0.793406,0.726384,0.608019,0.500000
0.968750,0.018042,0.793406,0.726384,0.608019,0.500000
0.958333,0.000000,0.788514,0.717246,0.594199,0.500000
0.979167,0.000000,0.785537,0.717555,0.597863,0.500000
0.479167,0.829941,0.744570,0.840912,0.974095,0.983257
0.468750,0.811899,0.759644,0.855550,0.979220,0.974602
0.489583,0.811899,0.753489,0.849026,0.974364,0.975255
0.468750,0.811899,0.759644,0.855550,0.979220,0.974602
0.479167,0.793857,0.768601,0.863622,0.977506,0.966437
0.489583,0.811899,0.753489,0.849026,0.974364,0.975255
0.489583,0.811899,0.753489,0.849026,0.974364,0.975255
0.479167,0.793857,0.768601,0.863622,0.977506,0.966437
0.500000,0.793857,0.762378,0.856990,0.973609,0.967116
0.479167,0.793857,0.768601,0.863622,0.977506,0.966437
0.489583,0.775814,0.777529,0.871532,0.973171,0.958128
0.500000,0.793857,0.762378,0.856990,0.973609,0.967116
0.500000,0.793857,0.762378,0.856990,0.973609,0.967116
0.489583,0.775814,0.777529,0.871532,0.973171,0.958128
0.510417,0.775814,0.771234,0.864782,0.971616,0.958836
0.489583,0.775814,0.777529,0.871532,0.973171,0.958128
0.500000,0.757772,0.786426,0.879254,0.967389,0.949672
0.510417,0.775814,0.771234,0.864782,0.971616,0.958836
0.510417,0.775814,0.771234,0.864782,0.971616,0.958836
0.500000,0.757772,0.786426,0.879254,0.967389,0.949672
0.520833,0.757772,0.780051,0.872373,0.967966,0.950412
0.500000,0.757772,0.786426,0.879254,0.967389,0.949672
0.510417,0.739730,0.795284,0.886757,0.961383,0.941068
0.520833,0.757772,0.780051,0.872373,0.967966,0.950412
0.520833,0.757772,0.780051,0.872373,0.967966,0.950412
0.510417,0.739730,0.795284,0.886757,0.961383,0.941068
0.531250,0.739730,0.788823,0.879732,0.962114,0.941837
0.510417,0.739730,0.795284,0.886757,0.961383,0.941068
0.520833,0.721688,0.804100,0.894004,0.955150,0.932311
0.531250,0.739730,0.788823,0.879732,0.962114,0.941837
0.531250,0.739730,0.788823,0.879732,0.962114,0.941837
0.520833,0.721688,0.804100,0.894004,0.955150,0.932311
0.541667,0.721688,0.797546,0.886819,0.955950,0.933112
0.520833,0.721688,0.804100,0.894004,0.955150,0.932311
0.531250,0.703646,0.812867,0.900948,0.948687,0.923400
0.541667,0.721688,0.797546,0.886819,0.955950,0.933112
0.541667,0.721688,0.797546,0.886819,0.955950,0.933112
0.531250,0.703646,0.812867,0.900948,0.948687,0.923400
0.552083,0.703646,0.806208,0.893589,0.949563,0.924233
0.531250,0.703646,0.812867,0.900948,0.948687,0.923400
0.541667,0.685603,0.821574,0.907537,0.941997,0.914330
0.552083,0.703646,0.806208,0.893589,0.949563,0.924233
0.552083,0.703646,0.806208,0.893589,0.949563,0.924233
0.541667,0.685603,0.821574,0.907537,0.941997,0.914330
0.562500,0.685603,0.814803,0.899987,0.942952,0.915198
0.541667,0.685603,0.821574,0.907537,0.941997,0.914330
0.552083,0.667561,0.830212,0.913705,0.935079,0.905100
0.562500,0.685603,0.814803,0.899987,0.942952,0.915198
0.562500,0.685603,0.814803,0.899987,0.942952,0.915198
0.552083,0.667561,0.830212,0.913705,0.935079,0.905100
0.572917,0.667561,0.823317,0.905950,0.936120,0.906005
0.552083,0.667561,0.830212,0.913705,0.935079,0.905100
0.562500,0.649519,0.838766,0.919376,0.927938,0.895706
0.572917,0.667561,0.823317,0.905950,0.936120,0.906005
0.572917,0.667561,0.823317,0.905950,0.936120,0.906005
0.562500,0.649519,0.838766,0.919376,0.927938,0.895706
0.583333,0.649519,0.831737,0.911402,0.929068,0.896649
0.562500,0.649519,0.838766,0.919376,0.927938,0.895706
0.572917,0.631477,0.847221,0.924457,0.920579,0.886146
0.583333,0.649519,0.831737,0.911402,0.929068,0.896649
0.583333,0.649519,0.831737,0.911402,0.929068,0.896649
0.572917,0.631477,0.847221,0.924457,0.920579,0.886146
0.593750,0.631477,0.840044,0.916259,0.921802,0.887129
0.572917,0.631477,0.847221,0.924457,0.920579,0.886146
0.583333,0.613435,0.855555,0.928843,0.913006,0.876418
0.593750,0.631477,0.840044,0.916259,0.921802,0.887129
0.593750,0.631477,0.840044,0.916259,0.921802,0.887129
0.583333,0.613435,0.855555,0.928843,0.913006,0.876418
0.604167,0.613435,0.848215,0.920427,0.914325,0.877443
0.583333,0.613435,0.855555,0.928843,0.913006,0.876418
0.593750,0.595392,0.863739,0.932418,0.905228,0.866519
0.604167,0.613435,0.848215,0.920427,0.914325,0.877443
0.604167,0.613435,0.848215,0.920427,0.914325,0.877443
0.593750,0.595392,0.863739,0.932418,0.905228,0.866519
0.614583,0.595392,0.856224,0.923806,0.906648,0.867588
0.593750,0.595392,0.863739,0.932418,0.905228,0.866519
0.604167,0.577350,0.871740,0.935056,0.897255,0.856447
0.614583,0.595392,0.856224,0.923806,0.906648,0.867588
0.614583,0.595392,0.856224,0.923806,0.906648,0.867588
0.604167,0.577350,0.871740,0.935056,0.897255,0.856447
0.625000,0.577350,0.864035,0.926299,0.898776,0.857562
0.604167,0.577350,0.871740,0.935056,0.897255,0.856447
0.614583,0.559308,0.879511,0.936643,0.889095,0.846200
0.625000,0.577350,0.864035,0.926299,0.898776,0.857562
0.625000,0.577350,0.864035,0.926299,0.898776,0.857562
0.614583,0.559308,0.879511,0.936643,0.889095,0.846200
0.635417,0.559308,0.871604,0.927822,0.890720,0.847363
0.614583,0.559308,0.879511,0.936643,0.889095,0.846200
0.625000,0.541266,0.886994,0.937090,0.880759,0.835778
0.635417,0.559308,0.871604,0.927822,0.890720,0.847363
0.635417,0.559308,0.871604,0.927822,0.890720,0.847363
0.625000,0.541266,0.886994,0.937090,0.880759,0.835778
0.645833,0.541266,0.878876,0.928314,0.882488,0.836988
0.625000,0.541266,0.886994,0.937090,0.880759,0.835778
0.635417,0.523224,0.894116,0.936353,0.872260,0.825175
0.645833,0.541266,0.878876,0.928314,0.882488,0.836988
0.645833,0.541266,0.878876,0.928314,0.882488,0.836988
0.635417,0.523224,0.894116,0.936353,0.872260,0.825175
0.656250,0.523224,0.885783,0.927752,0.874091,0.826436
0.635417,0.523224,0.894116,0.936353,0.872260,0.825175
0.645833,0.505181,0.900781,0.934445,0.863605,0.814392
0.656250,0.523224,0.885783,0.927752,0.874091,0.826436
0.656250,0.523224,0.885783,0.927752,0.874091,0.826436
0.645833,0.505181,0.900781,0.934445,0.863605,0.814392
0.666667,0.505181,0.892237,0.926150,0.865541,0.815707
0.645833,0.505181,0.900781,0.934445,0.863605,0.814392
0.656250,0.487139,0.906870,0.931436,0.854809,0.803429
0.666667,0.505181,0.892237,0.926150,0.865541,0.815707
0.666667,0.505181,0.892237,0.926150,0.865541,0.815707
0.656250,0.487139,0.906870,0.931436,0.854809,0.803429
0.677083,0.487139,0.898131,0.923562,0.856846,0.804799
0.656250,0.487139,0.906870,0.931436,0.854809,0.803429
0.666667,0.469097,0.912240,0.927436,0.845882,0.792286
0.677083,0.487139,0.898131,0.923562,0.856846,0.804799
0.677083,0.487139,0.898131,0.923562,0.856846,0.804799
0.666667,0.469097,0.912240,0.927436,0.845882,0.792286
0.687500,0.469097,0.903336,0.920070,0.848018,0.793713
0.666667,0.469097,0.912240,0.927436,0.845882,0.792286
0.677083,0.451055,0.916722,0.922575,0.836833,0.780961
0.687500,0.469097,0.903336,0.920070,0.848018,0.793713
0.687500,0.469097,0.903336,0.920070,0.848018,0.793713
0.677083,0.451055,0.916722,0.922575,0.836833,0.780961
0.697917,0.451055,0.907702,0.915772,0.839067,0.782446
0.677083,0.451055,0.916722,0.922575,0.836833,0.780961
0.687500,0.433013,0.920145,0.916986,0.827673,0.769450
0.697917,0.451055,0.907702,0.915772,0.839067,0.782446
0.697917,0.451055,0.907702,0.915772,0.839067,0.782446
0.687500,0.433013,0.920145,0.916986,0.827673,0.769450
0.708333,0.433013,0.911076,0.910771,0.830002,0.770998
0.687500,0.433013,0.920145,0.916986,0.827673,0.769450
0.697917,0.414971,0.922363,0.910791,0.818411,0.757758
0.708333,0.433013,0.911076,0.910771,0.830002,0.770998
0.708333,0.433013,0.911076,0.910771,0.830002,0.770998
0.697917,0.414971,0.922363,0.910791,0.818411,0.757758
0.718750,0.414971,0.913330,0.905166,0.820832,0.759368
0.697917,0.414971,0.922363,0.910791,0.818411,0.757758
0.708333,0.396928,0.923298,0.904099,0.809056,0.745885
0.718750,0.414971,0.913330,0.905166,0.820832,0.759368
0.718750,0.414971,0.913330,0.905166,0.820832,0.759368
0.708333,0.396928,0.923298,0.904099,0.809056,0.745885
0.729167,0.396928,0.914394,0.899050,0.811566,0.747559
0.708333,0.396928,0.923298,0.904099,0.809056,0.745885
0.718750,0.378886,0.922966,0.897000,0.799617,0.733831
0.729167,0.396928,0.914394,0.899050,0.811566,0.747559
0.729167,0.396928,0.914394,0.899050,0.811566,0.747559
0.718750,0.378886,0.922966,0.897000,0.799617,0.733831
0.739583,0.378886,0.914277,0.892502,0.802210,0.735571
0.718750,0.378886,0.922966,0.897000,0.799617,0.733831
0.729167,0.360844,0.921459,0.889569,0.790099,0.721597
0.739583,0.378886,0.914277,0.892502,0.802210,0.735571
0.739583,0.378886,0.914277,0.892502,0.802210,0.735571
0.729167,0.360844,0.921459,0.889569,0.790099,0.721597
0.750000,0.360844,0.913055,0.885591,0.792775,0.723404
0.729167,0.360844,0.921459,0.889569,0.790099,0.721597
0.739583,0.342802,0.918916,0.881865,0.780511,0.709183
0.750000,0.360844,0.913055,0.885591,0.792775,0.723404
0.750000,0.360844,0.913055,0.885591,0.792775,0.723404
0.739583,0.342802,0.918916,0.881865,0.780511,0.709183
0.760417,0.342802,0.910846,0.878375,0.783265,0.711061
0.739583,0.342802,0.918916,0.881865,0.780511,0.709183
0.750000,0.324760,0.915487,0.873937,0.770857,0.696591
0.760417,0.342802,0.910846,0.878375,0.783265,0.711061
0.760417,0.342802,0.910846,0.878375,0.783265,0.711061
0.750000,0.324760,0.915487,0.873937,0.770857,0.696591
0.770833,0.324760,0.907779,0.870901,0.773687,0.698542
0.750000,0.324760,0.915487,0.873937,0.770857,0.696591
0.760417,0.306717,0.911310,0.865825,0.761145,0.683824
0.770833,0.324760,0.907779,0.870901,0.773687,0.698542
0.770833,0.324760,0.907779,0.870901,0.773687,0.698542
0.760417,0.306717,0.911310,0.865825,0.761145,0.683824
0.781250,0.306717,0.903977,0.863209,0.764046,0.685848
0.760417,0.306717,0.911310,0.865825,0.761145,0.683824
0.770833,0.288675,0.906505,0.857558,0.751378,0.670885
0.781250,0.306717,0.903977,0.863209,0.764046,0.685848
0.781250,0.306717,0.903977,0.863209,0.764046,0.685848
0.770833,0.288675,0.906505,0.857558,0.751378,0.670885
0.791667,0.288675,0.899549,0.855332,0.754349,0.672982
0.770833,0.288675,0.906505,0.857558,0.751378,0.670885
0.781250,0.270633,0.901173,0.849164,0.741563,0.657775
0.791667,0.288675,0.899549,0.855332,0.754349,0.672982
0.791667,0.288675,0.899549,0.855332,0.754349,0.672982
0.781250,0.270633,0.901173,0.849164,0.741563,0.657775
0.802083,0.270633,0.894590,0.847297,0.744599,0.659947
0.781250,0.270633,0.901173,0.849164,0.741563,0.657775
0.791667,0.252591,0.895398,0.840661,0.731701,0.644497
0.802083,0.270633,0.894590,0.847297,0.744599,0.659947
0.802083,0.270633,0.894590,0.847297,0.744599,0.659947
0.791667,0.252591,0.895398,0.840661,0.731701,0.644497
0.812500,0.252591,0.889178,0.839127,0.734800,0.646746
0.791667,0.252591,0.895398,0.840661,0.731701,0.644497
0.802083,0.234549,0.889246,0.832067,0.721798,0.631055
0.812500,0.252591,0.889178,0.839127,0.734800,0.646746
0.812500,0.252591,0.889178,0.839127,0.734800,0.646746
0.802083,0.234549,0.889246,0.832067,0.721798,0.631055
0.822917,0.234549,0.883377,0.830841,0.724957,0.633380
0.802083,0.234549,0.889246,0.832067,0.721798,0.631055
0.812500,0.216506,0.882774,0.823395,0.711856,0.617451
0.822917,0.234549,0.883377,0.830841,0.724957,0.633380
0.822917,0.234549,0.883377,0.830841,0.724957,0.633380
0.812500,0.216506,0.882774,0.823395,0.711856,0.617451
0.833333,0.216506,0.877242,0.822454,0.715073,0.619853
0.812500,0.216506,0.882774,0.823395,0.711856,0.617451
0.822917,0.198464,0.876025,0.814657,0.701880,0.603690
0.833333,0.216506,0.877242,0.822454,0.715073,0.619853
0.833333,0.216506,0.877242,0.822454,0.715073,0.619853
0.822917,0.198464,0.876025,0.814657,0.701880,0.603690
0.843750,0.198464,0.870816,0.813979,0.705151,0.606169
0.822917,0.198464,0.876025,0.814657,0.701880,0.603690
0.833333,0.180422,0.869038,0.805861,0.691871,0.589774
0.843750,0.198464,0.870816,0.813979,0.705151,0.606169
0.843750,0.198464,0.870816,0.813979,0.705151,0.606169
0.833333,0.180422,0.869038,0.805861,0.691871,0.589774
0.854167,0.180422,0.864138,0.805428,0.695195,0.592331
0.833333,0.180422,0.869038,0.805861,0.691871,0.589774
0.843750,0.162380,0.861844,0.797015,0.681833,0.575706
0.854167,0.180422,0.864138,0.805428,0.695195,0.592331
0.854167,0.180422,0.864138,0.805428,0.695195,0.592331
0.843750,0.162380,0.861844,0.797015,0.681833,0.575706
0.864583,0.162380,0.857239,0.796810,0.685206,0.578345
0.843750,0.162380,0.861844,0.797015,0.681833,0.575706
0.854167,0.144338,0.854469,0.788126,0.671767,0.561493
0.864583,0.162380,0.857239,0.796810,0.685206,0.578345
0.864583,0.162380,0.857239,0.796810,0.685206,0.578345
0.854167,0.144338,0.854469,0.788126,0.671767,0.561493
0.875000,0.144338,0.850145,0.788134,0.675189,0.564211
0.854167,0.144338,0.854469,0.788126,0.671767,0.561493
0.864583,0.126295,0.846936,0.779200,0.661675,0.547139
0.875000,0.144338,0.850145,0.788134,0.675189,0.564211
0.875000,0.144338,0.850145,0.788134,0.675189,0.564211
0.864583,0.126295,0.846936,0.779200,0.661675,0.547139
0.885417,0.126295,0.842879,0.779404,0.665142,0.549933
0.864583,0.126295,0.846936,0.779200,0.661675,0.547139
0.875000,0.108253,0.839261,0.770241,0.651561,0.532641
0.885417,0.126295,0.842879,0.779404,0.665142,0.549933
0.885417,0.126295,0.842879,0.779404,0.665142,0.549933
0.875000,0.108253,0.839261,0.770241,0.651561,0.532641
0.895833,0.108253,0.835460,0.770629,0.655072,0.535520
0.875000,0.108253,0.839261,0.770241,0.651561,0.532641
0.885417,0.090211,0.831463,0.761251,0.641423,0.518013
0.895833,0.108253,0.835460,0.770629,0.655072,0.535520
0.895833,0.108253,0.835460,0.770629,0.655072,0.535520
0.885417,0.090211,0.831463,0.761251,0.641423,0.518013
0.906250,0.090211,0.827904,0.761812,0.644976,0.520968
0.885417,0.090211,0.831463,0.761251,0.641423,0.518013
0.895833,0.072169,0.823553,0.752237,0.631266,0.503251
0.906250,0.090211,0.827904,0.761812,0.644976,0.520968
0.906250,0.090211,0.827904,0.761812,0.644976,0.520968
0.895833,0.072169,0.823553,0.752237,0.631266,0.503251
0.916667,0.072169,0.820226,0.752960,0.634860,0.506289
0.895833,0.072169,0.823553,0.752237,0.631266,0.503251
0.906250,0.054127,0.815544,0.743199,0.621090,0.500000
0.916667,0.072169,0.820226,0.752960,0.634860,0.506289
0.916667,0.072169,0.820226,0.752960,0.634860,0.506289
0.906250,0.054127,0.815544,0.743199,0.621090,0.500000
0.927083,0.054127,0.812437,0.744072,0.624721,0.500000
0.906250,0.054127,0.815544,0.743199,0.621090,0.500000
0.916667,0.036084,0.807446,0.734141,0.610896,0.500000
0.927083,0.054127,0.812437,0.744072,0.624721,0.500000
0.927083,0.054127,0.812437,0.744072,0.624721,0.500000
0.916667,0.036084,0.807446,0.734141,0.610896,0.500000
0.937500,0.036084,0.804550,0.735157,0.614564,0.500000
0.916667,0.036084,0.807446,0.734141,0.610896,0.500000
0.927083,0.018042,0.799268,0.725065,0.600686,0.500000
0.937500,0.036084,0.804550,0.735157,0.614564,0.500000
0.937500,0.036084,0.804550,0.735157,0.614564,0.500000
0.927083,0.018042,0.799268,0.725065,0.600686,0.500000
0.947917,0.018042,0.796573,0.726214,0.604390,0.500000
0.927083,0.018042,0.799268,0.725065,0.600686,0.500000
0.937500,0.000000,0.791018,0.715972,0.590460,0.500000
0.947917,0.018042,0.796573,0.726214,0.604390,0.500000
0.947917,0.018042,0.796573,0.726214,0.604390,0.500000
0.937500,0.000000,0.791018,0.715972,0.590460,0.500000
0.958333,0.000000,0.788514,0.717246,0.594199,0.500000
0.468750,0.811899,0.759644,0.855550,0.979220,0.974602
0.458333,0.793857,0.774662,0.869889,0.978165,0.965750
0.479167,0.793857,0.768601,0.863622,0.977506,0.966437
0.458333,0.793857,0.774662,0.869889,0.978165,0.965750
0.468750,0.775814,0.783657,0.877907,0.972547,0.957413
0.479167,0.793857,0.768601,0.863622,0.977506,0.966437
0.479167,0.793857,0.768601,0.863622,0.977506,0.966437
0.468750,0.775814,0.783657,0.877907,0.972547,0.957413
0.489583,0.775814,0.777529,0.871532,0.973171,0.958128
0.468750,0.775814,0.783657,0.877907,0.972547,0.957413
0.479167,0.757772,0.792625,0.885749,0.966704,0.948929
0.489583,0.775814,0.777529,0.871532,0.973171,0.958128
0.489583,0.775814,0.777529,0.871532,0.973171,0.958128
0.479167,0.757772,0.792625,0.885749,0.966704,0.948929
0.500000,0.757772,0.786426,0.879254,0.967389,0.949672
0.479167,0.757772,0.792625,0.885749,0.966704,0.948929
0.489583,0.739730,0.801564,0.893386,0.960630,0.940295
0.500000,0.757772,0.786426,0.879254,0.967389,0.949672
0.500000,0.757772,0.786426,0.879254,0.967389,0.949672
0.489583,0.739730,0.801564,0.893386,0.960630,0.940295
0.510417,0.739730,0.795284,0.886757,0.961383,0.941068
0.489583,0.739730,0.801564,0.893386,0.960630,0.940295
0.500000,0.721688,0.810467,0.900782,0.954324,0.931506
0.510417,0.739730,0.795284,0.886757,0.961383,0.941068
0.510417,0.739730,0.795284,0.886757,0.961383,0.941068
0.500000,0.721688,0.810467,0.900782,0.954324,0.931506
0.520833,0.721688,0.804100,0.894004,0.955150,0.932311
0.500000,0.721688,0.810467,0.900782,0.954324,0.931506
0.510417,0.703646,0.819329,0.907893,0.947784,0.922560
0.520833,0.721688,0.804100,0.894004,0.955150,0.932311
0.520833,0.721688,0.804100,0.894004,0.955150,0.932311
0.510417,0.703646,0.819329,0.907893,0.947784,0.922560
0.531250,0.703646,0.812867,0.900948,0.948687,0.923400
0.510417,0.703646,0.819329,0.907893,0.947784,0.922560
0.520833,0.685603,0.828142,0.914667,0.941010,0.913455
0.531250,0.703646,0.812867,0.900948,0.948687,0.923400
0.531250,0.703646,0.812867,0.900948,0.948687,0.923400
0.520833,0.685603,0.828142,0.914667,0.941010,0.913455
0.541667,0.685603,0.821574,0.907537,0.941997,0.914330
0.520833,0.685603,0.828142,0.914667,0.941010,0.913455
0.531250,0.667561,0.836896,0.921042,0.934004,0.904187
0.541667,0.685603,0.821574,0.907537,0.941997,0.914330
0.541667,0.685603,0.821574,0.907537,0.941997,0.914330
0.531250,0.667561,0.836896,0.921042,0.934004,0.904187
0.552083,0.667561,0.830212,0.913705,0.935079,0.905100
0.531250,0.667561,0.836896,0.921042,0.934004,0.904187
0.541667,0.649519,0.845581,0.926937,0.926769,0.894755
0.552083,0.667561,0.830212,0.913705,0.935079,0.905100
0.552083,0.667561,0.830212,0.913705,0.935079,0.905100
0.541667,0.649519,0.845581,0.926937,0.926769,0.894755
0.562500,0.649519,0.838766,0.919376,0.927938,0.895706
0.541667,0.649519,0.845581,0.926937,0.926769,0.894755
0.552083,0.631477,0.854178,0.932260,0.919311,0.885154
0.562500,0.649519,0.838766,0.919376,0.927938,0.895706
0.562500,0.649519,0.838766,0.919376,0.927938,0.895706
0.552083,0.631477,0.854178,0.932260,0.919311,0.885154
0.572917,0.631477,0.847221,0.924457,0.920579,0.886146
0.552083,0.631477,0.854178,0.932260,0.919311,0.885154
0.562500,0.613435,0.862670,0.936894,0.911637,0.875382
0.572917,0.631477,0.847221,0.924457,0.920579,0.886146
0.572917,0.631477,0.847221,0.924457,0.920579,0.886146
0.562500,0.613435,0.862670,0.936894,0.911637,0.875382
0.583333,0.613435,0.855555,0.928843,0.913006,0.876418
0.562500,0.613435,0.862670,0.936894,0.911637,0.875382
0.572917,0.595392,0.871030,0.940704,0.903755,0.865438
0.583333,0.613435,0.855555,0.928843,0.913006,0.876418
0.583333,0.613435,0.855555,0.928843,0.913006,0.876418
0.572917,0.595392,0.871030,0.940704,0.903755,0.865438
0.593750,0.595392,0.863739,0.932418,0.905228,0.866519
0.572917,0.595392,0.871030,0.940704,0.903755,0.865438
0.583333,0.577350,0.879222,0.943537,0.895674,0.855320
0.593750,0.595392,0.863739,0.932418,0.905228,0.866519
0.593750,0.595392,0.863739,0.932418,0.905228,0.866519
0.583333,0.577350,0.879222,0.943537,0.895674,0.855320
0.604167,0.577350,0.871740,0.935056,0.897255,0.856447
0.583333,0.577350,0.879222,0.943537,0.895674,0.855320
0.593750,0.559308,0.887203,0.945232,0.887406,0.845025
0.604167,0.577350,0.871740,0.935056,0.897255,0.856447
0.604167,0.577350,0.871740,0.935056,0.897255,0.856447
0.593750,0.559308,0.887203,0.945232,0.887406,0.845025
0.614583,0.559308,0.879511,0.936643,0.889095,0.846200
0.593750,0.559308,0.887203,0.945232,0.887406,0.845025
0.604167,0.541266,0.894912,0.945648,0.878962,0.834552
0.614583,0.559308,0.879511,0.936643,0.889095,0.846200
0.614583,0.559308,0.879511,0.936643,0.889095,0.846200
0.604167,0.541266,0.894912,0.945648,0.878962,0.834552
0.625000,0.541266,0.886994,0.937090,0.880759,0.835778
0.604167,0.541266,0.894912,0.945648,0.878962,0.834552
0.614583,0.523224,0.902269,0.944700,0.870354,0.823898
0.625000,0.541266,0.886994,0.937090,0.880759,0.835778
0.625000,0.541266,0.886994,0.937090,0.880759,0.835778
0.614583,0.523224,0.902269,0.944700,0.870354,0.823898
0.635417,0.523224,0.894116,0.936353,0.872260,0.825175
0.614583,0.523224,0.902269,0.944700,0.870354,0.823898
0.625000,0.505181,0.909173,0.942386,0.861594,0.813061
0.635417,0.523224,0.894116,0.936353,0.872260,0.825175
0.635417,0.523224,0.894116,0.936353,0.872260,0.825175
0.625000,0.505181,0.909173,0.942386,0.861594,0.813061
0.645833,0.505181,0.900781,0.934445,0.863605,0.814392
0.625000,0.505181,0.909173,0.942386,0.861594,0.813061
0.635417,0.487139,0.915491,0.938801,0.852693,0.802042
0.645833,0.505181,0.900781,0.934445,0.863605,0.814392
0.645833,0.505181,0.900781,0.934445,0.863605,0.814392
0.635417,0.487139,0.915491,0.938801,0.852693,0.802042
0.656250,0.487139,0.906870,0.931436,0.854809,0.803429
0.635417,0.487139,0.915491,0.938801,0.852693,0.802042
0.645833,0.469097,0.921061,0.934105,0.843663,0.790840
0.656250,0.487139,0.906870,0.931436,0.854809,0.803429
0.656250,0.487139,0.906870,0.931436,0.854809,0.803429
0.645833,0.469097,0.921061,0.934105,0.843663,0.790840
0.666667,0.469097,0.912240,0.927436,0.845882,0.792286
0.645833,0.469097,0.921061,0.934105,0.843663,0.790840
0.656250,0.451055,0.925692,0.928484,0.834514,0.779454
0.666667,0.469097,0.912240,0.927436,0.845882,0.792286
0.666667,0.469097,0.912240,0.927436,0.845882,0.792286
0.656250,0.451055,0.925692,0.928484,0.834514,0.779454
0.677083,0.451055,0.916722,0.922575,0.836833,0.780961
0.656250,0.451055,0.925692,0.928484,0.834514,0.779454
0.666667,0.433013,0.929186,0.922120,0.825257,0.767882
0.677083,0.451055,0.916722,0.922575,0.836833,0.780961
0.677083,0.451055,0.916722,0.922575,0.836833,0.780961
0.666667,0.433013,0.929186,0.922120,0.825257,0.767882
0.687500,0.433013,0.920145,0.916986,0.827673,0.769450
0.666667,0.433013,0.929186,0.922120,0.825257,0.767882
0.677083,0.414971,0.931373,0.915170,0.815902,0.756126
0.687500,0.433013,0.920145,0.916986,0.827673,0.769450
0.687500,0.433013,0.920145,0.916986,0.827673,0.769450
0.677083,0.414971,0.931373,0.915170,0.815902,0.756126
0.697917,0.414971,0.922363,0.910791,0.818411,0.757758
0.677083,0.414971,0.931373,0.915170,0.815902,0.756126
0.687500,0.396928,0.932167,0.907762,0.806458,0.744187
0.697917,0.414971,0.922363,0.910791,0.818411,0.757758
0.697917,0.414971,0.922363,0.910791,0.818411,0.757758
0.687500,0.396928,0.932167,0.907762,0.806458,0.744187
0.708333,0.396928,0.923298,0.904099,0.809056,0.745885
0.687500,0.396928,0.932167,0.907762,0.806458,0.744187
0.697917,0.378886,0.931588,0.899996,0.796932,0.732066
0.708333,0.396928,0.923298,0.904099,0.809056,0.745885
0.708333,0.396928,0.923298,0.904099,0.809056,0.745885
0.697917,0.378886,0.931588,0.899996,0.796932,0.732066
0.718750,0.378886,0.922966,0.897000,0.799617,0.733831
0.697917,0.378886,0.931588,0.899996,0.796932,0.732066
0.708333,0.360844,0.929753,0.891951,0.787333,0.719761
0.718750,0.378886,0.922966,0.897000,0.799617,0.733831
0.718750,0.378886,0.922966,0.897000,0.799617,0.733831
0.708333,0.360844,0.929753,0.891951,0.787333,0.719761
0.729167,0.360844,0.921459,0.889569,0.790099,0.721597
0.708333,0.360844,0.929753,0.891951,0.787333,0.719761
0.718750,0.342802,0.926828,0.883687,0.777665,0.707275
0.729167,0.360844,0.921459,0.889569,0.790099,0.721597
0.729167,0.360844,0.921459,0.889569,0.790099,0.721597
0.718750,0.342802,0.926828,0.883687,0.777665,0.707275
0.739583,0.342802,0.918916,0.881865,0.780511,0.709183
0.718750,0.342802,0.926828,0.883687,0.777665,0.707275
0.729167,0.324760,0.922986,0.875248,0.767937,0.694611
0.739583,0.342802,0.918916,0.881865,0.780511,0.709183
0.739583,0.342802,0.918916,0.881865,0.780511,0.709183
0.729167,0.324760,0.922986,0.875248,0.767937,0.694611
0.750000,0.324760,0.915487,0.873937,0.770857,0.696591
0.729167,0.324760,0.922986,0.875248,0.767937,0.694611
0.739583,0.306717,0.918386,0.866670,0.758152,0.681771
0.750000,0.324760,0.915487,0.873937,0.770857,0.696591
0.750000,0.324760,0.915487,0.873937,0.770857,0.696591
0.739583,0.306717,0.918386,0.866670,0.758152,0.681771
0.760417,0.306717,0.911310,0.865825,0.761145,0.683824
0.739583,0.306717,0.918386,0.866670,0.758152,0.681771
0.750000,0.288675,0.913160,0.857978,0.748317,0.668756
0.760417,0.306717,0.911310,0.865825,0.761145,0.683824
0.760417,0.306717,0.911310,0.865825,0.761145,0.683824
0.750000,0.288675,0.913160,0.857978,0.748317,0.668756
0.770833,0.288675,0.906505,0.857558,0.751378,0.670885
0.750000,0.288675,0.913160,0.857978,0.748317,0.668756
0.760417,0.270633,0.907417,0.849193,0.738436,0.655570
0.770833,0.288675,0.906505,0.857558,0.751378,0.670885
0.770833,0.288675,0.906505,0.857558,0.751378,0.670885
0.760417,0.270633,0.907417,0.849193,0.738436,0.655570
0.781250,0.270633,0.901173,0.849164,0.741563,0.657775
0.760417,0.270633,0.907417,0.849193,0.738436,0.655570
0.770833,0.252591,0.901244,0.840330,0.728512,0.642215
0.781250,0.270633,0.901173,0.849164,0.741563,0.657775
0.781250,0.270633,0.901173,0.849164,0.741563,0.657775
0.770833,0.252591,0.901244,0.840330,0.728512,0.642215
0.791667,0.252591,0.895398,0.840661,0.731701,0.644497
0.770833,0.252591,0.901244,0.840330,0.728512,0.642215
0.781250,0.234549,0.894711,0.831394,0.718550,0.628694
0.791667,0.252591,0.895398,0.840661,0.731701,0.644497
0.791667,0.252591,0.895398,0.840661,0.731701,0.644497
0.781250,0.234549,0.894711,0.831394,0.718550,0.628694
0.802083,0.234549,0.889246,0.832067,0.721798,0.631055
0.781250,0.234549,0.894711,0.831394,0.718550,0.628694
0.791667,0.216506,0.887875,0.822402,0.708552,0.615010
0.802083,0.234549,0.889246,0.832067,0.721798,0.631055
0.802083,0.234549,0.889246,0.832067,0.721798,0.631055
0.791667,0.216506,0.887875,0.822402,0.708552,0.615010
0.812500,0.216506,0.882774,0.823395,0.711856,0.617451
0.791667,0.216506,0.887875,0.822402,0.708552,0.615010
0.802083,0.198464,0.880780,0.813381,0.698522,0.601168
0.812500,0.216506,0.882774,0.823395,0.711856,0.617451
0.812500,0.216506,0.882774,0.823395,0.711856,0.617451
0.802083,0.198464,0.880780,0.813381,0.698522,0.601168
0.822917,0.198464,0.876025,0.814657,0.701880,0.603690
0.802083,0.198464,0.880780,0.813381,0.698522,0.601168
0.812500,0.180422,0.873466,0.804332,0.688461,0.587172
0.822917,0.198464,0.876025,0.814657,0.701880,0.603690
0.822917,0.198464,0.876025,0.814657,0.701880,0.603690
0.812500,0.180422,0.873466,0.804332,0.688461,0.587172
0.833333,0.180422,0.869038,0.805861,0.691871,0.589774
0.812500,0.180422,0.873466,0.804332,0.688461,0.587172
0.822917,0.162380,0.865961,0.795261,0.678374,0.573025
0.833333,0.180422,0.869038,0.805861,0.691871,0.589774
0.833333,0.180422,0.869038,0.805861,0.691871,0.589774
0.822917,0.162380,0.865961,0.795261,0.678374,0.573025
0.843750,0.162380,0.861844,0.797015,0.681833,0.575706
0.822917,0.162380,0.865961,0.795261,0.678374,0.573025
0.833333,0.144338,0.858292,0.786171,0.668261,0.558731
0.843750,0.162380,0.861844,0.797015,0.681833,0.575706
0.843750,0.162380,0.861844,0.797015,0.681833,0.575706
0.833333,0.144338,0.858292,0.786171,0.668261,0.558731
0.854167,0.144338,0.854469,0.788126,0.671767,0.561493
0.833333,0.144338,0.858292,0.786171,0.668261,0.558731
0.843750,0.126295,0.850479,0.777062,0.658125,0.544292
0.854167,0.144338,0.854469,0.788126,0.671767,0.561493
0.854167,0.144338,0.854469,0.788126,0.671767,0.561493
0.843750,0.126295,0.850479,0.777062,0.658125,0.544292
0.864583,0.126295,0.846936,0.779200,0.661675,0.547139
0.843750,0.126295,0.850479,0.777062,0.658125,0.544292
0.854167,0.108253,0.842541,0.767938,0.647967,0.529718
0.864583,0.126295,0.846936,0.779200,0.661675,0.547139
0.864583,0.126295,0.846936,0.779200,0.661675,0.547139
0.854167,0.108253,0.842541,0.767938,0.647967,0.529718
0.875000,0.108253,0.839261,0.770241,0.651561,0.532641
0.854167,0.108253,0.842541,0.767938,0.647967,0.529718
0.864583,0.090211,0.834492,0.758801,0.637790,0.515006
0.875000,0.108253,0.839261,0.770241,0.651561,0.532641
0.875000,0.108253,0.839261,0.770241,0.651561,0.532641
0.864583,0.090211,0.834492,0.758801,0.637790,0.515006
0.885417,0.090211,0.831463,0.761251,0.641423,0.518013
0.864583,0.090211,0.834492,0.758801,0.637790,0.515006
0.875000,0.072169,0.826346,0.749652,0.627593,0.500166
0.885417,0.090211,0.831463,0.761251,0.641423,0.518013
0.885417,0.090211,0.831463,0.761251,0.641423,0.518013
0.875000,0.072169,0.826346,0.749652,0.627593,0.500166
0.895833,0.072169,0.823553,0.752237,0.631266,0.503251
0.875000,0.072169,0.826346,0.749652,0.627593,0.500166
0.885417,0.054127,0.818112,0.740491,0.617379,0.500000
0.895833,0.072169,0.823553,0.752237,0.631266,0.503251
0.895833,0.072169,0.823553,0.752237,0.631266,0.503251
0.885417,0.054127,0.818112,0.740491,0.617379,0.500000
0.906250,0.054127,0.815544,0.743199,0.621090,0.500000
0.885417,0.054127,0.818112,0.740491,0.617379,0.500000
0.895833,0.036084,0.809801,0.731320,0.607150,0.500000
0.906250,0.054127,0.815544,0.743199,0.621090,0.500000
0.906250,0.054127,0.815544,0.743199,0.621090,0.500000
0.895833,0.036084,0.809801,0.731320,0.607150,0.500000
0.916667,0.036084,0.807446,0.734141,0.610896,0.500000
0.895833,0.036084,0.809801,0.731320,0.607150,0.500000
0.906250,0.018042,0.801421,0.722141,0.596906,0.500000
0.916667,0.036084,0.807446,0.734141,0.610896,0.500000
0.916667,0.036084,0.807446,0.734141,0.610896,0.500000
0.906250,0.018042,0.801421,0.722141,0.596906,0.500000
0.927083,0.018042,0.799268,0.725065,0.600686,0.500000
0.906250,0.018042,0.801421,0.722141,0.596906,0.500000
0.916667,0.000000,0.792977,0.712954,0.586648,0.500000
0.927083,0.018042,0.799268,0.725065,0.600686,0.500000
0.927083,0.018042,0.799268,0.725065,0.600686,0.500000
0.916667,0.000000,0.792977,0.712954,0.586648,0.500000
0.937500,0.000000,0.791018,0.715972,0.590460,0.500000
0.458333,0.793857,0.774662,0.869889,0.978165,0.965750
0.447917,0.775814,0.789612,0.883589,0.971908,0.956694
0.468750,0.775814,0.783657,0.877907,0.972547,0.957413
0.447917,0.775814,0.789612,0.883589,0.971908,0.956694
0.458333,0.757772,0.798646,0.891526,0.966000,0.948179
0.468750,0.775814,0.783657,0.877907,0.972547,0.957413
0.468750,0.775814,0.783657,0.877907,0.972547,0.957413
0.458333,0.757772,0.798646,0.891526,0.966000,0.948179
0.479167,0.757772,0.792625,0.885749,0.966704,0.948929
0.458333,0.757772,0.798646,0.891526,0.966000,0.948179
0.468750,0.739730,0.807657,0.899271,0.959856,0.939512
0.479167,0.757772,0.792625,0.885749,0.966704,0.948929
0.479167,0.757772,0.792625,0.885749,0.966704,0.948929
0.468750,0.739730,0.807657,0.899271,0.959856,0.939512
0.489583,0.739730,0.801564,0.893386,0.960630,0.940295
0.468750,0.739730,0.807657,0.899271,0.959856,0.939512
0.479167,0.721688,0.816640,0.906790,0.953474,0.930690
0.489583,0.739730,0.801564,0.893386,0.960630,0.940295
0.489583,0.739730,0.801564,0.893386,0.960630,0.940295
0.479167,0.721688,0.816640,0.906790,0.953474,0.930690
0.500000,0.721688,0.810467,0.900782,0.954324,0.931506
0.479167,0.721688,0.816640,0.906790,0.953474,0.930690
0.489583,0.703646,0.825589,0.914040,0.946851,0.921710
0.500000,0.721688,0.810467,0.900782,0.954324,0.931506
0.500000,0.721688,0.810467,0.900782,0.954324,0.931506
0.489583,0.703646,0.825589,0.914040,0.946851,0.921710
0.510417,0.703646,0.819329,0.907893,0.947784,0.922560
0.489583,0.703646,0.825589,0.914040,0.946851,0.921710
0.500000,0.685603,0.834499,0.920974,0.939989,0.912568
0.510417,0.703646,0.819329,0.907893,0.947784,0.922560
0.510417,0.703646,0.819329,0.907893,0.947784,0.922560
0.500000,0.685603,0.834499,0.920974,0.939989,0.912568
0.520833,0.685603,0.828142,0.914667,0.941010,0.913455
0.500000,0.685603,0.834499,0.920974,0.939989,0.912568
0.510417,0.667561,0.843361,0.927530,0.932890,0.903263
0.520833,0.685603,0.828142,0.914667,0.941010,0.913455
0.520833,0.685603,0.828142,0.914667,0.941010,0.913455
0.510417,0.667561,0.843361,0.927530,0.932890,0.903263
0.531250,0.667561,0.836896,0.921042,0.934004,0.904187
0.510417,0.667561,0.843361,0.927530,0.932890,0.903263
0.520833,0.649519,0.852166,0.933630,0.925556,0.893791
0.531250,0.667561,0.836896,0.921042,0.934004,0.904187
0.531250,0.667561,0.836896,0.921042,0.934004,0.904187
0.520833,0.649519,0.852166,0.933630,0.925556,0.893791
0.541667,0.649519,0.845581,0.926937,0.926769,0.894755
0.520833,0.649519,0.852166,0.933630,0.925556,0.893791
0.531250,0.631477,0.860898,0.939182,0.917995,0.884150
0.541667,0.649519,0.845581,0.926937,0.926769,0.894755
0.541667,0.649519,0.845581,0.926937,0.926769,0.894755
0.531250,0.631477,0.860898,0.939182,0.917995,0.884150
0.552083,0.631477,0.854178,0.932260,0.919311,0.885154
0.531250,0.631477,0.860898,0.939182,0.917995,0.884150
0.541667,0.613435,0.869541,0.944064,0.910214,0.874337
0.552083,0.631477,0.854178,0.932260,0.919311,0.885154
0.552083,0.631477,0.854178,0.932260,0.919311,0.885154
0.541667,0.613435,0.869541,0.944064,0.910214,0.874337
0.562500,0.613435,0.862670,0.936894,0.911637,0.875382
0.541667,0.613435,0.869541,0.944064,0.910214,0.874337
0.552083,0.595392,0.878070,0.948128,0.902221,0.864347
0.562500,0.613435,0.862670,0.936894,0.911637,0.875382
0.562500,0.613435,0.862670,0.936894,0.911637,0.875382
0.552083,0.595392,0.878070,0.948128,0.902221,0.864347
0.572917,0.595392,0.871030,0.940704,0.903755,0.865438
0.552083,0.595392,0.878070,0.948128,0.902221,0.864347
0.562500,0.577350,0.886453,0.951188,0.894029,0.854181
0.572917,0.595392,0.871030,0.940704,0.903755,0.865438
0.572917,0.595392,0.871030,0.940704,0.903755,0.865438
0.562500,0.577350,0.886453,0.951188,0.894029,0.854181
0.583333,0.577350,0.879222,0.943537,0.895674,0.855320
0.562500,0.577350,0.886453,0.951188,0.894029,0.854181
0.572917,0.559308,0.894645,0.953024,0.885648,0.843836
0.583333,0.577350,0.879222,0.943537,0.895674,0.855320
0.583333,0.577350,0.879222,0.943537,0.895674,0.855320
0.572917,0.559308,0.894645,0.953024,0.885648,0.843836
0.593750,0.559308,0.887203,0.945232,0.887406,0.845025
0.572917,0.559308,0.894645,0.953024,0.885648,0.843836
0.583333,0.541266,0.902588,0.953405,0.877091,0.833312
0.593750,0.559308,0.887203,0.945232,0.887406,0.845025
0.593750,0.559308,0.887203,0.945232,0.887406,0.845025
0.583333,0.541266,0.902588,0.953405,0.877091,0.833312
0.604167,0.541266,0.894912,0.945648,0.878962,0.834552
0.583333,0.541266,0.902588,0.953405,0.877091,0.833312
0.593750,0.523224,0.910199,0.952137,0.868371,0.822605
0.604167,0.541266,0.894912,0.945648,0.878962,0.834552
0.604167,0.541266,0.894912,0.945648,0.878962,0.834552
0.593750,0.523224,0.910199,0.952137,0.868371,0.822605
0.614583,0.523224,0.902269,0.944700,0.870354,0.823898
0.593750,0.523224,0.910199,0.952137,0.868371,0.822605
0.604167,0.505181,0.917369,0.949152,0.859499,0.811712
0.614583,0.523224,0.902269,0.944700,0.870354,0.823898
0.614583,0.523224,0.902269,0.944700,0.870354,0.823898
0.604167,0.505181,0.917369,0.949152,0.859499,0.811712
0.625000,0.505181,0.909173,0.942386,0.861594,0.813061
0.604167,0.505181,0.917369,0.949152,0.859499,0.811712
0.614583,0.487139,0.923953,0.944558,0.850490,0.800636
0.625000,0.505181,0.909173,0.942386,0.861594,0.813061
0.625000,0.505181,0.909173,0.942386,0.861594,0.813061
0.614583,0.487139,0.923953,0.944558,0.850490,0.800636
0.635417,0.487139,0.915491,0.938801,0.852693,0.802042
0.614583,0.487139,0.923953,0.944558,0.850490,0.800636
0.625000,0.469097,0.929767,0.938595,0.841354,0.789375
0.635417,0.487139,0.915491,0.938801,0.852693,0.802042
0.635417,0.487139,0.915491,0.938801,0.852693,0.802042
0.625000,0.469097,0.929767,0.938595,0.841354,0.789375
0.645833,0.469097,0.921061,0.934105,0.843663,0.790840
0.625000,0.469097,0.929767,0.938595,0.841354,0.789375
0.635417,0.451055,0.934591,0.931439,0.832103,0.777927
0.645833,0.469097,0.921061,0.934105,0.843663,0.790840
0.645833,0.469097,0.921061,0.934105,0.843663,0.790840
0.635417,0.451055,0.934591,0.931439,0.832103,0.777927
0.656250,0.451055,0.925692,0.928484,0.834514,0.779454
0.635417,0.451055,0.934591,0.931439,0.832103,0.777927
0.645833,0.433013,0.938188,0.923658,0.822748,0.766291
0.656250,0.451055,0.925692,0.928484,0.834514,0.779454
0.656250,0.451055,0.925692,0.928484,0.834514,0.779454
0.645833,0.433013,0.938188,0.923658,0.822748,0.766291
0.666667,0.433013,0.929186,0.922120,0.825257,0.767882
0.645833,0.433013,0.938188,0.923658,0.822748,0.766291
0.656250,0.414971,0.940357,0.915605,0.813299,0.754471
0.666667,0.433013,0.929186,0.922120,0.825257,0.767882
0.666667,0.433013,0.929186,0.922120,0.825257,0.767882
0.656250,0.414971,0.940357,0.915605,0.813299,0.754471
0.677083,0.414971,0.931373,0.915170,0.815902,0.756126
0.656250,0.414971,0.940357,0.915605,0.813299,0.754471
0.666667,0.396928,0.940993,0.907334,0.803764,0.742465
0.677083,0.414971,0.931373,0.915170,0.815902,0.756126
0.677083,0.414971,0.931373,0.915170,0.815902,0.756126
0.666667,0.396928,0.940993,0.907334,0.803764,0.742465
0.687500,0.396928,0.932167,0.907762,0.806458,0.744187
0.666667,0.396928,0.940993,0.907334,0.803764,0.742465
0.677083,0.378886,0.940127,0.898891,0.794151,0.730272
0.687500,0.396928,0.932167,0.907762,0.806458,0.744187
0.687500,0.396928,0.932167,0.907762,0.806458,0.744187
0.677083,0.378886,0.940127,0.898891,0.794151,0.730272
0.697917,0.378886,0.931588,0.899996,0.796932,0.732066
0.677083,0.378886,0.940127,0.898891,0.794151,0.730272
0.687500,0.360844,0.937906,0.890310,0.784469,0.717896
0.697917,0.378886,0.931588,0.899996,0.796932,0.732066
0.697917,0.378886,0.931588,0.899996,0.796932,0.732066
0.687500,0.360844,0.937906,0.890310,0.784469,0.717896
0.708333,0.360844,0.929753,0.891951,0.787333,0.719761
0.687500,0.360844,0.937906,0.890310,0.784469,0.717896
0.697917,0.342802,0.934534,0.881620,0.774723,0.705339
0.708333,0.360844,0.929753,0.891951,0.787333,0.719761
0.708333,0.360844,0.929753,0.891951,0.787333,0.719761
0.697917,0.342802,0.934534,0.881620,0.774723,0.705339
0.718750,0.342802,0.926828,0.883687,0.777665,0.707275
0.697917,0.342802,0.934534,0.881620,0.774723,0.705339
0.708333,0.324760,0.930216,0.872842,0.764919,0.692602
0.718750,0.342802,0.926828,0.883687,0.777665,0.707275
0.718750,0.342802,0.926828,0.883687,0.777665,0.707275
0.708333,0.324760,0.930216,0.872842,0.764919,0.692602
0.729167,0.324760,0.922986,0.875248,0.767937,0.694611
0.708333,0.324760,0.930216,0.872842,0.764919,0.692602
0.718750,0.306717,0.925133,0.863992,0.755063,0.679687
0.729167,0.324760,0.922986,0.875248,0.767937,0.694611
0.729167,0.324760,0.922986,0.875248,0.767937,0.694611
0.718750,0.306717,0.925133,0.863992,0.755063,0.679687
0.739583,0.306717,0.918386,0.866670,0.758152,0.681771
0.718750,0.306717,0.925133,0.863992,0.755063,0.679687
0.729167,0.288675,0.919432,0.855084,0.745160,0.666594
0.739583,0.306717,0.918386,0.866670,0.758152,0.681771
0.739583,0.306717,0.918386,0.866670,0.758152,0.681771
0.729167,0.288675,0.919432,0.855084,0.745160,0.666594
0.750000,0.288675,0.913160,0.857978,0.748317,0.668756
0.729167,0.288675,0.919432,0.855084,0.745160,0.666594
0.739583,0.270633,0.913231,0.846128,0.735215,0.653329
0.750000,0.288675,0.913160,0.857978,0.748317,0.668756
0.750000,0.288675,0.913160,0.857978,0.748317,0.668756
0.739583,0.270633,0.913231,0.846128,0.735215,0.653329
0.760417,0.270633,0.907417,0.849193,0.738436,0.655570
0.739583,0.270633,0.913231,0.846128,0.735215,0.653329
0.750000,0.252591,0.906619,0.837131,0.725229,0.639894
0.760417,0.270633,0.907417,0.849193,0.738436,0.655570
0.760417,0.270633,0.907417,0.849193,0.738436,0.655570
0.750000,0.252591,0.906619,0.837131,0.725229,0.639894
0.770833,0.252591,0.901244,0.840330,0.728512,0.642215
0.750000,0.252591,0.906619,0.837131,0.725229,0.639894
0.760417,0.234549,0.899670,0.828101,0.715209,0.626293
0.770833,0.252591,0.901244,0.840330,0.728512,0.642215
0.770833,0.252591,0.901244,0.840330,0.728512,0.642215
0.760417,0.234549,0.899670,0.828101,0.715209,0.626293
0.781250,0.234549,0.894711,0.831394,0.718550,0.628694
0.760417,0.234549,0.899670,0.828101,0.715209,0.626293
0.770833,0.216506,0.892441,0.819041,0.705156,0.612529
0.781250,0.234549,0.894711,0.831394,0.718550,0.628694
0.781250,0.234549,0.894711,0.831394,0.718550,0.628694
0.770833,0.216506,0.892441,0.819041,0.705156,0.612529
0.791667,0.216506,0.887875,0.822402,0.708552,0.615010
0.770833,0.216506,0.892441,0.819041,0.705156,0.612529
0.781250,0.198464,0.884977,0.809958,0.695073,0.598607
0.791667,0.216506,0.887875,0.822402,0.708552,0.615010
0.791667,0.216506,0.887875,0.822402,0.708552,0.615010
0.781250,0.198464,0.884977,0.809958,0.695073,0.598607
0.802083,0.198464,0.880780,0.813381,0.698522,0.601168
0.781250,0.198464,0.884977,0.809958,0.695073,0.598607
0.791667,0.180422,0.877314,0.800853,0.684962,0.584528
0.802083,0.198464,0.880780,0.813381,0.698522,0.601168
0.802083,0.198464,0.880780,0.813381,0.698522,0.601168
0.791667,0.180422,0.877314,0.800853,0.684962,0.584528
0.812500,0.180422,0.873466,0.804332,0.688461,0.587172
0.791667,0.180422,0.877314,0.800853,0.684962,0.584528
0.802083,0.162380,0.869483,0.791731,0.674826,0.570297
0.812500,0.180422,0.873466,0.804332,0.688461,0.587172
0.812500,0.180422,0.873466,0.804332,0.688461,0.587172
0.802083,0.162380,0.869483,0.791731,0.674826,0.570297
0.822917,0.162380,0.865961,0.795261,0.678374,0.573025
0.802083,0.162380,0.869483,0.791731,0.674826,0.570297
0.812500,0.144338,0.861506,0.782593,0.664668,0.555920
0.822917,0.162380,0.865961,0.795261,0.678374,0.573025
0.822917,0.162380,0.865961,0.795261,0.678374,0.573025
0.812500,0.144338,0.861506,0.782593,0.664668,0.555920
0.833333,0.144338,0.858292,0.786171,0.668261,0.558731
0.812500,0.144338,0.861506,0.782593,0.664668,0.555920
0.822917,0.126295,0.853405,0.773441,0.654488,0.541402
0.833333,0.144338,0.858292,0.786171,0.668261,0.558731
0.833333,0.144338,0.858292,0.786171,0.668261,0.558731
0.822917,0.126295,0.853405,0.773441,0.654488,0.541402
0.843750,0.126295,0.850479,0.777062,0.658125,0.544292
0.822917,0.126295,0.853405,0.773441,0.654488,0.541402
0.833333,0.108253,0.845194,0.764277,0.644289,0.526742
0.843750,0.126295,0.850479,0.777062,0.658125,0.544292
0.843750,0.126295,0.850479,0.777062,0.658125,0.544292
0.833333,0.108253,0.845194,0.764277,0.644289,0.526742
0.854167,0.108253,0.842541,0.767938,0.647967,0.529718
0.833333,0.108253,0.845194,0.764277,0.644289,0.526742
0.843750,0.090211,0.836890,0.755102,0.634072,0.511950
0.854167,0.108253,0.842541,0.767938,0.647967,0.529718
0.854167,0.108253,0.842541,0.767938,0.647967,0.529718
0.843750,0.090211,0.836890,0.755102,0.634072,0.511950
0.864583,0.090211,0.834492,0.758801,0.637790,0.515006
0.843750,0.090211,0.836890,0.755102,0.634072,0.511950
0.854167,0.072169,0.828502,0.745917,0.623838,0.500000
0.864583,0.090211,0.834492,0.758801,0.637790,0.515006
0.864583,0.090211,0.834492,0.758801,0.637790,0.515006
0.854167,0.072169,0.828502,0.745917,0.623838,0.500000
0.875000,0.072169,0.826346,0.749652,0.627593,0.500166
0.854167,0.072169,0.828502,0.745917,0.623838,0.500000
0.864583,0.054127,0.820041,0.736724,0.613588,0.500000
0.875000,0.072169,0.826346,0.749652,0.627593,0.500166
0.875000,0.072169,0.826346,0.749652,0.627593,0.500166
0.864583,0.054127,0.820041,0.736724,0.613588,0.500000
0.885417,0.054127,0.818112,0.740491,0.617379,0.500000
0.864583,0.054127,0.820041,0.736724,0.613588,0.500000
0.875000,0.036084,0.811516,0.727524,0.603323,0.500000
0.885417,0.054127,0.818112,0.740491,0.617379,0.500000
0.885417,0.054127,0.818112,0.740491,0.617379,0.500000
0.875000,0.036084,0.811516,0.727524,0.603323,0.500000
0.895833,0.036084,0.809801,0.731320,0.607150,0.500000
0.875000,0.036084,0.811516,0.727524,0.603323,0.500000
0.885417,0.018042,0.802932,0.718317,0.593046,0.500000
0.895833,0.036084,0.809801,0.731320,0.607150,0.500000
0.895833,0.036084,0.809801,0.731320,0.607150,0.500000
0.885417,0.018042,0.802932,0.718317,0.593046,0.500000
0.906250,0.018042,0.801421,0.722141,0.596906,0.500000
0.885417,0.018042,0.802932,0.718317,0.593046,0.500000
0.895833,0.000000,0.794297,0.709104,0.582756,0.500000
0.906250,0.018042,0.801421,0.722141,0.596906,0.500000
0.906250,0.018042,0.801421,0.722141,0.596906,0.500000
0.895833,0.000000,0.794297,0.709104,0.582756,0.500000
0.916667,0.000000,0.792977,0.712954,0.586648,0.500000
0.447917,0.775814,0.789612,0.883589,0.971908,0.956694
0.437500,0.757772,0.804485,0.896228,0.965276,0.947422
0.458333,0.757772,0.798646,0.891526,0.966000,0.948179
0.437500,0.757772,0.804485,0.896228,0.965276,0.947422
0.447917,0.739730,0.813559,0.904028,0.959058,0.938724
0.458333,0.757772,0.798646,0.891526,0.966000,0.948179
0.458333,0.757772,0.798646,0.891526,0.966000,0.948179
0.447917,0.739730,0.813559,0.904028,0.959058,0.938724
0.468750,0.739730,0.807657,0.899271,0.959856,0.939512
0.447917,0.739730,0.813559,0.904028,0.959058,0.938724
0.458333,0.721688,0.822612,0.911612,0.952595,0.929869
0.468750,0.739730,0.807657,0.899271,0.959856,0.939512
0.468750,0.739730,0.807657,0.899271,0.959856,0.939512
0.458333,0.721688,0.822612,0.911612,0.952595,0.929869
0.479167,0.721688,0.816640,0.906790,0.953474,0.930690
0.458333,0.721688,0.822612,0.911612,0.952595,0.929869
0.468750,0.703646,0.831639,0.918941,0.945887,0.920853
0.479167,0.721688,0.816640,0.906790,0.953474,0.930690
0.479167,0.721688,0.816640,0.906790,0.953474,0.930690
0.468750,0.703646,0.831639,0.918941,0.945887,0.920853
0.489583,0.703646,0.825589,0.914040,0.946851,0.921710
0.468750,0.703646,0.831639,0.918941,0.945887,0.920853
0.479167,0.685603,0.840636,0.925966,0.938932,0.911675
0.489583,0.703646,0.825589,0.914040,0.946851,0.921710
0.489583,0.703646,0.825589,0.914040,0.946851,0.921710
0.479167,0.685603,0.840636,0.925966,0.938932,0.911675
0.500000,0.685603,0.834499,0.920974,0.939989,0.912568
0.479167,0.685603,0.840636,0.925966,0.938932,0.911675
0.489583,0.667561,0.849595,0.932629,0.931734,0.902331
0.500000,0.685603,0.834499,0.920974,0.939989,0.912568
0.500000,0.685603,0.834499,0.920974,0.939989,0.912568
0.489583,0.667561,0.849595,0.932629,0.931734,0.902331
0.510417,0.667561,0.843361,0.927530,0.932890,0.903263
0.489583,0.667561,0.849595,0.932629,0.931734,0.902331
0.500000,0.649519,0.858508,0.938857,0.924296,0.892818
0.510417,0.667561,0.843361,0.927530,0.932890,0.903263
0.510417,0.667561,0.843361,0.927530,0.932890,0.903263
0.500000,0.649519,0.858508,0.938857,0.924296,0.892818
0.520833,0.649519,0.852166,0.933630,0.925556,0.893791
0.500000,0.649519,0.858508,0.938857,0.924296,0.892818
0.510417,0.631477,0.867364,0.944555,0.916626,0.883134
0.520833,0.649519,0.852166,0.933630,0.925556,0.893791
0.520833,0.649519,0.852166,0.933630,0.925556,0.893791
0.510417,0.631477,0.867364,0.944555,0.916626,0.883134
0.531250,0.631477,0.860898,0.939182,0.917995,0.884150
0.510417,0.631477,0.867364,0.944555,0.916626,0.883134
0.520833,0.613435,0.876147,0.949604,0.908731,0.873277
0.531250,0.631477,0.860898,0.939182,0.917995,0.884150
0.531250,0.631477,0.860898,0.939182,0.917995,0.884150
0.520833,0.613435,0.876147,0.949604,0.908731,0.873277
0.541667,0.613435,0.869541,0.944064,0.910214,0.874337
0.520833,0.613435,0.876147,0.949604,0.908731,0.873277
0.531250,0.595392,0.884835,0.953843,0.900623,0.863243
0.541667,0.613435,0.869541,0.944064,0.910214,0.874337
0.541667,0.613435,0.869541,0.944064,0.910214,0.874337
0.531250,0.595392,0.884835,0.953843,0.900623,0.863243
0.552083,0.595392,0.878070,0.948128,0.902221,0.864347
0.531250,0.595392,0.884835,0.953843,0.900623,0.863243
0.541667,0.577350,0.893399,0.957058,0.892313,0.853028
0.552083,0.595392,0.878070,0.948128,0.902221,0.864347
0.552083,0.595392,0.878070,0.948128,0.902221,0.864347
0.541667,0.577350,0.893399,0.957058,0.892313,0.853028
0.562500,0.577350,0.886453,0.951188,0.894029,0.854181
0.541667,0.577350,0.893399,0.957058,0.892313,0.853028
0.552083,0.559308,0.901799,0.958952,0.883813,0.842633
0.562500,0.577350,0.886453,0.951188,0.894029,0.854181
0.562500,0.577350,0.886453,0.951188,0.894029,0.854181
0.552083,0.559308,0.901799,0.958952,0.883813,0.842633
0.572917,0.559308,0.894645,0.953024,0.885648,0.843836
0.552083,0.559308,0.901799,0.958952,0.883813,0.842633
0.562500,0.541266,0.909977,0.959115,0.875138,0.832056
0.572917,0.559308,0.894645,0.953024,0.885648,0.843836
0.572917,0.559308,0.894645,0.953024,0.885648,0.843836
0.562500,0.541266,0.909977,0.959115,0.875138,0.832056
0.583333,0.541266,0.902588,0.953405,0.877091,0.833312
0.562500,0.541266,0.909977,0.959115,0.875138,0.832056
0.572917,0.523224,0.917852,0.956965,0.866301,0.821296
0.583333,0.541266,0.902588,0.953405,0.877091,0.833312
0.583333,0.541266,0.902588,0.953405,0.877091,0.833312
0.572917,0.523224,0.917852,0.956965,0.866301,0.821296
0.593750,0.523224,0.910199,0.952137,0.868371,0.822605
0.572917,0.523224,0.917852,0.956965,0.866301,0.821296
0.583333,0.505181,0.925312,0.951460,0.857315,0.810346
0.593750,0.523224,0.910199,0.952137,0.868371,0.822605
0.593750,0.523224,0.910199,0.952137,0.868371,0.822605
0.583333,0.505181,0.925312,0.951460,0.857315,0.810346
0.604167,0.505181,0.917369,0.949152,0.859499,0.811712
0.583333,0.505181,0.925312,0.951460,0.857315,0.810346
0.593750,0.487139,0.932201,0.944653,0.848193,0.799211
0.604167,0.505181,0.917369,0.949152,0.859499,0.811712
0.604167,0.505181,0.917369,0.949152,0.859499,0.811712
0.593750,0.487139,0.932201,0.944653,0.848193,0.799211
0.614583,0.487139,0.923953,0.944558,0.850490,0.800636
0.593750,0.487139,0.932201,0.944653,0.848193,0.799211
0.604167,0.469097,0.938311,0.937360,0.838949,0.787890
0.614583,0.487139,0.923953,0.944558,0.850490,0.800636
0.614583,0.487139,0.923953,0.944558,0.850490,0.800636
0.604167,0.469097,0.938311,0.937360,0.838949,0.787890
0.625000,0.469097,0.929767,0.938595,0.841354,0.789375
0.604167,0.469097,0.938311,0.937360,0.838949,0.787890
0.614583,0.451055,0.943384,0.929663,0.829594,0.776378
0.625000,0.469097,0.929767,0.938595,0.841354,0.789375
0.625000,0.469097,0.929767,0.938595,0.841354,0.789375
0.614583,0.451055,0.943384,0.929663,0.829594,0.776378
0.635417,0.451055,0.934591,0.931439,0.832103,0.777927
0.614583,0.451055,0.943384,0.929663,0.829594,0.776378
0.625000,0.433013,0.947133,0.921643,0.820139,0.764678
0.635417,0.451055,0.934591,0.931439,0.832103,0.777927
0.635417,0.451055,0.934591,0.931439,0.832103,0.777927
0.625000,0.433013,0.947133,0.921643,0.820139,0.764678
0.645833,0.433013,0.938188,0.923658,0.822748,0.766291
0.625000,0.433013,0.947133,0.921643,0.820139,0.764678
0.635417,0.414971,0.949305,0.913369,0.810594,0.752791
0.645833,0.433013,0.938188,0.923658,0.822748,0.766291
0.645833,0.433013,0.938188,0.923658,0.822748,0.766291
0.635417,0.414971,0.949305,0.913369,0.810594,0.752791
0.656250,0.414971,0.940357,0.915605,0.813299,0.754471
0.635417,0.414971,0.949305,0.913369,0.810594,0.752791
0.645833,0.396928,0.949765,0.904900,0.800966,0.740715
0.656250,0.414971,0.940357,0.915605,0.813299,0.754471
0.656250,0.414971,0.940357,0.915605,0.813299,0.754471
0.645833,0.396928,0.949765,0.904900,0.800966,0.740715
0.666667,0.396928,0.940993,0.907334,0.803764,0.742465
0.645833,0.396928,0.949765,0.904900,0.800966,0.740715
0.656250,0.378886,0.948556,0.896281,0.791267,0.728452
0.666667,0.396928,0.940993,0.907334,0.803764,0.742465
0.666667,0.396928,0.940993,0.907334,0.803764,0.742465
0.656250,0.378886,0.948556,0.896281,0.791267,0.728452
0.677083,0.378886,0.940127,0.898891,0.794151,0.730272
0.656250,0.378886,0.948556,0.896281,0.791267,0.728452
0.666667,0.360844,0.945871,0.887545,0.781502,0.716004
0.677083,0.378886,0.940127,0.898891,0.794151,0.730272
0.677083,0.378886,0.940127,0.898891,0.794151,0.730272
0.666667,0.360844,0.945871,0.887545,0.781502,0.716004
0.687500,0.360844,0.937906,0.890310,0.784469,0.717896
0.666667,0.360844,0.945871,0.887545,0.781502,0.716004
0.677083,0.342802,0.941965,0.878718,0.771677,0.703374
0.687500,0.360844,0.937906,0.890310,0.784469,0.717896
0.687500,0.360844,0.937906,0.890310,0.784469,0.717896
0.677083,0.342802,0.941965,0.878718,0.771677,0.703374
0.697917,0.342802,0.934534,0.881620,0.774723,0.705339
0.677083,0.342802,0.941965,0.878718,0.771677,0.703374
0.687500,0.324760,0.937086,0.869818,0.761798,0.690559
0.697917,0.342802,0.934534,0.881620,0.774723,0.705339
0.697917,0.342802,0.934534,0.881620,0.774723,0.705339
0.687500,0.324760,0.937086,0.869818,0.761798,0.690559
0.708333,0.324760,0.930216,0.872842,0.764919,0.692602
0.687500,0.324760,0.937086,0.869818,0.761798,0.690559
0.697917,0.306717,0.931442,0.860861,0.751873,0.677564
0.708333,0.324760,0.930216,0.872842,0.764919,0.692602
0.708333,0.324760,0.930216,0.872842,0.764919,0.692602
0.697917,0.306717,0.931442,0.860861,0.751873,0.677564
0.718750,0.306717,0.925133,0.863992,0.755063,0.679687
0.697917,0.306717,0.931442,0.860861,0.751873,0.677564
0.708333,0.288675,0.925199,0.851858,0.741902,0.664394
0.718750,0.306717,0.925133,0.863992,0.755063,0.679687
0.718750,0.306717,0.925133,0.863992,0.755063,0.679687
0.708333,0.288675,0.925199,0.851858,0.741902,0.664394
0.729167,0.288675,0.919432,0.855084,0.745160,0.666594
0.708333,0.288675,0.925199,0.851858,0.741902,0.664394
0.718750,0.270633,0.918480,0.842816,0.731893,0.651049
0.729167,0.288675,0.919432,0.855084,0.745160,0.666594
0.729167,0.288675,0.919432,0.855084,0.745160,0.666594
0.718750,0.270633,0.918480,0.842816,0.731893,0.651049
0.739583,0.270633,0.913231,0.846128,0.735215,0.653329
0.718750,0.270633,0.918480,0.842816,0.731893,0.651049
0.729167,0.252591,0.911381,0.833744,0.721848,0.637534
0.739583,0.270633,0.913231,0.846128,0.735215,0.653329
0.739583,0.270633,0.913231,0.846128,0.735215,0.653329
0.729167,0.252591,0.911381,0.833744,0.721848,0.637534
0.750000,0.252591,0.906619,0.837131,0.725229,0.639894
0.729167,0.252591,0.911381,0.833744,0.721848,0.637534
0.739583,0.234549,0.903977,0.824645,0.711770,0.623851
0.750000,0.252591,0.906619,0.837131,0.725229,0.639894
0.750000,0.252591,0.906619,0.837131,0.725229,0.639894
0.739583,0.234549,0.903977,0.824645,0.711770,0.623851
0.760417,0.234549,0.899670,0.828101,0.715209,0.626293
0.739583,0.234549,0.903977,0.824645,0.711770,0.623851
0.750000,0.216506,0.896323,0.815524,0.701663,0.610005
0.760417,0.234549,0.899670,0.828101,0.715209,0.626293
0.760417,0.234549,0.899670,0.828101,0.715209,0.626293
0.750000,0.216506,0.896323,0.815524,0.701663,0.610005
0.770833,0.216506,0.892441,0.819041,0.705156,0.612529
0.750000,0.216506,0.896323,0.815524,0.701663,0.610005
0.760417,0.198464,0.888462,0.806385,0.691528,0.595998
0.770833,0.216506,0.892441,0.819041,0.705156,0.612529
0.770833,0.216506,0.892441,0.819041,0.705156,0.612529
0.760417,0.198464,0.888462,0.806385,0.691528,0.595998
0.781250,0.198464,0.884977,0.809958,0.695073,0.598607
0.760417,0.198464,0.888462,0.806385,0.691528,0.595998
0.770833,0.180422,0.880432,0.797229,0.681370,0.581836
0.781250,0.198464,0.884977,0.809958,0.695073,0.598607
0.781250,0.198464,0.884977,0.809958,0.695073,0.598607
0.770833,0.180422,0.880432,0.797229,0.681370,0.581836
0.791667,0.180422,0.877314,0.800853,0.684962,0.584528
0.770833,0.180422,0.880432,0.797229,0.681370,0.581836
0.781250,0.162380,0.872258,0.788060,0.671187,0.567523
0.791667,0.180422,0.877314,0.800853,0.684962,0.584528
0.791667,0.180422,0.877314,0.800853,0.684962,0.584528
0.781250,0.162380,0.872258,0.788060,0.671187,0.567523
0.802083,0.162380,0.869483,0.791731,0.674826,0.570297
0.781250,0.162380,0.872258,0.788060,0.671187,0.567523
0.791667,0.144338,0.863962,0.778880,0.660985,0.553064
0.802083,0.162380,0.869483,0.791731,0.674826,0.570297
0.802083,0.162380,0.869483,0.791731,0.674826,0.570297
0.791667,0.144338,0.863962,0.778880,0.660985,0.553064
0.812500,0.144338,0.861506,0.782593,0.664668,0.555920
0.791667,0.144338,0.863962,0.778880,0.660985,0.553064
0.802083,0.126295,0.855564,0.769688,0.650763,0.538459
0.812500,0.144338,0.861506,0.782593,0.664668,0.555920
0.812500,0.144338,0.861506,0.782593,0.664668,0.555920
0.802083,0.126295,0.855564,0.769688,0.650763,0.538459
0.822917,0.126295,0.853405,0.773441,0.654488,0.541402
0.802083,0.126295,0.855564,0.769688,0.650763,0.538459
0.812500,0.108253,0.847076,0.760487,0.640523,0.523717
0.822917,0.126295,0.853405,0.773441,0.654488,0.541402
0.822917,0.126295,0.853405,0.773441,0.654488,0.541402
0.812500,0.108253,0.847076,0.760487,0.640523,0.523717
0.833333,0.108253,0.845194,0.764277,0.644289,0.526742
0.812500,0.108253,0.847076,0.760487,0.640523,0.523717
0.822917,0.090211,0.838513,0.751279,0.630268,0.508842
0.833333,0.108253,0.845194,0.764277,0.644289,0.526742
0.833333,0.108253,0.845194,0.764277,0.644289,0.526742
0.822917,0.090211,0.838513,0.751279,0.630268,0.508842
0.843750,0.090211,0.836890,0.755102,0.634072,0.511950
0.822917,0.090211,0.838513,0.751279,0.630268,0.508842
0.833333,0.072169,0.829883,0.742064,0.619998,0.500000
0.843750,0.090211,0.836890,0.755102,0.634072,0.511950
0.843750,0.090211,0.836890,0.755102,0.634072,0.511950
0.833333,0.072169,0.829883,0.742064,0.619998,0.500000
0.854167,0.072169,0.828502,0.745917,0.623838,0.500000
0.833333,0.072169,0.829883,0.742064,0.619998,0.500000
0.843750,0.054127,0.821196,0.732842,0.609714,0.500000
0.854167,0.072169,0.828502,0.745917,0.623838,0.500000
0.854167,0.072169,0.828502,0.745917,0.623838,0.500000
0.843750,0.054127,0.821196,0.732842,0.609714,0.500000
0.864583,0.054127,0.820041,0.736724,0.613588,0.500000
0.843750,0.054127,0.821196,0.732842,0.609714,0.500000
0.854167,0.036084,0.812458,0.723615,0.599416,0.500000
0.864583,0.054127,0.820041,0.736724,0.613588,0.500000
0.864583,0.054127,0.820041,0.736724,0.613588,0.500000
0.854167,0.036084,0.812458,0.723615,0.599416,0.500000
0.875000,0.036084,0.811516,0.727524,0.603323,0.500000
0.854167,0.036084,0.812458,0.723615,0.599416,0.500000
0.864583,0.018042,0.803675,0.714383,0.589107,0.500000
0.875000,0.036084,0.811516,0.727524,0.603323,0.500000
0.875000,0.036084,0.811516,0.727524,0.603323,0.500000
0.864583,0.018042,0.803675,0.714383,0.589107,0.500000
0.885417,0.018042,0.802932,0.718317,0.593046,0.500000
0.864583,0.018042,0.803675,0.714383,0.589107,0.500000
0.875000,0.000000,0.794853,0.705146,0.578786,0.500000
0.885417,0.018042,0.802932,0.718317,0.593046,0.500000
0.885417,0.018042,0.802932,0.718317,0.593046,0.500000
0.875000,0.000000,0.794853,0.705146,0.578786,0.500000
0.895833,0.000000,0.794297,0.709104,0.582756,0.500000
0.437500,0.757772,0.804485,0.896228,0.965276,0.947422
0.427083,0.739730,0.819252,0.907459,0.958235,0.937930
0.447917,0.739730,0.813559,0.904028,0.959058,0.938724
0.427083,0.739730,0.819252,0.907459,0.958235,0.937930
0.437500,0.721688,0.828365,0.915033,0.951688,0.929040
0.447917,0.739730,0.813559,0.904028,0.959058,0.938724
0.447917,0.739730,0.813559,0.904028,0.959058,0.938724
0.437500,0.721688,0.828365,0.915033,0.951688,0.929040
0.458333,0.721688,0.822612,0.911612,0.952595,0.929869
0.437500,0.721688,0.828365,0.915033,0.951688,0.929040
0.447917,0.703646,0.837460,0.922353,0.944888,0.919990
0.458333,0.721688,0.822612,0.911612,0.952595,0.929869
0.458333,0.721688,0.822612,0.911612,0.952595,0.929869
0.447917,0.703646,0.837460,0.922353,0.944888,0.919990
0.468750,0.703646,0.831639,0.918941,0.945887,0.920853
0.447917,0.703646,0.837460,0.922353,0.944888,0.919990
0.458333,0.685603,0.846531,0.929373,0.937835,0.910775
0.468750,0.703646,0.831639,0.918941,0.945887,0.920853
0.468750,0.703646,0.831639,0.918941,0.945887,0.920853
0.458333,0.685603,0.846531,0.929373,0.937835,0.910775
0.479167,0.685603,0.840636,0.925966,0.938932,0.911675
0.458333,0.685603,0.846531,0.929373,0.937835,0.910775
0.468750,0.667561,0.855575,0.936035,0.930532,0.901391
0.479167,0.685603,0.840636,0.925966,0.938932,0.911675
0.479167,0.685603,0.840636,0.925966,0.938932,0.911675
0.468750,0.667561,0.855575,0.936035,0.930532,0.901391
0.489583,0.667561,0.849595,0.932629,0.931734,0.902331
0.468750,0.667561,0.855575,0.936035,0.930532,0.901391
0.479167,0.649519,0.864584,0.942266,0.922984,0.891836
0.489583,0.667561,0.849595,0.932629,0.931734,0.902331
0.489583,0.667561,0.849595,0.932629,0.931734,0.902331
0.479167,0.649519,0.864584,0.942266,0.922984,0.891836
0.500000,0.649519,0.858508,0.938857,0.924296,0.892818
0.479167,0.649519,0.864584,0.942266,0.922984,0.891836
0.489583,0.631477,0.873548,0.947971,0.915198,0.882109
0.500000,0.649519,0.858508,0.938857,0.924296,0.892818
0.500000,0.649519,0.858508,0.938857,0.924296,0.892818
0.489583,0.631477,0.873548,0.947971,0.915198,0.882109
0.510417,0.631477,0.867364,0.944555,0.916626,0.883134
0.489583,0.631477,0.873548,0.947971,0.915198,0.882109
0.500000,0.613435,0.882455,0.953027,0.907184,0.872206
0.510417,0.631477,0.867364,0.944555,0.916626,0.883134
0.510417,0.631477,0.867364,0.944555,0.916626,0.883134
0.500000,0.613435,0.882455,0.953027,0.907184,0.872206
0.520833,0.613435,0.876147,0.949604,0.908731,0.873277
0.500000,0.613435,0.882455,0.953027,0.907184,0.872206
0.510417,0.595392,0.891287,0.957267,0.898953,0.862125
0.520833,0.613435,0.876147,0.949604,0.908731,0.873277
0.520833,0.613435,0.876147,0.949604,0.908731,0.873277
0.510417,0.595392,0.891287,0.957267,0.898953,0.862125
0.531250,0.595392,0.884835,0.953843,0.900623,0.863243
0.510417,0.595392,0.891287,0.957267,0.898953,0.862125
0.520833,0.577350,0.900018,0.960443,0.890519,0.851862
0.531250,0.595392,0.884835,0.953843,0.900623,0.863243
0.531250,0.595392,0.884835,0.953843,0.900623,0.863243
0.520833,0.577350,0.900018,0.960443,0.890519,0.851862
0.541667,0.577350,0.893399,0.957058,0.892313,0.853028
0.520833,0.577350,0.900018,0.960443,0.890519,0.851862
0.531250,0.559308,0.908612,0.962163,0.881895,0.841416
0.541667,0.577350,0.893399,0.957058,0.892313,0.853028
0.541667,0.577350,0.893399,0.957058,0.892313,0.853028
0.531250,0.559308,0.908612,0.962163,0.881895,0.841416
0.552083,0.559308,0.901799,0.958952,0.883813,0.842633
0.531250,0.559308,0.908612,0.962163,0.881895,0.841416
0.541667,0.541266,0.917016,0.961661,0.873096,0.830785
0.552083,0.559308,0.901799,0.958952,0.883813,0.842633
0.552083,0.559308,0.901799,0.958952,0.883813,0.842633
0.541667,0.541266,0.917016,0.961661,0.873096,0.830785
0.562500,0.541266,0.909977,0.959115,0.875138,0.832056
0.541667,0.541266,0.917016,0.961661,0.873096,0.830785
0.552083,0.523224,0.925154,0.956830,0.864137,0.819969
0.562500,0.541266,0.909977,0.959115,0.875138,0.832056
0.562500,0.541266,0.909977,0.959115,0.875138,0.832056
0.552083,0.523224,0.925154,0.956830,0.864137,0.819969
0.572917,0.523224,0.917852,0.956965,0.866301,0.821296
0.552083,0.523224,0.925154,0.956830,0.864137,0.819969
0.562500,0.505181,0.932916,0.950323,0.855032,0.808962
0.572917,0.523224,0.917852,0.956965,0.866301,0.821296
0.572917,0.523224,0.917852,0.956965,0.866301,0.821296
0.562500,0.505181,0.932916,0.950323,0.855032,0.808962
0.583333,0.505181,0.925312,0.951460,0.857315,0.810346
0.562500,0.505181,0.932916,0.950323,0.855032,0.808962
0.572917,0.487139,0.940142,0.943236,0.845795,0.797768
0.583333,0.505181,0.925312,0.951460,0.857315,0.810346
0.583333,0.505181,0.925312,0.951460,0.857315,0.810346
0.572917,0.487139,0.940142,0.943236,0.845795,0.797768
0.593750,0.487139,0.932201,0.944653,0.848193,0.799211
0.572917,0.487139,0.940142,0.943236,0.845795,0.797768
0.583333,0.469097,0.946604,0.935655,0.836440,0.786384
0.593750,0.487139,0.932201,0.944653,0.848193,0.799211
0.593750,0.487139,0.932201,0.944653,0.848193,0.799211
0.583333,0.469097,0.946604,0.935655,0.836440,0.786384
0.604167,0.469097,0.938311,0.937360,0.838949,0.787890
0.583333,0.469097,0.946604,0.935655,0.836440,0.786384
0.593750,0.451055,0.952001,0.927680,0.826978,0.774807
0.604167,0.469097,0.938311,0.937360,0.838949,0.787890
0.604167,0.469097,0.938311,0.937360,0.838949,0.787890
0.593750,0.451055,0.952001,0.927680,0.826978,0.774807
0.614583,0.451055,0.943384,0.929663,0.829594,0.776378
0.593750,0.451055,0.952001,0.927680,0.826978,0.774807
0.604167,0.433013,0.955975,0.919403,0.817421,0.763042
0.614583,0.451055,0.943384,0.929663,0.829594,0.776378
0.614583,0.451055,0.943384,0.929663,0.829594,0.776378
0.604167,0.433013,0.955975,0.919403,0.817421,0.763042
0.625000,0.433013,0.947133,0.921643,0.820139,0.764678
0.604167,0.433013,0.955975,0.919403,0.817421,0.763042
0.614583,0.414971,0.958188,0.910900,0.807778,0.751086
0.625000,0.433013,0.947133,0.921643,0.820139,0.764678
0.625000,0.433013,0.947133,0.921643,0.820139,0.764678
0.614583,0.414971,0.958188,0.910900,0.807778,0.751086
0.635417,0.414971,0.949305,0.913369,0.810594,0.752791
0.614583,0.414971,0.958188,0.910900,0.807778,0.751086
0.625000,0.396928,0.958451,0.902231,0.798060,0.738938
0.635417,0.414971,0.949305,0.913369,0.810594,0.752791
0.635417,0.414971,0.949305,0.913369,0.810594,0.752791
0.625000,0.396928,0.958451,0.902231,0.798060,0.738938
0.645833,0.396928,0.949765,0.904900,0.800966,0.740715
0.625000,0.396928,0.958451,0.902231,0.798060,0.738938
0.635417,0.378886,0.956820,0.893438,0.788273,0.726604
0.645833,0.396928,0.949765,0.904900,0.800966,0.740715
0.645833,0.396928,0.949765,0.904900,0.800966,0.740715
0.635417,0.378886,0.956820,0.893438,0.788273,0.726604
0.656250,0.378886,0.948556,0.896281,0.791267,0.728452
0.635417,0.378886,0.956820,0.893438,0.788273,0.726604
0.645833,0.360844,0.953555,0.884552,0.778425,0.714083
0.656250,0.378886,0.948556,0.896281,0.791267,0.728452
0.656250,0.378886,0.948556,0.896281,0.791267,0.728452
0.645833,0.360844,0.953555,0.884552,0.778425,0.714083
0.666667,0.360844,0.945871,0.887545,0.781502,0.716004
0.645833,0.360844,0.953555,0.884552,0.778425,0.714083
0.656250,0.342802,0.948988,0.875594,0.768523,0.701373
0.666667,0.360844,0.945871,0.887545,0.781502,0.716004
0.666667,0.360844,0.945871,0.887545,0.781502,0.716004
0.656250,0.342802,0.948988,0.875594,0.768523,0.701373
0.677083,0.342802,0.941965,0.878718,0.771677,0.703374
0.656250,0.342802,0.948988,0.875594,0.768523,0.701373
0.666667,0.324760,0.943427,0.866582,0.758570,0.688482
0.677083,0.342802,0.941965,0.878718,0.771677,0.703374
0.677083,0.342802,0.941965,0.878718,0.771677,0.703374
0.666667,0.324760,0.943427,0.866582,0.758570,0.688482
0.687500,0.324760,0.937086,0.869818,0.761798,0.690559
0.666667,0.324760,0.943427,0.866582,0.758570,0.688482
0.677083,0.306717,0.937117,0.857525,0.748575,0.675410
0.687500,0.324760,0.937086,0.869818,0.761798,0.690559
0.687500,0.324760,0.937086,0.869818,0.761798,0.690559
0.677083,0.306717,0.937117,0.857525,0.748575,0.675410
0.697917,0.306717,0.931442,0.860861,0.751873,0.677564
0.677083,0.306717,0.937117,0.857525,0.748575,0.675410
0.687500,0.288675,0.930241,0.848435,0.738539,0.662160
0.697917,0.306717,0.931442,0.860861,0.751873,0.677564
0.697917,0.306717,0.931442,0.860861,0.751873,0.677564
0.687500,0.288675,0.930241,0.848435,0.738539,0.662160
0.708333,0.288675,0.925199,0.851858,0.741902,0.664394
0.687500,0.288675,0.930241,0.848435,0.738539,0.662160
0.697917,0.270633,0.922932,0.839317,0.728467,0.648733
0.708333,0.288675,0.925199,0.851858,0.741902,0.664394
0.708333,0.288675,0.925199,0.851858,0.741902,0.664394
0.697917,0.270633,0.922932,0.839317,0.728467,0.648733
0.718750,0.270633,0.918480,0.842816,0.731893,0.651049
0.697917,0.270633,0.922932,0.839317,0.728467,0.648733
0.708333,0.252591,0.915288,0.830176,0.718363,0.635134
0.718750,0.270633,0.918480,0.842816,0.731893,0.651049
0.718750,0.270633,0.918480,0.842816,0.731893,0.651049
0.708333,0.252591,0.915288,0.830176,0.718363,0.635134
0.729167,0.252591,0.911381,0.833744,0.721848,0.637534
0.708333,0.252591,0.915288,0.830176,0.718363,0.635134
0.718750,0.234549,0.907382,0.821016,0.708230,0.621368
0.729167,0.252591,0.911381,0.833744,0.721848,0.637534
0.729167,0.252591,0.911381,0.833744,0.721848,0.637534
0.718750,0.234549,0.907382,0.821016,0.708230,0.621368
0.739583,0.234549,0.903977,0.824645,0.711770,0.623851
0.718750,0.234549,0.907382,0.821016,0.708230,0.621368
0.729167,0.216506,0.899268,0.811840,0.698071,0.607437
0.739583,0.234549,0.903977,0.824645,0.711770,0.623851
0.739583,0.234549,0.903977,0.824645,0.711770,0.623851
0.729167,0.216506,0.899268,0.811840,0.698071,0.607437
0.750000,0.216506,0.896323,0.815524,0.701663,0.610005
0.729167,0.216506,0.899268,0.811840,0.698071,0.607437
0.739583,0.198464,0.890987,0.802652,0.687886,0.593347
0.750000,0.216506,0.896323,0.815524,0.701663,0.610005
0.750000,0.216506,0.896323,0.815524,0.701663,0.610005
0.739583,0.198464,0.890987,0.802652,0.687886,0.593347
0.760417,0.198464,0.888462,0.806385,0.691528,0.595998
0.739583,0.198464,0.890987,0.802652,0.687886,0.593347
0.750000,0.180422,0.882569,0.793451,0.677679,0.579100
0.760417,0.198464,0.888462,0.806385,0.691528,0.595998
0.760417,0.198464,0.888462,0.806385,0.691528,0.595998
0.750000,0.180422,0.882569,0.793451,0.677679,0.579100
0.770833,0.180422,0.880432,0.797229,0.681370,0.581836
0.750000,0.180422,0.882569,0.793451,0.677679,0.579100
0.760417,0.162380,0.874040,0.784242,0.667453,0.564701
0.770833,0.180422,0.880432,0.797229,0.681370,0.581836
0.770833,0.180422,0.880432,0.797229,0.681370,0.581836
0.760417,0.162380,0.874040,0.784242,0.667453,0.564701
0.781250,0.162380,0.872258,0.788060,0.671187,0.567523
0.760417,0.162380,0.874040,0.784242,0.667453,0.564701
0.770833,0.144338,0.865418,0.775024,0.657208,0.550154
0.781250,0.162380,0.872258,0.788060,0.671187,0.567523
0.781250,0.162380,0.872258,0.788060,0.671187,0.567523
0.770833,0.144338,0.865418,0.775024,0.657208,0.550154
0.791667,0.144338,0.863962,0.778880,0.660985,0.553064
0.770833,0.144338,0.865418,0.775024,0.657208,0.550154
0.781250,0.126295,0.856718,0.765798,0.646945,0.535465
0.791667,0.144338,0.863962,0.778880,0.660985,0.553064
0.791667,0.144338,0.863962,0.778880,0.660985,0.553064
0.781250,0.126295,0.856718,0.765798,0.646945,0.535465
0.802083,0.126295,0.855564,0.769688,0.650763,0.538459
0.781250,0.126295,0.856718,0.765798,0.646945,0.535465
0.791667,0.108253,0.847954,0.756567,0.636667,0.520640
0.802083,0.126295,0.855564,0.769688,0.650763,0.538459
0.802083,0.126295,0.855564,0.769688,0.650763,0.538459
0.791667,0.108253,0.847954,0.756567,0.636667,0.520640
0.812500,0.108253,0.847076,0.760487,0.640523,0.523717
0.791667,0.108253,0.847954,0.756567,0.636667,0.520640
0.802083,0.090211,0.839134,0.747330,0.626375,0.505677
0.812500,0.108253,0.847076,0.760487,0.640523,0.523717
0.812500,0.108253,0.847076,0.760487,0.640523,0.523717
0.802083,0.090211,0.839134,0.747330,0.626375,0.505677
0.822917,0.090211,0.838513,0.751279,0.630268,0.508842
0.802083,0.090211,0.839134,0.747330,0.626375,0.505677
0.812500,0.072169,0.830267,0.738087,0.616070,0.500000
0.822917,0.090211,0.838513,0.751279,0.630268,0.508842
0.822917,0.090211,0.838513,0.751279,0.630268,0.508842
0.812500,0.072169,0.830267,0.738087,0.616070,0.500000
0.833333,0.072169,0.829883,0.742064,0.619998,0.500000
0.812500,0.072169,0.830267,0.738087,0.616070,0.500000
0.822917,0.054127,0.821359,0.728841,0.605753,0.500000
0.833333,0.072169,0.829883,0.742064,0.619998,0.500000
0.833333,0.072169,0.829883,0.742064,0.619998,0.500000
0.822917,0.054127,0.821359,0.728841,0.605753,0.500000
0.843750,0.054127,0.821196,0.732842,0.609714,0.500000
0.822917,0.054127,0.821359,0.728841,0.605753,0.500000
0.833333,0.036084,0.812416,0.719590,0.595424,0.500000
0.843750,0.054127,0.821196,0.732842,0.609714,0.500000
0.843750,0.054127,0.821196,0.732842,0.609714,0.500000
0.833333,0.036084,0.812416,0.719590,0.595424,0.500000
0.854167,0.036084,0.812458,0.723615,0.599416,0.500000
0.833333,0.036084,0.812416,0.719590,0.595424,0.500000
0.843750,0.018042,0.803442,0.710337,0.585084,0.500000
0.854167,0.036084,0.812458,0.723615,0.599416,0.500000
0.854167,0.036084,0.812458,0.723615,0.599416,0.500000
0.843750,0.018042,0.803442,0.710337,0.585084,0.500000
0.864583,0.018042,0.803675,0.714383,0.589107,0.500000
0.843750,0.018042,0.803442,0.710337,0.585084,0.500000
0.854167,0.000000,0.794442,0.701080,0.574734,0.500000
0.864583,0.018042,0.803675,0.714383,0.589107,0.500000
0.864583,0.018042,0.803675,0.714383,0.589107,0.500000
0.854167,0.000000,0.794442,0.701080,0.574734,0.500000
0.875000,0.000000,0.794853,0.705146,0.578786,0.500000
0.427083,0.739730,0.819252,0.907459,0.958235,0.937930
0.416667,0.721688,0.833814,0.917058,0.950748,0.928202
0.437500,0.721688,0.828365,0.915033,0.951688,0.929040
0.416667,0.721688,0.833814,0.917058,0.950748,0.928202
0.427083,0.703646,0.842964,0.924290,0.943852,0.919115
0.437500,0.721688,0.828365,0.915033,0.951688,0.929040
0.437500,0.721688,0.828365,0.915033,0.951688,0.929040
0.427083,0.703646,0.842964,0.924290,0.943852,0.919115
0.447917,0.703646,0.837460,0.922353,0.944888,0.919990
0.427083,0.703646,0.842964,0.924290,0.943852,0.919115
0.437500,0.685603,0.852097,0.931213,0.936694,0.909862
0.447917,0.703646,0.837460,0.922353,0.944888,0.919990
0.447917,0.703646,0.837460,0.922353,0.944888,0.919990
0.437500,0.685603,0.852097,0.931213,0.936694,0.909862
0.458333,0.685603,0.846531,0.929373,0.937835,0.910775
0.437500,0.685603,0.852097,0.931213,0.936694,0.909862
0.447917,0.667561,0.861211,0.937771,0.929280,0.900439
0.458333,0.685603,0.846531,0.929373,0.937835,0.910775
0.458333,0.685603,0.846531,0.929373,0.937835,0.910775
0.447917,0.667561,0.861211,0.937771,0.929280,0.900439
0.468750,0.667561,0.855575,0.936035,0.930532,0.901391
0.447917,0.667561,0.861211,0.937771,0.929280,0.900439
0.458333,0.649519,0.870299,0.943887,0.921615,0.890845
0.468750,0.667561,0.855575,0.936035,0.930532,0.901391
0.468750,0.667561,0.855575,0.936035,0.930532,0.901391
0.458333,0.649519,0.870299,0.943887,0.921615,0.890845
0.479167,0.649519,0.864584,0.942266,0.922984,0.891836
0.458333,0.649519,0.870299,0.943887,0.921615,0.890845
0.468750,0.631477,0.879354,0.949467,0.913706,0.881073
0.479167,0.649519,0.864584,0.942266,0.922984,0.891836
0.479167,0.649519,0.864584,0.942266,0.922984,0.891836
0.468750,0.631477,0.879354,0.949467,0.913706,0.881073
0.489583,0.631477,0.873548,0.947971,0.915198,0.882109
0.468750,0.631477,0.879354,0.949467,0.913706,0.881073
0.479167,0.613435,0.888367,0.954385,0.905565,0.871123
0.489583,0.631477,0.873548,0.947971,0.915198,0.882109
0.489583,0.631477,0.873548,0.947971,0.915198,0.882109
0.479167,0.613435,0.888367,0.954385,0.905565,0.871123
0.500000,0.613435,0.882455,0.953027,0.907184,0.872206
0.479167,0.613435,0.888367,0.954385,0.905565,0.871123
0.489583,0.595392,0.897321,0.958467,0.897205,0.860994
0.500000,0.613435,0.882455,0.953027,0.907184,0.872206
0.500000,0.613435,0.882455,0.953027,0.907184,0.872206
0.489583,0.595392,0.897321,0.958467,0.897205,0.860994
0.510417,0.595392,0.891287,0.957267,0.898953,0.862125
0.489583,0.595392,0.897321,0.958467,0.897205,0.860994
0.500000,0.577350,0.906196,0.961452,0.888639,0.850683
0.510417,0.595392,0.891287,0.957267,0.898953,0.862125
0.510417,0.595392,0.891287,0.957267,0.898953,0.862125
0.500000,0.577350,0.906196,0.961452,0.888639,0.850683
0.520833,0.577350,0.900018,0.960443,0.890519,0.851862
0.500000,0.577350,0.906196,0.961452,0.888639,0.850683
0.510417,0.559308,0.914961,0.962893,0.879884,0.840183
0.520833,0.577350,0.900018,0.960443,0.890519,0.851862
0.520833,0.577350,0.900018,0.960443,0.890519,0.851862
0.510417,0.559308,0.914961,0.962893,0.879884,0.840183
0.531250,0.559308,0.908612,0.962163,0.881895,0.841416
0.510417,0.559308,0.914961,0.962893,0.879884,0.840183
0.520833,0.541266,0.923569,0.961723,0.870955,0.829498
0.531250,0.559308,0.908612,0.962163,0.881895,0.841416
0.531250,0.559308,0.908612,0.962163,0.881895,0.841416
0.520833,0.541266,0.923569,0.961723,0.870955,0.829498
0.541667,0.541266,0.917016,0.961661,0.873096,0.830785
0.520833,0.541266,0.923569,0.961723,0.870955,0.829498
0.531250,0.523224,0.931954,0.955845,0.861869,0.818625
0.541667,0.541266,0.917016,0.961661,0.873096,0.830785
0.541667,0.541266,0.917016,0.961661,0.873096,0.830785
0.531250,0.523224,0.931954,0.955845,0.861869,0.818625
0.552083,0.523224,0.925154,0.956830,0.864137,0.819969
0.531250,0.523224,0.931954,0.955845,0.861869,0.818625
0.541667,0.505181,0.940012,0.949039,0.852641,0.807559
0.552083,0.523224,0.925154,0.956830,0.864137,0.819969
0.552083,0.523224,0.925154,0.956830,0.864137,0.819969
0.541667,0.505181,0.940012,0.949039,0.852641,0.807559
0.562500,0.505181,0.932916,0.950323,0.855032,0.808962
0.541667,0.505181,0.940012,0.949039,0.852641,0.807559
0.552083,0.487139,0.947587,0.941625,0.843285,0.796304
0.562500,0.505181,0.932916,0.950323,0.855032,0.808962
0.562500,0.505181,0.932916,0.950323,0.855032,0.808962
0.552083,0.487139,0.947587,0.941625,0.843285,0.796304
0.572917,0.487139,0.940142,0.943236,0.845795,0.797768
0.552083,0.487139,0.947587,0.941625,0.843285,0.796304
0.562500,0.469097,0.954447,0.933715,0.833816,0.784855
0.572917,0.487139,0.940142,0.943236,0.845795,0.797768
0.572917,0.487139,0.940142,0.943236,0.845795,0.797768
0.562500,0.469097,0.954447,0.933715,0.833816,0.784855
0.583333,0.469097,0.946604,0.935655,0.836440,0.786384
0.562500,0.469097,0.954447,0.933715,0.833816,0.784855
0.572917,0.451055,0.960254,0.925433,0.824246,0.773214
0.583333,0.469097,0.946604,0.935655,0.836440,0.786384
0.583333,0.469097,0.946604,0.935655,0.836440,0.786384
0.572917,0.451055,0.960254,0.925433,0.824246,0.773214
0.593750,0.451055,0.952001,0.927680,0.826978,0.774807
0.572917,0.451055,0.960254,0.925433,0.824246,0.773214
0.583333,0.433013,0.964559,0.916885,0.814586,0.761382
0.593750,0.451055,0.952001,0.927680,0.826978,0.774807
0.593750,0.451055,0.952001,0.927680,0.826978,0.774807
0.583333,0.433013,0.964559,0.916885,0.814586,0.761382
0.604167,0.433013,0.955975,0.919403,0.817421,0.763042
0.583333,0.433013,0.964559,0.916885,0.814586,0.761382
0.593750,0.414971,0.966886,0.908150,0.804846,0.749353
0.604167,0.433013,0.955975,0.919403,0.817421,0.763042
0.604167,0.433013,0.955975,0.919403,0.817421,0.763042
0.593750,0.414971,0.966886,0.908150,0.804846,0.749353
0.614583,0.414971,0.958188,0.910900,0.807778,0.751086
0.593750,0.414971,0.966886,0.908150,0.804846,0.749353
0.604167,0.396928,0.966930,0.899285,0.795035,0.737136
0.614583,0.414971,0.958188,0.910900,0.807778,0.751086
0.614583,0.414971,0.958188,0.910900,0.807778,0.751086
0.604167,0.396928,0.966930,0.899285,0.795035,0.737136
0.625000,0.396928,0.958451,0.902231,0.798060,0.738938
0.604167,0.396928,0.966930,0.899285,0.795035,0.737136
0.614583,0.378886,0.964748,0.890326,0.785161,0.724727
0.625000,0.396928,0.958451,0.902231,0.798060,0.738938
0.625000,0.396928,0.958451,0.902231,0.798060,0.738938
0.614583,0.378886,0.964748,0.890326,0.785161,0.724727
0.635417,0.378886,0.956820,0.893438,0.788273,0.726604
0.614583,0.378886,0.964748,0.890326,0.785161,0.724727
0.625000,0.360844,0.960708,0.881300,0.775232,0.712128
0.635417,0.378886,0.956820,0.893438,0.788273,0.726604
0.635417,0.378886,0.956820,0.893438,0.788273,0.726604
0.625000,0.360844,0.960708,0.881300,0.775232,0.712128
0.645833,0.360844,0.953555,0.884552,0.778425,0.714083
0.625000,0.360844,0.960708,0.881300,0.775232,0.712128
0.635417,0.342802,0.955274,0.872224,0.765252,0.699343
0.645833,0.360844,0.953555,0.884552,0.778425,0.714083
0.645833,0.360844,0.953555,0.884552,0.778425,0.714083
0.635417,0.342802,0.955274,0.872224,0.765252,0.699343
0.656250,0.342802,0.948988,0.875594,0.768523,0.701373
0.635417,0.342802,0.955274,0.872224,0.765252,0.699343
0.645833,0.324760,0.948844,0.863110,0.755228,0.686373
0.656250,0.342802,0.948988,0.875594,0.768523,0.701373
0.656250,0.342802,0.948988,0.875594,0.768523,0.701373
0.645833,0.324760,0.948844,0.863110,0.755228,0.686373
0.666667,0.324760,0.943427,0.866582,0.758570,0.688482
0.645833,0.324760,0.948844,0.863110,0.755228,0.686373
0.656250,0.306717,0.941710,0.853966,0.745164,0.673218
0.666667,0.324760,0.943427,0.866582,0.758570,0.688482
0.666667,0.324760,0.943427,0.866582,0.758570,0.688482
0.656250,0.306717,0.941710,0.853966,0.745164,0.673218
0.677083,0.306717,0.937117,0.857525,0.748575,0.675410
0.656250,0.306717,0.941710,0.853966,0.745164,0.673218
0.666667,0.288675,0.934076,0.844800,0.735064,0.659884
0.677083,0.306717,0.937117,0.857525,0.748575,0.675410
0.677083,0.306717,0.937117,0.857525,0.748575,0.675410
0.666667,0.288675,0.934076,0.844800,0.735064,0.659884
0.687500,0.288675,0.930241,0.848435,0.738539,0.662160
0.666667,0.288675,0.934076,0.844800,0.735064,0.659884
0.677083,0.270633,0.926080,0.835615,0.724932,0.646375
0.687500,0.288675,0.930241,0.848435,0.738539,0.662160
0.687500,0.288675,0.930241,0.848435,0.738539,0.662160
0.677083,0.270633,0.926080,0.835615,0.724932,0.646375
0.697917,0.270633,0.922932,0.839317,0.728467,0.648733
0.677083,0.270633,0.926080,0.835615,0.724932,0.646375
0.687500,0.252591,0.917817,0.826415,0.714771,0.632693
0.697917,0.270633,0.922932,0.839317,0.728467,0.648733
0.697917,0.270633,0.922932,0.839317,0.728467,0.648733
0.687500,0.252591,0.917817,0.826415,0.714771,0.632693
0.708333,0.252591,0.915288,0.830176,0.718363,0.635134
0.687500,0.252591,0.917817,0.826415,0.714771,0.632693
0.697917,0.234549,0.909355,0.817203,0.704584,0.618841
0.708333,0.252591,0.915288,0.830176,0.718363,0.635134
0.708333,0.252591,0.915288,0.830176,0.718363,0.635134
0.697917,0.234549,0.909355,0.817203,0.704584,0.618841
0.718750,0.234549,0.907382,0.821016,0.708230,0.621368
0.697917,0.234549,0.909355,0.817203,0.704584,0.618841
0.708333,0.216506,0.900742,0.807981,0.694373,0.604825
0.718750,0.234549,0.907382,0.821016,0.708230,0.621368
0.718750,0.234549,0.907382,0.821016,0.708230,0.621368
0.708333,0.216506,0.900742,0.807981,0.694373,0.604825
0.729167,0.216506,0.899268,0.811840,0.698071,0.607437
0.708333,0.216506,0.900742,0.807981,0.694373,0.604825
0.718750,0.198464,0.892013,0.798751,0.684141,0.590647
0.729167,0.216506,0.899268,0.811840,0.698071,0.607437
0.729167,0.216506,0.899268,0.811840,0.698071,0.607437
0.718750,0.198464,0.892013,0.798751,0.684141,0.590647
0.739583,0.198464,0.890987,0.802652,0.687886,0.593347
0.718750,0.198464,0.892013,0.798751,0.684141,0.590647
0.729167,0.180422,0.883191,0.789512,0.673889,0.576313
0.739583,0.198464,0.890987,0.802652,0.687886,0.593347
0.739583,0.198464,0.890987,0.802652,0.687886,0.593347
0.729167,0.180422,0.883191,0.789512,0.673889,0.576313
0.750000,0.180422,0.882569,0.793451,0.677679,0.579100
0.729167,0.180422,0.883191,0.789512,0.673889,0.576313
0.739583,0.162380,0.874297,0.780269,0.663620,0.561827
0.750000,0.180422,0.882569,0.793451,0.677679,0.579100
0.750000,0.180422,0.882569,0.793451,0.677679,0.579100
0.739583,0.162380,0.874297,0.780269,0.663620,0.561827
0.760417,0.162380,0.874040,0.784242,0.667453,0.564701
0.739583,0.162380,0.874297,0.780269,0.663620,0.561827
0.750000,0.144338,0.865345,0.771019,0.653333,0.547194
0.760417,0.162380,0.874040,0.784242,0.667453,0.564701
0.760417,0.162380,0.874040,0.784242,0.667453,0.564701
0.750000,0.144338,0.865345,0.771019,0.653333,0.547194
0.770833,0.144338,0.865418,0.775024,0.657208,0.550154
0.750000,0.144338,0.865345,0.771019,0.653333,0.547194
0.760417,0.126295,0.856345,0.761766,0.643032,0.532420
0.770833,0.144338,0.865418,0.775024,0.657208,0.550154
0.770833,0.144338,0.865418,0.775024,0.657208,0.550154
0.760417,0.126295,0.856345,0.761766,0.643032,0.532420
0.781250,0.126295,0.856718,0.765798,0.646945,0.535465
0.760417,0.126295,0.856345,0.761766,0.643032,0.532420
0.770833,0.108253,0.847306,0.752508,0.632718,0.517504
0.781250,0.126295,0.856718,0.765798,0.646945,0.535465
0.781250,0.126295,0.856718,0.765798,0.646945,0.535465
0.770833,0.108253,0.847306,0.752508,0.632718,0.517504
0.791667,0.108253,0.847954,0.756567,0.636667,0.520640
0.770833,0.108253,0.847306,0.752508,0.632718,0.517504
0.781250,0.090211,0.838235,0.743247,0.622391,0.502458
0.791667,0.108253,0.847954,0.756567,0.636667,0.520640
0.791667,0.108253,0.847954,0.756567,0.636667,0.520640
0.781250,0.090211,0.838235,0.743247,0.622391,0.502458
0.802083,0.090211,0.839134,0.747330,0.626375,0.505677
0.781250,0.090211,0.838235,0.743247,0.622391,0.502458
0.791667,0.072169,0.829138,0.733983,0.612053,0.500000
0.802083,0.090211,0.839134,0.747330,0.626375,0.505677
0.802083,0.090211,0.839134,0.747330,0.626375,0.505677
0.791667,0.072169,0.829138,0.733983,0.612053,0.500000
0.812500,0.072169,0.830267,0.738087,0.616070,0.500000
0.791667,0.072169,0.829138,0.733983,0.612053,0.500000
0.802083,0.054127,0.820019,0.724716,0.601703,0.500000
0.812500,0.072169,0.830267,0.738087,0.616070,0.500000
0.812500,0.072169,0.830267,0.738087,0.616070,0.500000
0.802083,0.054127,0.820019,0.724716,0.601703,0.500000
0.822917,0.054127,0.821359,0.728841,0.605753,0.500000
0.802083,0.054127,0.820019,0.724716,0.601703,0.500000
0.812500,0.036084,0.810880,0.715446,0.591344,0.500000
0.822917,0.054127,0.821359,0.728841,0.605753,0.500000
0.822917,0.054127,0.821359,0.728841,0.605753,0.500000
0.812500,0.036084,0.810880,0.715446,0.591344,0.500000
0.833333,0.036084,0.812416,0.719590,0.595424,0.500000
0.812500,0.036084,0.810880,0.715446,0.591344,0.500000
0.822917,0.018042,0.801725,0.706176,0.580975,0.500000
0.833333,0.036084,0.812416,0.719590,0.595424,0.500000
0.833333,0.036084,0.812416,0.719590,0.595424,0.500000
0.822917,0.018042,0.801725,0.706176,0.580975,0.500000
0.843750,0.018042,0.803442,0.710337,0.585084,0.500000
0.822917,0.018042,0.801725,0.706176,0.580975,0.500000
0.833333,0.000000,0.792556,0.696901,0.570598,0.500000
0.843750,0.018042,0.803442,0.710337,0.585084,0.500000
0.843750,0.018042,0.803442,0.710337,0.585084,0.500000
0.833333,0.000000,0.792556,0.696901,0.570598,0.500000
0.854167,0.000000,0.794442,0.701080,0.574734,0.500000
0.416667,0.721688,0.833814,0.917058,0.950748,0.928202
0.406250,0.703646,0.847926,0.924897,0.942774,0.918234
0.427083,0.703646,0.842964,0.924290,0.943852,0.919115
0.406250,0.703646,0.847926,0.924897,0.942774,0.918234
0.416667,0.685603,0.857101,0.931656,0.935506,0.908941
0.427083,0.703646,0.842964,0.924290,0.943852,0.919115
0.427083,0.703646,0.842964,0.924290,0.943852,0.919115
0.416667,0.685603,0.857101,0.931656,0.935506,0.908941
0.437500,0.685603,0.852097,0.931213,0.936694,0.909862
0.416667,0.685603,0.857101,0.931656,0.935506,0.908941
0.427083,0.667561,0.866263,0.938033,0.927973,0.899478
0.437500,0.685603,0.852097,0.931213,0.936694,0.909862
0.437500,0.685603,0.852097,0.931213,0.936694,0.909862
0.427083,0.667561,0.866263,0.938033,0.927973,0.899478
0.447917,0.667561,0.861211,0.937771,0.929280,0.900439
0.427083,0.667561,0.866263,0.938033,0.927973,0.899478
0.437500,0.649519,0.875406,0.943952,0.920182,0.889840
0.447917,0.667561,0.861211,0.937771,0.929280,0.900439
0.447917,0.667561,0.861211,0.937771,0.929280,0.900439
0.437500,0.649519,0.875406,0.943952,0.920182,0.889840
0.458333,0.649519,0.870299,0.943887,0.921615,0.890845
0.437500,0.649519,0.875406,0.943952,0.920182,0.889840
0.447917,0.631477,0.884526,0.949316,0.912142,0.880026
0.458333,0.649519,0.870299,0.943887,0.921615,0.890845
0.458333,0.649519,0.870299,0.943887,0.921615,0.890845
0.447917,0.631477,0.884526,0.949316,0.912142,0.880026
0.468750,0.631477,0.879354,0.949467,0.913706,0.881073
0.447917,0.631477,0.884526,0.949316,0.912142,0.880026
0.458333,0.613435,0.893613,0.954000,0.903865,0.870029
0.468750,0.631477,0.879354,0.949467,0.913706,0.881073
0.468750,0.631477,0.879354,0.949467,0.913706,0.881073
0.458333,0.613435,0.893613,0.954000,0.903865,0.870029
0.479167,0.613435,0.888367,0.954385,0.905565,0.871123
0.458333,0.613435,0.893613,0.954000,0.903865,0.870029
0.468750,0.595392,0.902658,0.957833,0.895367,0.859850
0.479167,0.613435,0.888367,0.954385,0.905565,0.871123
0.479167,0.613435,0.888367,0.954385,0.905565,0.871123
0.468750,0.595392,0.902658,0.957833,0.895367,0.859850
0.489583,0.595392,0.897321,0.958467,0.897205,0.860994
0.468750,0.595392,0.902658,0.957833,0.895367,0.859850
0.479167,0.577350,0.911640,0.960569,0.886663,0.849488
0.489583,0.595392,0.897321,0.958467,0.897205,0.860994
0.489583,0.595392,0.897321,0.958467,0.897205,0.860994
0.479167,0.577350,0.911640,0.960569,0.886663,0.849488
0.500000,0.577350,0.906196,0.961452,0.888639,0.850683
0.479167,0.577350,0.911640,0.960569,0.886663,0.849488
0.489583,0.559308,0.920535,0.961801,0.877769,0.838935
0.500000,0.577350,0.906196,0.961452,0.888639,0.850683
0.500000,0.577350,0.906196,0.961452,0.888639,0.850683
0.489583,0.559308,0.920535,0.961801,0.877769,0.838935
0.510417,0.559308,0.914961,0.962893,0.879884,0.840183
0.489583,0.559308,0.920535,0.961801,0.877769,0.838935
0.500000,0.541266,0.929305,0.960622,0.868705,0.828194
0.510417,0.559308,0.914961,0.962893,0.879884,0.840183
0.510417,0.559308,0.914961,0.962893,0.879884,0.840183
0.500000,0.541266,0.929305,0.960622,0.868705,0.828194
0.520833,0.541266,0.923569,0.961723,0.870955,0.829498
0.500000,0.541266,0.929305,0.960622,0.868705,0.828194
0.510417,0.523224,0.937890,0.954725,0.859486,0.817263
0.520833,0.541266,0.923569,0.961723,0.870955,0.829498
0.520833,0.541266,0.923569,0.961723,0.870955,0.829498
0.510417,0.523224,0.937890,0.954725,0.859486,0.817263
0.531250,0.523224,0.931954,0.955845,0.861869,0.818625
0.510417,0.523224,0.937890,0.954725,0.859486,0.817263
0.520833,0.505181,0.946201,0.947556,0.850130,0.806137
0.531250,0.523224,0.931954,0.955845,0.861869,0.818625
0.531250,0.523224,0.931954,0.955845,0.861869,0.818625
0.520833,0.505181,0.946201,0.947556,0.850130,0.806137
0.541667,0.505181,0.940012,0.949039,0.852641,0.807559
0.520833,0.505181,0.946201,0.947556,0.850130,0.806137
0.531250,0.487139,0.954096,0.939748,0.840653,0.794820
0.541667,0.505181,0.940012,0.949039,0.852641,0.807559
0.541667,0.505181,0.940012,0.949039,0.852641,0.807559
0.531250,0.487139,0.954096,0.939748,0.840653,0.794820
0.552083,0.487139,0.947587,0.941625,0.843285,0.796304
0.531250,0.487139,0.954096,0.939748,0.840653,0.794820
0.541667,0.469097,0.961354,0.931459,0.831068,0.783305
0.552083,0.487139,0.947587,0.941625,0.843285,0.796304
0.552083,0.487139,0.947587,0.941625,0.843285,0.796304
0.541667,0.469097,0.961354,0.931459,0.831068,0.783305
0.562500,0.469097,0.954447,0.933715,0.833816,0.784855
0.541667,0.469097,0.961354,0.931459,0.831068,0.783305
0.552083,0.451055,0.967626,0.922842,0.821388,0.771597
0.562500,0.469097,0.954447,0.933715,0.833816,0.784855
0.562500,0.469097,0.954447,0.933715,0.833816,0.784855
0.552083,0.451055,0.967626,0.922842,0.821388,0.771597
0.572917,0.451055,0.960254,0.925433,0.824246,0.773214
0.552083,0.451055,0.967626,0.922842,0.821388,0.771597
0.562500,0.433013,0.972388,0.914017,0.811624,0.759694
0.572917,0.451055,0.960254,0.925433,0.824246,0.773214
0.572917,0.451055,0.960254,0.925433,0.824246,0.773214
0.562500,0.433013,0.972388,0.914017,0.811624,0.759694
0.583333,0.433013,0.964559,0.916885,0.814586,0.761382
0.562500,0.433013,0.972388,0.914017,0.811624,0.759694
0.572917,0.414971,0.974956,0.905057,0.801787,0.747595
0.583333,0.433013,0.964559,0.916885,0.814586,0.761382
0.583333,0.433013,0.964559,0.916885,0.814586,0.761382
0.572917,0.414971,0.974956,0.905057,0.801787,0.747595
0.593750,0.414971,0.966886,0.908150,0.804846,0.749353
0.572917,0.414971,0.974956,0.905057,0.801787,0.747595
0.583333,0.396928,0.974748,0.896009,0.791884,0.735304
0.593750,0.414971,0.966886,0.908150,0.804846,0.749353
0.593750,0.414971,0.966886,0.908150,0.804846,0.749353
0.583333,0.396928,0.974748,0.896009,0.791884,0.735304
0.604167,0.396928,0.966930,0.899285,0.795035,0.737136
0.583333,0.396928,0.974748,0.896009,0.791884,0.735304
0.593750,0.378886,0.971735,0.886903,0.781924,0.722818
0.604167,0.396928,0.966930,0.899285,0.795035,0.737136
0.604167,0.396928,0.966930,0.899285,0.795035,0.737136
0.593750,0.378886,0.971735,0.886903,0.781924,0.722818
0.614583,0.378886,0.964748,0.890326,0.785161,0.724727
0.593750,0.378886,0.971735,0.886903,0.781924,0.722818
0.604167,0.360844,0.966491,0.877755,0.771915,0.710143
0.614583,0.378886,0.964748,0.890326,0.785161,0.724727
0.614583,0.378886,0.964748,0.890326,0.785161,0.724727
0.604167,0.360844,0.966491,0.877755,0.771915,0.710143
0.625000,0.360844,0.960708,0.881300,0.775232,0.712128
0.604167,0.360844,0.966491,0.877755,0.771915,0.710143
0.614583,0.342802,0.959734,0.868577,0.761859,0.697277
0.625000,0.360844,0.960708,0.881300,0.775232,0.712128
0.625000,0.360844,0.960708,0.881300,0.775232,0.712128
0.614583,0.342802,0.959734,0.868577,0.761859,0.697277
0.635417,0.342802,0.955274,0.872224,0.765252,0.699343
0.614583,0.342802,0.959734,0.868577,0.761859,0.697277
0.625000,0.324760,0.952014,0.859379,0.751764,0.684224
0.635417,0.342802,0.955274,0.872224,0.765252,0.699343
0.635417,0.342802,0.955274,0.872224,0.765252,0.699343
0.625000,0.324760,0.952014,0.859379,0.751764,0.684224
0.645833,0.324760,0.948844,0.863110,0.755228,0.686373
0.625000,0.324760,0.952014,0.859379,0.751764,0.684224
0.635417,0.306717,0.943664,0.850163,0.741634,0.670988
0.645833,0.324760,0.948844,0.863110,0.755228,0.686373
0.645833,0.324760,0.948844,0.863110,0.755228,0.686373
0.635417,0.306717,0.943664,0.850163,0.741634,0.670988
0.656250,0.306717,0.941710,0.853966,0.745164,0.673218
0.635417,0.306717,0.943664,0.850163,0.741634,0.670988
0.645833,0.288675,0.934854,0.840934,0.731471,0.657572
0.656250,0.306717,0.941710,0.853966,0.745164,0.673218
0.656250,0.306717,0.941710,0.853966,0.745164,0.673218
0.645833,0.288675,0.934854,0.840934,0.731471,0.657572
0.666667,0.288675,0.934076,0.844800,0.735064,0.659884
0.645833,0.288675,0.934854,0.840934,0.731471,0.657572
0.656250,0.270633,0.925916,0.831695,0.721281,0.643976
0.666667,0.288675,0.934076,0.844800,0.735064,0.659884
0.666667,0.288675,0.934076,0.844800,0.735064,0.659884
0.656250,0.270633,0.925916,0.831695,0.721281,0.643976
0.677083,0.270633,0.926080,0.835615,0.724932,0.646375
0.656250,0.270633,0.925916,0.831695,0.721281,0.643976
0.666667,0.252591,0.916909,0.822449,0.711066,0.630207
0.677083,0.270633,0.926080,0.835615,0.724932,0.646375
0.677083,0.270633,0.926080,0.835615,0.724932,0.646375
0.666667,0.252591,0.916909,0.822449,0.711066,0.630207
0.687500,0.252591,0.917817,0.826415,0.714771,0.632693
0.666667,0.252591,0.916909,0.822449,0.711066,0.630207
0.677083,0.234549,0.907853,0.813195,0.700826,0.616268
0.687500,0.252591,0.917817,0.826415,0.714771,0.632693
0.687500,0.252591,0.917817,0.826415,0.714771,0.632693
0.677083,0.234549,0.907853,0.813195,0.700826,0.616268
0.697917,0.234549,0.909355,0.817203,0.704584,0.618841
0.677083,0.234549,0.907853,0.813195,0.700826,0.616268
0.687500,0.216506,0.898761,0.803936,0.690567,0.602163
0.697917,0.234549,0.909355,0.817203,0.704584,0.618841
0.697917,0.234549,0.909355,0.817203,0.704584,0.618841
0.687500,0.216506,0.898761,0.803936,0.690567,0.602163
0.708333,0.216506,0.900742,0.807981,0.694373,0.604825
0.687500,0.216506,0.898761,0.803936,0.690567,0.602163
0.697917,0.198464,0.889641,0.794672,0.680289,0.587898
0.708333,0.216506,0.900742,0.807981,0.694373,0.604825
0.708333,0.216506,0.900742,0.807981,0.694373,0.604825
0.697917,0.198464,0.889641,0.794672,0.680289,0.587898
0.718750,0.198464,0.892013,0.798751,0.684141,0.590647
0.697917,0.198464,0.889641,0.794672,0.680289,0.587898
0.708333,0.180422,0.880499,0.785405,0.669994,0.573476
0.718750,0.198464,0.892013,0.798751,0.684141,0.590647
0.718750,0.198464,0.892013,0.798751,0.684141,0.590647
0.708333,0.180422,0.880499,0.785405,0.669994,0.573476
0.729167,0.180422,0.883191,0.789512,0.673889,0.576313
0.708333,0.180422,0.880499,0.785405,0.669994,0.573476
0.718750,0.162380,0.871341,0.776135,0.659683,0.558902
0.729167,0.180422,0.883191,0.789512,0.673889,0.576313
0.729167,0.180422,0.883191,0.789512,0.673889,0.576313
0.718750,0.162380,0.871341,0.776135,0.659683,0.558902
0.739583,0.162380,0.874297,0.780269,0.663620,0.561827
0.718750,0.162380,0.871341,0.776135,0.659683,0.558902
0.729167,0.144338,0.862170,0.766861,0.649359,0.544182
0.739583,0.162380,0.874297,0.780269,0.663620,0.561827
0.739583,0.162380,0.874297,0.780269,0.663620,0.561827
0.729167,0.144338,0.862170,0.766861,0.649359,0.544182
0.750000,0.144338,0.865345,0.771019,0.653333,0.547194
0.729167,0.144338,0.862170,0.766861,0.649359,0.544182
0.739583,0.126295,0.852987,0.757585,0.639021,0.529316
0.750000,0.144338,0.865345,0.771019,0.653333,0.547194
0.750000,0.144338,0.865345,0.771019,0.653333,0.547194
0.739583,0.126295,0.852987,0.757585,0.639021,0.529316
0.760417,0.126295,0.856345,0.761766,0.643032,0.532420
0.739583,0.126295,0.852987,0.757585,0.639021,0.529316
0.750000,0.108253,0.843795,0.748307,0.628672,0.514314
0.760417,0.126295,0.856345,0.761766,0.643032,0.532420
0.760417,0.126295,0.856345,0.761766,0.643032,0.532420
0.750000,0.108253,0.843795,0.748307,0.628672,0.514314
0.770833,0.108253,0.847306,0.752508,0.632718,0.517504
0.750000,0.108253,0.843795,0.748307,0.628672,0.514314
0.760417,0.090211,0.834596,0.739027,0.618313,0.500000
0.770833,0.108253,0.847306,0.752508,0.632718,0.517504
0.770833,0.108253,0.847306,0.752508,0.632718,0.517504
0.760417,0.090211,0.834596,0.739027,0.618313,0.500000
0.781250,0.090211,0.838235,0.743247,0.622391,0.502458
0.760417,0.090211,0.834596,0.739027,0.618313,0.500000
0.770833,0.072169,0.825390,0.729746,0.607942,0.500000
0.781250,0.090211,0.838235,0.743247,0.622391,0.502458
0.781250,0.090211,0.838235,0.743247,0.622391,0.502458
0.770833,0.072169,0.825390,0.729746,0.607942,0.500000
0.791667,0.072169,0.829138,0.733983,0.612053,0.500000
0.770833,0.072169,0.825390,0.729746,0.607942,0.500000
0.781250,0.054127,0.816179,0.720463,0.597563,0.500000
0.791667,0.072169,0.829138,0.733983,0.612053,0.500000
0.791667,0.072169,0.829138,0.733983,0.612053,0.500000
0.781250,0.054127,0.816179,0.720463,0.597563,0.500000
0.802083,0.054127,0.820019,0.724716,0.601703,0.500000
0.781250,0.054127,0.816179,0.720463,0.597563,0.500000
0.791667,0.036084,0.806963,0.711179,0.587175,0.500000
0.802083,0.054127,0.820019,0.724716,0.601703,0.500000
0.802083,0.054127,0.820019,0.724716,0.601703,0.500000
0.791667,0.036084,0.806963,0.711179,0.587175,0.500000
0.812500,0.036084,0.810880,0.715446,0.591344,0.500000
0.791667,0.036084,0.806963,0.711179,0.587175,0.500000
0.802083,0.018042,0.797744,0.701895,0.576780,0.500000
0.812500,0.036084,0.810880,0.715446,0.591344,0.500000
0.812500,0.036084,0.810880,0.715446,0.591344,0.500000
0.802083,0.018042,0.797744,0.701895,0.576780,0.500000
0.822917,0.018042,0.801725,0.706176,0.580975,0.500000
0.802083,0.018042,0.797744,0.701895,0.576780,0.500000
0.812500,0.000000,0.788521,0.692608,0.566378,0.500000
0.822917,0.018042,0.801725,0.706176,0.580975,0.500000
0.822917,0.018042,0.801725,0.706176,0.580975,0.500000
0.812500,0.000000,0.788521,0.692608,0.566378,0.500000
0.833333,0.000000,0.792556,0.696901,0.570598,0.500000
0.406250,0.703646,0.847926,0.924897,0.942774,0.918234
0.395833,0.685603,0.861227,0.930906,0.934264,0.908012
0.416667,0.685603,0.857101,0.931656,0.935506,0.908941
0.395833,0.685603,0.861227,0.930906,0.934264,0.908012
0.406250,0.667561,0.870397,0.937052,0.926603,0.898507
0.416667,0.685603,0.857101,0.931656,0.935506,0.908941
0.416667,0.685603,0.857101,0.931656,0.935506,0.908941
0.406250,0.667561,0.870397,0.937052,0.926603,0.898507
0.427083,0.667561,0.866263,0.938033,0.927973,0.899478
0.406250,0.667561,0.870397,0.937052,0.926603,0.898507
0.416667,0.649519,0.879552,0.942720,0.918678,0.888825
0.427083,0.667561,0.866263,0.938033,0.927973,0.899478
0.427083,0.667561,0.866263,0.938033,0.927973,0.899478
0.416667,0.649519,0.879552,0.942720,0.918678,0.888825
0.437500,0.649519,0.875406,0.943952,0.920182,0.889840
0.416667,0.649519,0.879552,0.942720,0.918678,0.888825
0.427083,0.631477,0.888688,0.947812,0.910497,0.878966
0.437500,0.649519,0.875406,0.943952,0.920182,0.889840
0.437500,0.649519,0.875406,0.943952,0.920182,0.889840
0.427083,0.631477,0.888688,0.947812,0.910497,0.878966
0.447917,0.631477,0.884526,0.949316,0.912142,0.880026
0.427083,0.631477,0.888688,0.947812,0.910497,0.878966
0.437500,0.613435,0.897797,0.952203,0.902076,0.868921
0.447917,0.631477,0.884526,0.949316,0.912142,0.880026
0.447917,0.631477,0.884526,0.949316,0.912142,0.880026
0.437500,0.613435,0.897797,0.952203,0.902076,0.868921
0.458333,0.613435,0.893613,0.954000,0.903865,0.870029
0.437500,0.613435,0.897797,0.952203,0.902076,0.868921
0.447917,0.595392,0.906870,0.955732,0.893430,0.858693
0.458333,0.613435,0.893613,0.954000,0.903865,0.870029
0.458333,0.613435,0.893613,0.954000,0.903865,0.870029
0.447917,0.595392,0.906870,0.955732,0.893430,0.858693
0.468750,0.595392,0.902658,0.957833,0.895367,0.859850
0.447917,0.595392,0.906870,0.955732,0.893430,0.858693
0.458333,0.577350,0.915891,0.958176,0.884577,0.848278
0.468750,0.595392,0.902658,0.957833,0.895367,0.859850
0.468750,0.595392,0.902658,0.957833,0.895367,0.859850
0.458333,0.577350,0.915891,0.958176,0.884577,0.848278
0.479167,0.577350,0.911640,0.960569,0.886663,0.849488
0.458333,0.577350,0.915891,0.958176,0.884577,0.848278
0.468750,0.559308,0.924839,0.959213,0.875538,0.837671
0.479167,0.577350,0.911640,0.960569,0.886663,0.849488
0.479167,0.577350,0.911640,0.960569,0.886663,0.849488
0.468750,0.559308,0.924839,0.959213,0.875538,0.837671
0.489583,0.559308,0.920535,0.961801,0.877769,0.838935
0.468750,0.559308,0.924839,0.959213,0.875538,0.837671
0.479167,0.541266,0.933679,0.958267,0.866332,0.826874
0.489583,0.559308,0.920535,0.961801,0.877769,0.838935
0.489583,0.559308,0.920535,0.961801,0.877769,0.838935
0.479167,0.541266,0.933679,0.958267,0.866332,0.826874
0.500000,0.541266,0.929305,0.960622,0.868705,0.828194
0.479167,0.541266,0.933679,0.958267,0.866332,0.826874
0.489583,0.523224,0.942360,0.953414,0.856976,0.815882
0.500000,0.541266,0.929305,0.960622,0.868705,0.828194
0.500000,0.541266,0.929305,0.960622,0.868705,0.828194
0.489583,0.523224,0.942360,0.953414,0.856976,0.815882
0.510417,0.523224,0.937890,0.954725,0.859486,0.817263
0.489583,0.523224,0.942360,0.953414,0.856976,0.815882
0.500000,0.505181,0.950805,0.945775,0.847489,0.804695
0.510417,0.523224,0.937890,0.954725,0.859486,0.817263
0.510417,0.523224,0.937890,0.954725,0.859486,0.817263
0.500000,0.505181,0.950805,0.945775,0.847489,0.804695
0.520833,0.505181,0.946201,0.947556,0.850130,0.806137
0.500000,0.505181,0.950805,0.945775,0.847489,0.804695
0.510417,0.487139,0.958887,0.937473,0.837887,0.793313
0.520833,0.505181,0.946201,0.947556,0.850130,0.806137
0.520833,0.505181,0.946201,0.947556,0.850130,0.806137
0.510417,0.487139,0.958887,0.937473,0.837887,0.793313
0.531250,0.487139,0.954096,0.939748,0.840653,0.794820
0.510417,0.487139,0.958887,0.937473,0.837887,0.793313
0.520833,0.469097,0.966408,0.928745,0.828183,0.781732
0.531250,0.487139,0.954096,0.939748,0.840653,0.794820
0.531250,0.487139,0.954096,0.939748,0.840653,0.794820
0.520833,0.469097,0.966408,0.928745,0.828183,0.781732
0.541667,0.469097,0.961354,0.931459,0.831068,0.783305
0.520833,0.469097,0.966408,0.928745,0.828183,0.781732
0.531250,0.451055,0.973042,0.919782,0.818392,0.769957
0.541667,0.469097,0.961354,0.931459,0.831068,0.783305
0.541667,0.469097,0.961354,0.931459,0.831068,0.783305
0.531250,0.451055,0.973042,0.919782,0.818392,0.769957
0.552083,0.451055,0.967626,0.922842,0.821388,0.771597
0.531250,0.451055,0.973042,0.919782,0.818392,0.769957
0.541667,0.433013,0.978248,0.910695,0.808524,0.757980
0.552083,0.451055,0.967626,0.922842,0.821388,0.771597
0.552083,0.451055,0.967626,0.922842,0.821388,0.771597
0.541667,0.433013,0.978248,0.910695,0.808524,0.757980
0.562500,0.433013,0.972388,0.914017,0.811624,0.759694
0.541667,0.433013,0.978248,0.910695,0.808524,0.757980
0.552083,0.414971,0.981133,0.901539,0.798590,0.745811
0.562500,0.433013,0.972388,0.914017,0.811624,0.759694
0.562500,0.433013,0.972388,0.914017,0.811624,0.759694
0.552083,0.414971,0.981133,0.901539,0.798590,0.745811
0.572917,0.414971,0.974956,0.905057,0.801787,0.747595
0.552083,0.414971,0.981133,0.901539,0.798590,0.745811
0.562500,0.396928,0.980418,0.892341,0.788597,0.733441
0.572917,0.414971,0.974956,0.905057,0.801787,0.747595
0.572917,0.414971,0.974956,0.905057,0.801787,0.747595
0.562500,0.396928,0.980418,0.892341,0.788597,0.733441
0.583333,0.396928,0.974748,0.896009,0.791884,0.735304
0.562500,0.396928,0.980418,0.892341,0.788597,0.733441
0.572917,0.378886,0.974874,0.883118,0.778553,0.720879
0.583333,0.396928,0.974748,0.896009,0.791884,0.735304
0.583333,0.396928,0.974748,0.896009,0.791884,0.735304
0.572917,0.378886,0.974874,0.883118,0.778553,0.720879
0.593750,0.378886,0.971735,0.886903,0.781924,0.722818
0.572917,0.378886,0.974874,0.883118,0.778553,0.720879
0.583333,0.360844,0.966850,0.873877,0.768464,0.708122
0.593750,0.378886,0.971735,0.886903,0.781924,0.722818
0.593750,0.378886,0.971735,0.886903,0.781924,0.722818
0.583333,0.360844,0.966850,0.873877,0.768464,0.708122
0.604167,0.360844,0.966491,0.877755,0.771915,0.710143
0.583333,0.360844,0.966850,0.873877,0.768464,0.708122
0.593750,0.342802,0.958321,0.864623,0.758335,0.695175
0.604167,0.360844,0.966491,0.877755,0.771915,0.710143
0.604167,0.360844,0.966491,0.877755,0.771915,0.710143
0.593750,0.342802,0.958321,0.864623,0.758335,0.695175
0.614583,0.342802,0.959734,0.868577,0.761859,0.697277
0.593750,0.342802,0.958321,0.864623,0.758335,0.695175
0.604167,0.324760,0.949524,0.855362,0.748172,0.682042
0.614583,0.342802,0.959734,0.868577,0.761859,0.697277
0.614583,0.342802,0.959734,0.868577,0.761859,0.697277
0.604167,0.324760,0.949524,0.855362,0.748172,0.682042
0.625000,0.324760,0.952014,0.859379,0.751764,0.684224
0.604167,0.324760,0.949524,0.855362,0.748172,0.682042
0.614583,0.306717,0.940577,0.846093,0.737977,0.668719
0.625000,0.324760,0.952014,0.859379,0.751764,0.684224
0.625000,0.324760,0.952014,0.859379,0.751764,0.684224
0.614583,0.306717,0.940577,0.846093,0.737977,0.668719
0.635417,0.306717,0.943664,0.850163,0.741634,0.670988
0.614583,0.306717,0.940577,0.846093,0.737977,0.668719
0.625000,0.288675,0.931541,0.836820,0.727756,0.655215
0.635417,0.306717,0.943664,0.850163,0.741634,0.670988
0.635417,0.306717,0.943664,0.850163,0.741634,0.670988
0.625000,0.288675,0.931541,0.836820,0.727756,0.655215
0.645833,0.288675,0.934854,0.840934,0.731471,0.657572
0.625000,0.288675,0.931541,0.836820,0.727756,0.655215
0.635417,0.270633,0.922449,0.827543,0.717509,0.641534
0.645833,0.288675,0.934854,0.840934,0.731471,0.657572
0.645833,0.288675,0.934854,0.840934,0.731471,0.657572
0.635417,0.270633,0.922449,0.827543,0.717509,0.641534
0.656250,0.270633,0.925916,0.831695,0.721281,0.643976
0.635417,0.270633,0.922449,0.827543,0.717509,0.641534
0.645833,0.252591,0.913319,0.818263,0.707242,0.627678
0.656250,0.270633,0.925916,0.831695,0.721281,0.643976
0.656250,0.270633,0.925916,0.831695,0.721281,0.643976
0.645833,0.252591,0.913319,0.818263,0.707242,0.627678
0.666667,0.252591,0.916909,0.822449,0.711066,0.630207
0.645833,0.252591,0.913319,0.818263,0.707242,0.627678
0.656250,0.234549,0.904162,0.808980,0.696953,0.613649
0.666667,0.252591,0.916909,0.822449,0.711066,0.630207
0.666667,0.252591,0.916909,0.822449,0.711066,0.630207
0.656250,0.234549,0.904162,0.808980,0.696953,0.613649
0.677083,0.234549,0.907853,0.813195,0.700826,0.616268
0.656250,0.234549,0.904162,0.808980,0.696953,0.613649
0.666667,0.216506,0.894986,0.799696,0.686648,0.599455
0.677083,0.234549,0.907853,0.813195,0.700826,0.616268
0.677083,0.234549,0.907853,0.813195,0.700826,0.616268
0.666667,0.216506,0.894986,0.799696,0.686648,0.599455
0.687500,0.216506,0.898761,0.803936,0.690567,0.602163
0.666667,0.216506,0.894986,0.799696,0.686648,0.599455
0.677083,0.198464,0.885796,0.790409,0.676326,0.585100
0.687500,0.216506,0.898761,0.803936,0.690567,0.602163
0.687500,0.216506,0.898761,0.803936,0.690567,0.602163
0.677083,0.198464,0.885796,0.790409,0.676326,0.585100
0.697917,0.198464,0.889641,0.794672,0.680289,0.587898
0.677083,0.198464,0.885796,0.790409,0.676326,0.585100
0.687500,0.180422,0.876595,0.781121,0.665990,0.570587
0.697917,0.198464,0.889641,0.794672,0.680289,0.587898
0.697917,0.198464,0.889641,0.794672,0.680289,0.587898
0.687500,0.180422,0.876595,0.781121,0.665990,0.570587
0.708333,0.180422,0.880499,0.785405,0.669994,0.573476
0.687500,0.180422,0.876595,0.781121,0.665990,0.570587
0.697917,0.162380,0.867386,0.771832,0.655642,0.555923
0.708333,0.180422,0.880499,0.785405,0.669994,0.573476
0.708333,0.180422,0.880499,0.785405,0.669994,0.573476
0.697917,0.162380,0.867386,0.771832,0.655642,0.555923
0.718750,0.162380,0.871341,0.776135,0.659683,0.558902
0.697917,0.162380,0.867386,0.771832,0.655642,0.555923
0.708333,0.144338,0.858169,0.762542,0.645281,0.541110
0.718750,0.162380,0.871341,0.776135,0.659683,0.558902
0.718750,0.162380,0.871341,0.776135,0.659683,0.558902
0.708333,0.144338,0.858169,0.762542,0.645281,0.541110
0.729167,0.144338,0.862170,0.766861,0.649359,0.544182
0.708333,0.144338,0.858169,0.762542,0.645281,0.541110
0.718750,0.126295,0.848948,0.753251,0.634909,0.526156
0.729167,0.144338,0.862170,0.766861,0.649359,0.544182
0.729167,0.144338,0.862170,0.766861,0.649359,0.544182
0.718750,0.126295,0.848948,0.753251,0.634909,0.526156
0.739583,0.126295,0.852987,0.757585,0.639021,0.529316
0.718750,0.126295,0.848948,0.753251,0.634909,0.526156
0.729167,0.108253,0.839721,0.743959,0.624528,0.511066
0.739583,0.126295,0.852987,0.757585,0.639021,0.529316
0.739583,0.126295,0.852987,0.757585,0.639021,0.529316
0.729167,0.108253,0.839721,0.743959,0.624528,0.511066
0.750000,0.108253,0.843795,0.748307,0.628672,0.514314
0.729167,0.108253,0.839721,0.743959,0.624528,0.511066
0.739583,0.090211,0.830491,0.734667,0.614137,0.500000
0.750000,0.108253,0.843795,0.748307,0.628672,0.514314
0.750000,0.108253,0.843795,0.748307,0.628672,0.514314
0.739583,0.090211,0.830491,0.734667,0.614137,0.500000
0.760417,0.090211,0.834596,0.739027,0.618313,0.500000
0.739583,0.090211,0.830491,0.734667,0.614137,0.500000
0.750000,0.072169,0.821257,0.725374,0.603737,0.500000
0.760417,0.090211,0.834596,0.739027,0.618313,0.500000
0.760417,0.090211,0.834596,0.739027,0.618313,0.500000
0.750000,0.072169,0.821257,0.725374,0.603737,0.500000
0.770833,0.072169,0.825390,0.729746,0.607942,0.500000
0.750000,0.072169,0.821257,0.725374,0.603737,0.500000
0.760417,0.054127,0.812021,0.716080,0.593330,0.500000
0.770833,0.072169,0.825390,0.729746,0.607942,0.500000
0.770833,0.072169,0.825390,0.729746,0.607942,0.500000
0.760417,0.054127,0.812021,0.716080,0.593330,0.500000
0.781250,0.054127,0.816179,0.720463,0.597563,0.500000
0.760417,0.054127,0.812021,0.716080,0.593330,0.500000
0.770833,0.036084,0.802784,0.706787,0.582916,0.500000
0.781250,0.054127,0.816179,0.720463,0.597563,0.500000
0.781250,0.054127,0.816179,0.720463,0.597563,0.500000
0.770833,0.036084,0.802784,0.706787,0.582916,0.500000
0.791667,0.036084,0.806963,0.711179,0.587175,0.500000
0.770833,0.036084,0.802784,0.706787,0.582916,0.500000
0.781250,0.018042,0.793543,0.697492,0.572495,0.500000
0.791667,0.036084,0.806963,0.711179,0.587175,0.500000
0.791667,0.036084,0.806963,0.711179,0.587175,0.500000
0.781250,0.018042,0.793543,0.697492,0.572495,0.500000
0.802083,0.018042,0.797744,0.701895,0.576780,0.500000
0.781250,0.018042,0.793543,0.697492,0.572495,0.500000
0.791667,0.000000,0.784301,0.688197,0.562069,0.500000
0.802083,0.018042,0.797744,0.701895,0.576780,0.500000
0.802083,0.018042,0.797744,0.701895,0.576780,0.500000
0.791667,0.000000,0.784301,0.688197,0.562069,0.500000
0.812500,0.000000,0.788521,0.692608,0.566378,0.500000
0.395833,0.685603,0.861227,0.930906,0.934264,0.908012
0.385417,0.667561,0.873387,0.935033,0.925164,0.897526
0.406250,0.667561,0.870397,0.937052,0.926603,0.898507
0.385417,0.667561,0.873387,0.935033,0.925164,0.897526
0.395833,0.649519,0.882495,0.940416,0.917093,0.887800
0.406250,0.667561,0.870397,0.937052,0.926603,0.898507
0.406250,0.667561,0.870397,0.937052,0.926603,0.898507
0.395833,0.649519,0.882495,0.940416,0.917093,0.887800
0.416667,0.649519,0.879552,0.942720,0.918678,0.888825
0.395833,0.649519,0.882495,0.940416,0.917093,0.887800
0.406250,0.631477,0.891579,0.945197,0.908761,0.877893
0.416667,0.649519,0.879552,0.942720,0.918678,0.888825
0.416667,0.649519,0.879552,0.942720,0.918678,0.888825
0.406250,0.631477,0.891579,0.945197,0.908761,0.877893
0.427083,0.631477,0.888688,0.947812,0.910497,0.878966
0.406250,0.631477,0.891579,0.945197,0.908761,0.877893
0.416667,0.613435,0.900634,0.949251,0.900183,0.867801
0.427083,0.631477,0.888688,0.947812,0.910497,0.878966
0.427083,0.631477,0.888688,0.947812,0.910497,0.878966
0.416667,0.613435,0.900634,0.949251,0.900183,0.867801
0.437500,0.613435,0.897797,0.952203,0.902076,0.868921
0.416667,0.613435,0.900634,0.949251,0.900183,0.867801
0.427083,0.595392,0.909649,0.952420,0.891380,0.857521
0.437500,0.613435,0.897797,0.952203,0.902076,0.868921
0.437500,0.613435,0.897797,0.952203,0.902076,0.868921
0.427083,0.595392,0.909649,0.952420,0.891380,0.857521
0.447917,0.595392,0.906870,0.955732,0.893430,0.858693
0.427083,0.595392,0.909649,0.952420,0.891380,0.857521
0.437500,0.577350,0.918609,0.954497,0.882370,0.847053
0.447917,0.595392,0.906870,0.955732,0.893430,0.858693
0.447917,0.595392,0.906870,0.955732,0.893430,0.858693
0.437500,0.577350,0.918609,0.954497,0.882370,0.847053
0.458333,0.577350,0.915891,0.958176,0.884577,0.848278
0.437500,0.577350,0.918609,0.954497,0.882370,0.847053
0.447917,0.559308,0.927491,0.955210,0.873177,0.836390
0.458333,0.577350,0.915891,0.958176,0.884577,0.848278
0.458333,0.577350,0.915891,0.958176,0.884577,0.848278
0.447917,0.559308,0.927491,0.955210,0.873177,0.836390
0.468750,0.559308,0.924839,0.959213,0.875538,0.837671
0.447917,0.559308,0.927491,0.955210,0.873177,0.836390
0.458333,0.541266,0.936263,0.954184,0.863821,0.825535
0.468750,0.559308,0.924839,0.959213,0.875538,0.837671
0.468750,0.559308,0.924839,0.959213,0.875538,0.837671
0.458333,0.541266,0.936263,0.954184,0.863821,0.825535
0.479167,0.541266,0.933679,0.958267,0.866332,0.826874
0.458333,0.541266,0.936263,0.954184,0.863821,0.825535
0.468750,0.523224,0.944876,0.950814,0.854322,0.814482
0.479167,0.541266,0.933679,0.958267,0.866332,0.826874
0.479167,0.541266,0.933679,0.958267,0.866332,0.826874
0.468750,0.523224,0.944876,0.950814,0.854322,0.814482
0.489583,0.523224,0.942360,0.953414,0.856976,0.815882
0.468750,0.523224,0.944876,0.950814,0.854322,0.814482
0.479167,0.505181,0.953251,0.943454,0.844700,0.803233
0.489583,0.523224,0.942360,0.953414,0.856976,0.815882
0.489583,0.523224,0.942360,0.953414,0.856976,0.815882
0.479167,0.505181,0.953251,0.943454,0.844700,0.803233
0.500000,0.505181,0.950805,0.945775,0.847489,0.804695
0.479167,0.505181,0.953251,0.943454,0.844700,0.803233
0.489583,0.487139,0.961268,0.934488,0.834970,0.791784
0.500000,0.505181,0.950805,0.945775,0.847489,0.804695
0.500000,0.505181,0.950805,0.945775,0.847489,0.804695
0.489583,0.487139,0.961268,0.934488,0.834970,0.791784
0.510417,0.487139,0.958887,0.937473,0.837887,0.793313
0.489583,0.487139,0.961268,0.934488,0.834970,0.791784
0.500000,0.469097,0.968737,0.925301,0.825147,0.780136
0.510417,0.487139,0.958887,0.937473,0.837887,0.793313
0.510417,0.487139,0.958887,0.937473,0.837887,0.793313
0.500000,0.469097,0.968737,0.925301,0.825147,0.780136
0.520833,0.469097,0.966408,0.928745,0.828183,0.781732
0.500000,0.469097,0.968737,0.925301,0.825147,0.780136
0.510417,0.451055,0.975342,0.916051,0.815245,0.768288
0.520833,0.469097,0.966408,0.928745,0.828183,0.781732
0.520833,0.469097,0.966408,0.928745,0.828183,0.781732
0.510417,0.451055,0.975342,0.916051,0.815245,0.768288
0.531250,0.451055,0.973042,0.919782,0.818392,0.769957
0.510417,0.451055,0.975342,0.916051,0.815245,0.768288
0.520833,0.433013,0.980553,0.906779,0.805275,0.756241
0.531250,0.451055,0.973042,0.919782,0.818392,0.769957
0.531250,0.451055,0.973042,0.919782,0.818392,0.769957
0.520833,0.433013,0.980553,0.906779,0.805275,0.756241
0.541667,0.433013,0.978248,0.910695,0.808524,0.757980
0.520833,0.433013,0.980553,0.906779,0.805275,0.756241
0.531250,0.414971,0.983390,0.897496,0.795245,0.743993
0.541667,0.433013,0.978248,0.910695,0.808524,0.757980
0.541667,0.433013,0.978248,0.910695,0.808524,0.757980
0.531250,0.414971,0.983390,0.897496,0.795245,0.743993
0.552083,0.414971,0.981133,0.901539,0.798590,0.745811
0.531250,0.414971,0.983390,0.897496,0.795245,0.743993
0.541667,0.396928,0.980747,0.888208,0.785163,0.731549
0.552083,0.414971,0.981133,0.901539,0.798590,0.745811
0.552083,0.414971,0.981133,0.901539,0.798590,0.745811
0.541667,0.396928,0.980747,0.888208,0.785163,0.731549
0.562500,0.396928,0.980418,0.892341,0.788597,0.733441
0.541667,0.396928,0.980747,0.888208,0.785163,0.731549
0.552083,0.378886,0.972857,0.878917,0.775037,0.718906
0.562500,0.396928,0.980418,0.892341,0.788597,0.733441
0.562500,0.396928,0.980418,0.892341,0.788597,0.733441
0.552083,0.378886,0.972857,0.878917,0.775037,0.718906
0.572917,0.378886,0.974874,0.883118,0.778553,0.720879
0.552083,0.378886,0.972857,0.878917,0.775037,0.718906
0.562500,0.360844,0.964192,0.869624,0.764872,0.706068
0.572917,0.378886,0.974874,0.883118,0.778553,0.720879
0.572917,0.378886,0.974874,0.883118,0.778553,0.720879
0.562500,0.360844,0.964192,0.869624,0.764872,0.706068
0.583333,0.360844,0.966850,0.873877,0.768464,0.708122
0.562500,0.360844,0.964192,0.869624,0.764872,0.706068
0.572917,0.342802,0.955226,0.860329,0.754673,0.693038
0.583333,0.360844,0.966850,0.873877,0.768464,0.708122
0.583333,0.360844,0.966850,0.873877,0.768464,0.708122
0.572917,0.342802,0.955226,0.860329,0.754673,0.693038
0.593750,0.342802,0.958321,0.864623,0.758335,0.695175
0.572917,0.342802,0.955226,0.860329,0.754673,0.693038
0.583333,0.324760,0.946135,0.851034,0.744444,0.679816
0.593750,0.342802,0.958321,0.864623,0.758335,0.695175
0.593750,0.342802,0.958321,0.864623,0.758335,0.695175
0.583333,0.324760,0.946135,0.851034,0.744444,0.679816
0.604167,0.324760,0.949524,0.855362,0.748172,0.682042
0.583333,0.324760,0.946135,0.851034,0.744444,0.679816
0.593750,0.306717,0.936983,0.841737,0.734189,0.666410
0.604167,0.324760,0.949524,0.855362,0.748172,0.682042
0.604167,0.324760,0.949524,0.855362,0.748172,0.682042
0.593750,0.306717,0.936983,0.841737,0.734189,0.666410
0.614583,0.306717,0.940577,0.846093,0.737977,0.668719
0.593750,0.306717,0.936983,0.841737,0.734189,0.666410
0.604167,0.288675,0.927797,0.832441,0.723911,0.652818
0.614583,0.306717,0.940577,0.846093,0.737977,0.668719
0.614583,0.306717,0.940577,0.846093,0.737977,0.668719
0.604167,0.288675,0.927797,0.832441,0.723911,0.652818
0.625000,0.288675,0.931541,0.836820,0.727756,0.655215
0.604167,0.288675,0.927797,0.832441,0.723911,0.652818
0.614583,0.270633,0.918592,0.823143,0.713611,0.639045
0.625000,0.288675,0.931541,0.836820,0.727756,0.655215
0.625000,0.288675,0.931541,0.836820,0.727756,0.655215
0.614583,0.270633,0.918592,0.823143,0.713611,0.639045
0.635417,0.270633,0.922449,0.827543,0.717509,0.641534
0.614583,0.270633,0.918592,0.823143,0.713611,0.639045
0.625000,0.252591,0.909374,0.813846,0.703294,0.625098
0.635417,0.270633,0.922449,0.827543,0.717509,0.641534
0.635417,0.270633,0.922449,0.827543,0.717509,0.641534
0.625000,0.252591,0.909374,0.813846,0.703294,0.625098
0.645833,0.252591,0.913319,0.818263,0.707242,0.627678
0.625000,0.252591,0.909374,0.813846,0.703294,0.625098
0.635417,0.234549,0.900147,0.804548,0.692959,0.610980
0.645833,0.252591,0.913319,0.818263,0.707242,0.627678
0.645833,0.252591,0.913319,0.818263,0.707242,0.627678
0.635417,0.234549,0.900147,0.804548,0.692959,0.610980
0.656250,0.234549,0.904162,0.808980,0.696953,0.613649
0.635417,0.234549,0.900147,0.804548,0.692959,0.610980
0.645833,0.216506,0.890914,0.795251,0.682611,0.596695
0.656250,0.234549,0.904162,0.808980,0.696953,0.613649
0.656250,0.234549,0.904162,0.808980,0.696953,0.613649
0.645833,0.216506,0.890914,0.795251,0.682611,0.596695
0.666667,0.216506,0.894986,0.799696,0.686648,0.599455
0.645833,0.216506,0.890914,0.795251,0.682611,0.596695
0.656250,0.198464,0.881676,0.785952,0.672249,0.582248
0.666667,0.216506,0.894986,0.799696,0.686648,0.599455
0.666667,0.216506,0.894986,0.799696,0.686648,0.599455
0.656250,0.198464,0.881676,0.785952,0.672249,0.582248
0.677083,0.198464,0.885796,0.790409,0.676326,0.585100
0.656250,0.198464,0.881676,0.785952,0.672249,0.582248
0.666667,0.180422,0.872435,0.776654,0.661874,0.567643
0.677083,0.198464,0.885796,0.790409,0.676326,0.585100
0.677083,0.198464,0.885796,0.790409,0.676326,0.585100
0.666667,0.180422,0.872435,0.776654,0.661874,0.567643
0.687500,0.180422,0.876595,0.781121,0.665990,0.570587
0.666667,0.180422,0.872435,0.776654,0.661874,0.567643
0.677083,0.162380,0.863191,0.767355,0.651489,0.552885
0.687500,0.180422,0.876595,0.781121,0.665990,0.570587
0.687500,0.180422,0.876595,0.781121,0.665990,0.570587
0.677083,0.162380,0.863191,0.767355,0.651489,0.552885
0.697917,0.162380,0.867386,0.771832,0.655642,0.555923
0.677083,0.162380,0.863191,0.767355,0.651489,0.552885
0.687500,0.144338,0.853944,0.758057,0.641094,0.537981
0.697917,0.162380,0.867386,0.771832,0.655642,0.555923
0.697917,0.162380,0.867386,0.771832,0.655642,0.555923
0.687500,0.144338,0.853944,0.758057,0.641094,0.537981
0.708333,0.144338,0.858169,0.762542,0.645281,0.541110
0.687500,0.144338,0.853944,0.758057,0.641094,0.537981
0.697917,0.126295,0.844696,0.748758,0.630691,0.522937
0.708333,0.144338,0.858169,0.762542,0.645281,0.541110
0.708333,0.144338,0.858169,0.762542,0.645281,0.541110
0.697917,0.126295,0.844696,0.748758,0.630691,0.522937
0.718750,0.126295,0.848948,0.753251,0.634909,0.526156
0.697917,0.126295,0.844696,0.748758,0.630691,0.522937
0.708333,0.108253,0.835447,0.739460,0.620279,0.507756
0.718750,0.126295,0.848948,0.753251,0.634909,0.526156
0.718750,0.126295,0.848948,0.753251,0.634909,0.526156
0.708333,0.108253,0.835447,0.739460,0.620279,0.507756
0.729167,0.108253,0.839721,0.743959,0.624528,0.511066
0.708333,0.108253,0.835447,0.739460,0.620279,0.507756
0.718750,0.090211,0.826196,0.730161,0.609860,0.500000
0.729167,0.108253,0.839721,0.743959,0.624528,0.511066
0.729167,0.108253,0.839721,0.743959,0.624528,0.511066
0.718750,0.090211,0.826196,0.730161,0.609860,0.500000
0.739583,0.090211,0.830491,0.734667,0.614137,0.500000
0.718750,0.090211,0.826196,0.730161,0.609860,0.500000
0.729167,0.072169,0.816945,0.720862,0.599434,0.500000
0.739583,0.090211,0.830491,0.734667,0.614137,0.500000
0.739583,0.090211,0.830491,0.734667,0.614137,0.500000
0.729167,0.072169,0.816945,0.720862,0.599434,0.500000
0.750000,0.072169,0.821257,0.725374,0.603737,0.500000
0.729167,0.072169,0.816945,0.720862,0.599434,0.500000
0.739583,0.054127,0.807693,0.711563,0.589000,0.500000
0.750000,0.072169,0.821257,0.725374,0.603737,0.500000
0.750000,0.072169,0.821257,0.725374,0.603737,0.500000
0.739583,0.054127,0.807693,0.711563,0.589000,0.500000
0.760417,0.054127,0.812021,0.716080,0.593330,0.500000
0.739583,0.054127,0.807693,0.711563,0.589000,0.500000
0.750000,0.036084,0.798440,0.702264,0.578562,0.500000
0.760417,0.054127,0.812021,0.716080,0.593330,0.500000
0.760417,0.054127,0.812021,0.716080,0.593330,0.500000
0.750000,0.036084,0.798440,0.702264,0.578562,0.500000
0.770833,0.036084,0.802784,0.706787,0.582916,0.500000
0.750000,0.036084,0.798440,0.702264,0.578562,0.500000
0.760417,0.018042,0.789187,0.692965,0.568119,0.500000
0.770833,0.036084,0.802784,0.706787,0.582916,0.500000
0.770833,0.036084,0.802784,0.706787,0.582916,0.500000
0.760417,0.018042,0.789187,0.692965,0.568119,0.500000
0.781250,0.018042,0.793543,0.697492,0.572495,0.500000
0.760417,0.018042,0.789187,0.692965,0.568119,0.500000
0.770833,0.000000,0.779932,0.683666,0.557670,0.500000
0.781250,0.018042,0.793543,0.697492,0.572495,0.500000
0.781250,0.018042,0.793543,0.697492,0.572495,0.500000
0.770833,0.000000,0.779932,0.683666,0.557670,0.500000
0.791667,0.000000,0.784301,0.688197,0.562069,0.500000
0.385417,0.667561,0.873387,0.935033,0.925164,0.897526
0.375000,0.649519,0.884192,0.937213,0.915416,0.886763
0.395833,0.649519,0.882495,0.940416,0.917093,0.887800
0.375000,0.649519,0.884192,0.937213,0.915416,0.886763
0.385417,0.631477,0.893159,0.941654,0.906919,0.876808
0.395833,0.649519,0.882495,0.940416,0.917093,0.887800
0.395833,0.649519,0.882495,0.940416,0.917093,0.887800
0.385417,0.631477,0.893159,0.941654,0.906919,0.876808
0.406250,0.631477,0.891579,0.945197,0.908761,0.877893
0.385417,0.631477,0.893159,0.941654,0.906919,0.876808
0.395833,0.613435,0.902084,0.945331,0.898172,0.866668
0.406250,0.631477,0.891579,0.945197,0.908761,0.877893
0.406250,0.631477,0.891579,0.945197,0.908761,0.877893
0.395833,0.613435,0.902084,0.945331,0.898172,0.866668
0.416667,0.613435,0.900634,0.949251,0.900183,0.867801
0.395833,0.613435,0.902084,0.945331,0.898172,0.866668
0.406250,0.595392,0.910955,0.948076,0.889199,0.856335
0.416667,0.613435,0.900634,0.949251,0.900183,0.867801
0.416667,0.613435,0.900634,0.949251,0.900183,0.867801
0.406250,0.595392,0.910955,0.948076,0.889199,0.856335
0.427083,0.595392,0.909649,0.952420,0.891380,0.857521
0.406250,0.595392,0.910955,0.948076,0.889199,0.856335
0.416667,0.577350,0.919755,0.949669,0.880022,0.845812
0.427083,0.595392,0.909649,0.952420,0.891380,0.857521
0.427083,0.595392,0.909649,0.952420,0.891380,0.857521
0.416667,0.577350,0.919755,0.949669,0.880022,0.845812
0.437500,0.577350,0.918609,0.954497,0.882370,0.847053
0.416667,0.577350,0.919755,0.949669,0.880022,0.845812
0.427083,0.559308,0.928459,0.949816,0.870665,0.835092
0.437500,0.577350,0.918609,0.954497,0.882370,0.847053
0.437500,0.577350,0.918609,0.954497,0.882370,0.847053
0.427083,0.559308,0.928459,0.949816,0.870665,0.835092
0.447917,0.559308,0.927491,0.955210,0.873177,0.836390
0.427083,0.559308,0.928459,0.949816,0.870665,0.835092
0.437500,0.541266,0.937030,0.948082,0.861153,0.824178
0.447917,0.559308,0.927491,0.955210,0.873177,0.836390
0.447917,0.559308,0.927491,0.955210,0.873177,0.836390
0.437500,0.541266,0.937030,0.948082,0.861153,0.824178
0.458333,0.541266,0.936263,0.954184,0.863821,0.825535
0.437500,0.541266,0.937030,0.948082,0.861153,0.824178
0.447917,0.523224,0.945412,0.943613,0.851506,0.813063
0.458333,0.541266,0.936263,0.954184,0.863821,0.825535
0.458333,0.541266,0.936263,0.954184,0.863821,0.825535
0.447917,0.523224,0.945412,0.943613,0.851506,0.813063
0.468750,0.523224,0.944876,0.950814,0.854322,0.814482
0.447917,0.523224,0.945412,0.943613,0.851506,0.813063
0.458333,0.505181,0.953521,0.937389,0.841746,0.801750
0.468750,0.523224,0.944876,0.950814,0.854322,0.814482
0.468750,0.523224,0.944876,0.950814,0.854322,0.814482
0.458333,0.505181,0.953521,0.937389,0.841746,0.801750
0.479167,0.505181,0.953251,0.943454,0.844700,0.803233
0.458333,0.505181,0.953521,0.937389,0.841746,0.801750
0.468750,0.487139,0.961226,0.929525,0.831887,0.790232
0.479167,0.505181,0.953251,0.943454,0.844700,0.803233
0.479167,0.505181,0.953251,0.943454,0.844700,0.803233
0.468750,0.487139,0.961226,0.929525,0.831887,0.790232
0.489583,0.487139,0.961268,0.934488,0.834970,0.791784
0.468750,0.487139,0.961226,0.929525,0.831887,0.790232
0.479167,0.469097,0.968320,0.920545,0.821946,0.778516
0.489583,0.487139,0.961268,0.934488,0.834970,0.791784
0.489583,0.487139,0.961268,0.934488,0.834970,0.791784
0.479167,0.469097,0.968320,0.920545,0.821946,0.778516
0.500000,0.469097,0.968737,0.925301,0.825147,0.780136
0.479167,0.469097,0.968320,0.920545,0.821946,0.778516
0.489583,0.451055,0.974460,0.911342,0.811934,0.766594
0.500000,0.469097,0.968737,0.925301,0.825147,0.780136
0.500000,0.469097,0.968737,0.925301,0.825147,0.780136
0.489583,0.451055,0.974460,0.911342,0.811934,0.766594
0.510417,0.451055,0.975342,0.916051,0.815245,0.768288
0.489583,0.451055,0.974460,0.911342,0.811934,0.766594
0.500000,0.433013,0.979069,0.902088,0.801862,0.754472
0.510417,0.451055,0.975342,0.916051,0.815245,0.768288
0.510417,0.451055,0.975342,0.916051,0.815245,0.768288
0.500000,0.433013,0.979069,0.902088,0.801862,0.754472
0.520833,0.433013,0.980553,0.906779,0.805275,0.756241
0.500000,0.433013,0.979069,0.902088,0.801862,0.754472
0.510417,0.414971,0.981151,0.892815,0.791739,0.742148
0.520833,0.433013,0.980553,0.906779,0.805275,0.756241
0.520833,0.433013,0.980553,0.906779,0.805275,0.756241
0.510417,0.414971,0.981151,0.892815,0.791739,0.742148
0.531250,0.414971,0.983390,0.897496,0.795245,0.743993
0.510417,0.414971,0.981151,0.892815,0.791739,0.742148
0.520833,0.396928,0.978777,0.883533,0.781572,0.729623
0.531250,0.414971,0.983390,0.897496,0.795245,0.743993
0.531250,0.414971,0.983390,0.897496,0.795245,0.743993
0.520833,0.396928,0.978777,0.883533,0.781572,0.729623
0.541667,0.396928,0.980747,0.888208,0.785163,0.731549
0.520833,0.396928,0.978777,0.883533,0.781572,0.729623
0.531250,0.378886,0.969798,0.874246,0.771367,0.716899
0.541667,0.396928,0.980747,0.888208,0.785163,0.731549
0.541667,0.396928,0.980747,0.888208,0.785163,0.731549
0.531250,0.378886,0.969798,0.874246,0.771367,0.716899
0.552083,0.378886,0.972857,0.878917,0.775037,0.718906
0.531250,0.378886,0.969798,0.874246,0.771367,0.716899
0.541667,0.360844,0.960568,0.864956,0.761130,0.703977
0.552083,0.378886,0.972857,0.878917,0.775037,0.718906
0.552083,0.378886,0.972857,0.878917,0.775037,0.718906
0.541667,0.360844,0.960568,0.864956,0.761130,0.703977
0.562500,0.360844,0.964192,0.869624,0.764872,0.706068
0.541667,0.360844,0.960568,0.864956,0.761130,0.703977
0.552083,0.342802,0.951319,0.855663,0.750863,0.690861
0.562500,0.360844,0.964192,0.869624,0.764872,0.706068
0.562500,0.360844,0.964192,0.869624,0.764872,0.706068
0.552083,0.342802,0.951319,0.855663,0.750863,0.690861
0.572917,0.342802,0.955226,0.860329,0.754673,0.693038
0.552083,0.342802,0.951319,0.855663,0.750863,0.690861
0.562500,0.324760,0.942065,0.846369,0.740573,0.677554
0.572917,0.342802,0.955226,0.860329,0.754673,0.693038
0.572917,0.342802,0.955226,0.860329,0.754673,0.693038
0.562500,0.324760,0.942065,0.846369,0.740573,0.677554
0.583333,0.324760,0.946135,0.851034,0.744444,0.679816
0.562500,0.324760,0.942065,0.846369,0.740573,0.677554
0.572917,0.306717,0.932809,0.837075,0.730260,0.664056
0.583333,0.324760,0.946135,0.851034,0.744444,0.679816
0.583333,0.324760,0.946135,0.851034,0.744444,0.679816
0.572917,0.306717,0.932809,0.837075,0.730260,0.664056
0.593750,0.306717,0.936983,0.841737,0.734189,0.666410
0.572917,0.306717,0.932809,0.837075,0.730260,0.664056
0.583333,0.288675,0.923551,0.827779,0.719928,0.650375
0.593750,0.306717,0.936983,0.841737,0.734189,0.666410
0.593750,0.306717,0.936983,0.841737,0.734189,0.666410
0.583333,0.288675,0.923551,0.827779,0.719928,0.650375
0.604167,0.288675,0.927797,0.832441,0.723911,0.652818
0.583333,0.288675,0.923551,0.827779,0.719928,0.650375
0.593750,0.270633,0.914293,0.818483,0.709580,0.636512
0.604167,0.288675,0.927797,0.832441,0.723911,0.652818
0.604167,0.288675,0.927797,0.832441,0.723911,0.652818
0.593750,0.270633,0.914293,0.818483,0.709580,0.636512
0.614583,0.270633,0.918592,0.823143,0.713611,0.639045
0.593750,0.270633,0.914293,0.818483,0.709580,0.636512
0.604167,0.252591,0.905035,0.809186,0.699216,0.622471
0.614583,0.270633,0.918592,0.823143,0.713611,0.639045
0.614583,0.270633,0.918592,0.823143,0.713611,0.639045
0.604167,0.252591,0.905035,0.809186,0.699216,0.622471
0.625000,0.252591,0.909374,0.813846,0.703294,0.625098
0.604167,0.252591,0.905035,0.809186,0.699216,0.622471
0.614583,0.234549,0.895777,0.799889,0.688839,0.608260
0.625000,0.252591,0.909374,0.813846,0.703294,0.625098
0.625000,0.252591,0.909374,0.813846,0.703294,0.625098
0.614583,0.234549,0.895777,0.799889,0.688839,0.608260
0.635417,0.234549,0.900147,0.804548,0.692959,0.610980
0.614583,0.234549,0.895777,0.799889,0.688839,0.608260
0.625000,0.216506,0.886518,0.790592,0.678450,0.593881
0.635417,0.234549,0.900147,0.804548,0.692959,0.610980
0.635417,0.234549,0.900147,0.804548,0.692959,0.610980
0.625000,0.216506,0.886518,0.790592,0.678450,0.593881
0.645833,0.216506,0.890914,0.795251,0.682611,0.596695
0.625000,0.216506,0.886518,0.790592,0.678450,0.593881
0.635417,0.198464,0.877260,0.781294,0.668051,0.579339
0.645833,0.216506,0.890914,0.795251,0.682611,0.596695
0.645833,0.216506,0.890914,0.795251,0.682611,0.596695
0.635417,0.198464,0.877260,0.781294,0.668051,0.579339
0.656250,0.198464,0.881676,0.785952,0.672249,0.582248
0.635417,0.198464,0.877260,0.781294,0.668051,0.579339
0.645833,0.180422,0.868001,0.771996,0.657642,0.564641
0.656250,0.198464,0.881676,0.785952,0.672249,0.582248
0.656250,0.198464,0.881676,0.785952,0.672249,0.582248
0.645833,0.180422,0.868001,0.771996,0.657642,0.564641
0.666667,0.180422,0.872435,0.776654,0.661874,0.567643
0.645833,0.180422,0.868001,0.771996,0.657642,0.564641
0.656250,0.162380,0.858742,0.762698,0.647224,0.549790
0.666667,0.180422,0.872435,0.776654,0.661874,0.567643
0.666667,0.180422,0.872435,0.776654,0.661874,0.567643
0.656250,0.162380,0.858742,0.762698,0.647224,0.549790
0.677083,0.162380,0.863191,0.767355,0.651489,0.552885
0.656250,0.162380,0.858742,0.762698,0.647224,0.549790
0.666667,0.144338,0.849483,0.753400,0.636798,0.534793
0.677083,0.162380,0.863191,0.767355,0.651489,0.552885
0.677083,0.162380,0.863191,0.767355,0.651489,0.552885
0.666667,0.144338,0.849483,0.753400,0.636798,0.534793
0.687500,0.144338,0.853944,0.758057,0.641094,0.537981
0.666667,0.144338,0.849483,0.753400,0.636798,0.534793
0.677083,0.126295,0.840224,0.744102,0.626365,0.519656
0.687500,0.144338,0.853944,0.758057,0.641094,0.537981
0.687500,0.144338,0.853944,0.758057,0.641094,0.537981
0.677083,0.126295,0.840224,0.744102,0.626365,0.519656
0.697917,0.126295,0.844696,0.748758,0.630691,0.522937
0.677083,0.126295,0.840224,0.744102,0.626365,0.519656
0.687500,0.108253,0.830965,0.734803,0.615925,0.504381
0.697917,0.126295,0.844696,0.748758,0.630691,0.522937
0.697917,0.126295,0.844696,0.748758,0.630691,0.522937
0.687500,0.108253,0.830965,0.734803,0.615925,0.504381
0.708333,0.108253,0.835447,0.739460,0.620279,0.507756
0.687500,0.108253,0.830965,0.734803,0.615925,0.504381
0.697917,0.090211,0.821706,0.725505,0.605479,0.500000
0.708333,0.108253,0.835447,0.739460,0.620279,0.507756
0.708333,0.108253,0.835447,0.739460,0.620279,0.507756
0.697917,0.090211,0.821706,0.725505,0.605479,0.500000
0.718750,0.090211,0.826196,0.730161,0.609860,0.500000
0.697917,0.090211,0.821706,0.725505,0.605479,0.500000
0.708333,0.072169,0.812447,0.716206,0.595029,0.500000
0.718750,0.090211,0.826196,0.730161,0.609860,0.500000
0.718750,0.090211,0.826196,0.730161,0.609860,0.500000
0.708333,0.072169,0.812447,0.716206,0.595029,0.500000
0.729167,0.072169,0.816945,0.720862,0.599434,0.500000
0.708333,0.072169,0.812447,0.716206,0.595029,0.500000
0.718750,0.054127,0.803188,0.706907,0.584573,0.500000
0.729167,0.072169,0.816945,0.720862,0.599434,0.500000
0.729167,0.072169,0.816945,0.720862,0.599434,0.500000
0.718750,0.054127,0.803188,0.706907,0.584573,0.500000
0.739583,0.054127,0.807693,0.711563,0.589000,0.500000
0.718750,0.054127,0.803188,0.706907,0.584573,0.500000
0.729167,0.036084,0.793929,0.697609,0.574112,0.500000
0.739583,0.054127,0.807693,0.711563,0.589000,0.500000
0.739583,0.054127,0.807693,0.711563,0.589000,0.500000
0.729167,0.036084,0.793929,0.697609,0.574112,0.500000
0.750000,0.036084,0.798440,0.702264,0.578562,0.500000
0.729167,0.036084,0.793929,0.697609,0.574112,0.500000
0.739583,0.018042,0.784670,0.688310,0.563648,0.500000
0.750000,0.036084,0.798440,0.702264,0.578562,0.500000
0.750000,0.036084,0.798440,0.702264,0.578562,0.500000
0.739583,0.018042,0.784670,0.688310,0.563648,0.500000
0.760417,0.018042,0.789187,0.692965,0.568119,0.500000
0.739583,0.018042,0.784670,0.688310,0.563648,0.500000
0.750000,0.000000,0.775410,0.679011,0.553178,0.500000
0.760417,0.018042,0.789187,0.692965,0.568119,0.500000
0.760417,0.018042,0.789187,0.692965,0.568119,0.500000
0.750000,0.000000,0.775410,0.679011,0.553178,0.500000
0.770833,0.000000,0.779932,0.683666,0.557670,0.500000
0.375000,0.649519,0.884192,0.937213,0.915416,0.886763
0.364583,0.631477,0.893526,0.937323,0.904954,0.875710
0.385417,0.631477,0.893159,0.941654,0.906919,0.876808
0.364583,0.631477,0.893526,0.937323,0.904954,0.875710
0.375000,0.613435,0.902262,0.940580,0.896023,0.865520
0.385417,0.631477,0.893159,0.941654,0.906919,0.876808
0.385417,0.631477,0.893159,0.941654,0.906919,0.876808
0.375000,0.613435,0.902262,0.940580,0.896023,0.865520
0.395833,0.613435,0.902084,0.945331,0.898172,0.866668
0.375000,0.613435,0.902262,0.940580,0.896023,0.865520
0.385417,0.595392,0.910925,0.942828,0.886866,0.855133
0.395833,0.613435,0.902084,0.945331,0.898172,0.866668
0.395833,0.613435,0.902084,0.945331,0.898172,0.866668
0.385417,0.595392,0.910925,0.942828,0.886866,0.855133
0.406250,0.595392,0.910955,0.948076,0.889199,0.856335
0.385417,0.595392,0.910925,0.942828,0.886866,0.855133
0.395833,0.577350,0.919493,0.943790,0.877509,0.844555
0.406250,0.595392,0.910955,0.948076,0.889199,0.856335
0.406250,0.595392,0.910955,0.948076,0.889199,0.856335
0.395833,0.577350,0.919493,0.943790,0.877509,0.844555
0.416667,0.577350,0.919755,0.949669,0.880022,0.845812
0.395833,0.577350,0.919493,0.943790,0.877509,0.844555
0.406250,0.559308,0.927936,0.942995,0.867981,0.833777
0.416667,0.577350,0.919755,0.949669,0.880022,0.845812
0.416667,0.577350,0.919755,0.949669,0.880022,0.845812
0.406250,0.559308,0.927936,0.942995,0.867981,0.833777
0.427083,0.559308,0.928459,0.949816,0.870665,0.835092
0.406250,0.559308,0.927936,0.942995,0.867981,0.833777
0.416667,0.541266,0.936211,0.939314,0.858306,0.822802
0.427083,0.559308,0.928459,0.949816,0.870665,0.835092
0.427083,0.559308,0.928459,0.949816,0.870665,0.835092
0.416667,0.541266,0.936211,0.939314,0.858306,0.822802
0.437500,0.541266,0.937030,0.948082,0.861153,0.824178
0.416667,0.541266,0.936211,0.939314,0.858306,0.822802
0.427083,0.523224,0.944254,0.934396,0.848508,0.811623
0.437500,0.541266,0.937030,0.948082,0.861153,0.824178
0.437500,0.541266,0.937030,0.948082,0.861153,0.824178
0.427083,0.523224,0.944254,0.934396,0.848508,0.811623
0.447917,0.523224,0.945412,0.943613,0.851506,0.813063
0.427083,0.523224,0.944254,0.934396,0.848508,0.811623
0.437500,0.505181,0.951970,0.928609,0.838607,0.800243
0.447917,0.523224,0.945412,0.943613,0.851506,0.813063
0.447917,0.523224,0.945412,0.943613,0.851506,0.813063
0.437500,0.505181,0.951970,0.928609,0.838607,0.800243
0.458333,0.505181,0.953521,0.937389,0.841746,0.801750
0.437500,0.505181,0.951970,0.928609,0.838607,0.800243
0.447917,0.487139,0.959209,0.921789,0.828619,0.788658
0.458333,0.505181,0.953521,0.937389,0.841746,0.801750
0.458333,0.505181,0.953521,0.937389,0.841746,0.801750
0.447917,0.487139,0.959209,0.921789,0.828619,0.788658
0.468750,0.487139,0.961226,0.929525,0.831887,0.790232
0.447917,0.487139,0.959209,0.921789,0.828619,0.788658
0.458333,0.469097,0.965734,0.913939,0.818560,0.776868
0.468750,0.487139,0.961226,0.929525,0.831887,0.790232
0.468750,0.487139,0.961226,0.929525,0.831887,0.790232
0.458333,0.469097,0.965734,0.913939,0.818560,0.776868
0.479167,0.469097,0.968320,0.920545,0.821946,0.778516
0.458333,0.469097,0.965734,0.913939,0.818560,0.776868
0.468750,0.451055,0.971140,0.905376,0.808441,0.764875
0.479167,0.469097,0.968320,0.920545,0.821946,0.778516
0.479167,0.469097,0.968320,0.920545,0.821946,0.778516
0.468750,0.451055,0.971140,0.905376,0.808441,0.764875
0.489583,0.451055,0.974460,0.911342,0.811934,0.766594
0.468750,0.451055,0.971140,0.905376,0.808441,0.764875
0.479167,0.433013,0.974685,0.896466,0.798271,0.752674
0.489583,0.451055,0.974460,0.911342,0.811934,0.766594
0.489583,0.451055,0.974460,0.911342,0.811934,0.766594
0.479167,0.433013,0.974685,0.896466,0.798271,0.752674
0.500000,0.433013,0.979069,0.902088,0.801862,0.754472
0.479167,0.433013,0.974685,0.896466,0.798271,0.752674
0.489583,0.414971,0.974376,0.887397,0.788058,0.740271
0.500000,0.433013,0.979069,0.902088,0.801862,0.754472
0.500000,0.433013,0.979069,0.902088,0.801862,0.754472
0.489583,0.414971,0.974376,0.887397,0.788058,0.740271
0.510417,0.414971,0.981151,0.892815,0.791739,0.742148
0.489583,0.414971,0.974376,0.887397,0.788058,0.740271
0.500000,0.396928,0.970193,0.878250,0.777810,0.727664
0.510417,0.414971,0.981151,0.892815,0.791739,0.742148
0.510417,0.414971,0.981151,0.892815,0.791739,0.742148
0.500000,0.396928,0.970193,0.878250,0.777810,0.727664
0.520833,0.396928,0.978777,0.883533,0.781572,0.729623
0.500000,0.396928,0.970193,0.878250,0.777810,0.727664
0.510417,0.378886,0.963793,0.869057,0.767531,0.714856
0.520833,0.396928,0.978777,0.883533,0.781572,0.729623
0.520833,0.396928,0.978777,0.883533,0.781572,0.729623
0.510417,0.378886,0.963793,0.869057,0.767531,0.714856
0.531250,0.378886,0.969798,0.874246,0.771367,0.716899
0.510417,0.378886,0.963793,0.869057,0.767531,0.714856
0.520833,0.360844,0.955318,0.859837,0.757225,0.701849
0.531250,0.378886,0.969798,0.874246,0.771367,0.716899
0.531250,0.378886,0.969798,0.874246,0.771367,0.716899
0.520833,0.360844,0.955318,0.859837,0.757225,0.701849
0.541667,0.360844,0.960568,0.864956,0.761130,0.703977
0.520833,0.360844,0.955318,0.859837,0.757225,0.701849
0.531250,0.342802,0.946296,0.850598,0.746897,0.688645
0.541667,0.360844,0.960568,0.864956,0.761130,0.703977
0.541667,0.360844,0.960568,0.864956,0.761130,0.703977
0.531250,0.342802,0.946296,0.850598,0.746897,0.688645
0.552083,0.342802,0.951319,0.855663,0.750863,0.690861
0.531250,0.342802,0.946296,0.850598,0.746897,0.688645
0.541667,0.324760,0.937147,0.841347,0.736549,0.675247
0.552083,0.342802,0.951319,0.855663,0.750863,0.690861
0.552083,0.342802,0.951319,0.855663,0.750863,0.690861
0.541667,0.324760,0.937147,0.841347,0.736549,0.675247
0.562500,0.324760,0.942065,0.846369,0.740573,0.677554
0.541667,0.324760,0.937147,0.841347,0.736549,0.675247
0.552083,0.306717,0.927951,0.832087,0.726183,0.661659
0.562500,0.324760,0.942065,0.846369,0.740573,0.677554
0.562500,0.324760,0.942065,0.846369,0.740573,0.677554
0.552083,0.306717,0.927951,0.832087,0.726183,0.661659
0.572917,0.306717,0.932809,0.837075,0.730260,0.664056
0.552083,0.306717,0.927951,0.832087,0.726183,0.661659
0.562500,0.288675,0.918734,0.822820,0.715803,0.647884
0.572917,0.306717,0.932809,0.837075,0.730260,0.664056
0.572917,0.306717,0.932809,0.837075,0.730260,0.664056
0.562500,0.288675,0.918734,0.822820,0.715803,0.647884
0.583333,0.288675,0.923551,0.827779,0.719928,0.650375
0.562500,0.288675,0.918734,0.822820,0.715803,0.647884
0.572917,0.270633,0.909504,0.813548,0.705408,0.633929
0.583333,0.288675,0.923551,0.827779,0.719928,0.650375
0.583333,0.288675,0.923551,0.827779,0.719928,0.650375
0.572917,0.270633,0.909504,0.813548,0.705408,0.633929
0.593750,0.270633,0.914293,0.818483,0.709580,0.636512
0.572917,0.270633,0.909504,0.813548,0.705408,0.633929
0.583333,0.252591,0.900266,0.804272,0.695003,0.619795
0.593750,0.270633,0.914293,0.818483,0.709580,0.636512
0.593750,0.270633,0.914293,0.818483,0.709580,0.636512
0.583333,0.252591,0.900266,0.804272,0.695003,0.619795
0.604167,0.252591,0.905035,0.809186,0.699216,0.622471
0.583333,0.252591,0.900266,0.804272,0.695003,0.619795
0.593750,0.234549,0.891024,0.794993,0.684587,0.605487
0.604167,0.252591,0.905035,0.809186,0.699216,0.622471
0.604167,0.252591,0.905035,0.809186,0.699216,0.622471
0.593750,0.234549,0.891024,0.794993,0.684587,0.605487
0.614583,0.234549,0.895777,0.799889,0.688839,0.608260
0.593750,0.234549,0.891024,0.794993,0.684587,0.605487
0.604167,0.216506,0.881778,0.785711,0.674162,0.591012
0.614583,0.234549,0.895777,0.799889,0.688839,0.608260
0.614583,0.234549,0.895777,0.799889,0.688839,0.608260
0.604167,0.216506,0.881778,0.785711,0.674162,0.591012
0.625000,0.216506,0.886518,0.790592,0.678450,0.593881
0.604167,0.216506,0.881778,0.785711,0.674162,0.591012
0.614583,0.198464,0.872529,0.776428,0.663729,0.576375
0.625000,0.216506,0.886518,0.790592,0.678450,0.593881
0.625000,0.216506,0.886518,0.790592,0.678450,0.593881
0.614583,0.198464,0.872529,0.776428,0.663729,0.576375
0.635417,0.198464,0.877260,0.781294,0.668051,0.579339
0.614583,0.198464,0.872529,0.776428,0.663729,0.576375
0.625000,0.180422,0.863279,0.767142,0.653288,0.561580
0.635417,0.198464,0.877260,0.781294,0.668051,0.579339
0.635417,0.198464,0.877260,0.781294,0.668051,0.579339
0.625000,0.180422,0.863279,0.767142,0.653288,0.561580
0.645833,0.180422,0.868001,0.771996,0.657642,0.564641
0.625000,0.180422,0.863279,0.767142,0.653288,0.561580
0.635417,0.162380,0.854027,0.757855,0.642840,0.546634
0.645833,0.180422,0.868001,0.771996,0.657642,0.564641
0.645833,0.180422,0.868001,0.771996,0.657642,0.564641
0.635417,0.162380,0.854027,0.757855,0.642840,0.546634
0.656250,0.162380,0.858742,0.762698,0.647224,0.549790
0.635417,0.162380,0.854027,0.757855,0.642840,0.546634
0.645833,0.144338,0.844775,0.748567,0.632386,0.531543
0.656250,0.162380,0.858742,0.762698,0.647224,0.549790
0.656250,0.162380,0.858742,0.762698,0.647224,0.549790
0.645833,0.144338,0.844775,0.748567,0.632386,0.531543
0.666667,0.144338,0.849483,0.753400,0.636798,0.534793
0.645833,0.144338,0.844775,0.748567,0.632386,0.531543
0.656250,0.126295,0.835521,0.739277,0.621927,0.516311
0.666667,0.144338,0.849483,0.753400,0.636798,0.534793
0.666667,0.144338,0.849483,0.753400,0.636798,0.534793
0.656250,0.126295,0.835521,0.739277,0.621927,0.516311
0.677083,0.126295,0.840224,0.744102,0.626365,0.519656
0.656250,0.126295,0.835521,0.739277,0.621927,0.516311
0.666667,0.108253,0.826267,0.729987,0.611463,0.500941
0.677083,0.126295,0.840224,0.744102,0.626365,0.519656
0.677083,0.126295,0.840224,0.744102,0.626365,0.519656
0.666667,0.108253,0.826267,0.729987,0.611463,0.500941
0.687500,0.108253,0.830965,0.734803,0.615925,0.504381
0.666667,0.108253,0.826267,0.729987,0.611463,0.500941
0.677083,0.090211,0.817012,0.720696,0.600993,0.500000
0.687500,0.108253,0.830965,0.734803,0.615925,0.504381
0.687500,0.108253,0.830965,0.734803,0.615925,0.504381
0.677083,0.090211,0.817012,0.720696,0.600993,0.500000
0.697917,0.090211,0.821706,0.725505,0.605479,0.500000
0.677083,0.090211,0.817012,0.720696,0.600993,0.500000
0.687500,0.072169,0.807756,0.711404,0.590520,0.500000
0.697917,0.090211,0.821706,0.725505,0.605479,0.500000
0.697917,0.090211,0.821706,0.725505,0.605479,0.500000
0.687500,0.072169,0.807756,0.711404,0.590520,0.500000
0.708333,0.072169,0.812447,0.716206,0.595029,0.500000
0.687500,0.072169,0.807756,0.711404,0.590520,0.500000
0.697917,0.054127,0.798500,0.702111,0.580044,0.500000
0.708333,0.072169,0.812447,0.716206,0.595029,0.500000
0.708333,0.072169,0.812447,0.716206,0.595029,0.500000
0.697917,0.054127,0.798500,0.702111,0.580044,0.500000
0.718750,0.054127,0.803188,0.706907,0.584573,0.500000
0.697917,0.054127,0.798500,0.702111,0.580044,0.500000
0.708333,0.036084,0.789245,0.692818,0.569563,0.500000
0.718750,0.054127,0.803188,0.706907,0.584573,0.500000
0.718750,0.054127,0.803188,0.706907,0.584573,0.500000
0.708333,0.036084,0.789245,0.692818,0.569563,0.500000
0.729167,0.036084,0.793929,0.697609,0.574112,0.500000
0.708333,0.036084,0.789245,0.692818,0.569563,0.500000
0.718750,0.018042,0.779988,0.683525,0.559081,0.500000
0.729167,0.036084,0.793929,0.697609,0.574112,0.500000
0.729167,0.036084,0.793929,0.697609,0.574112,0.500000
0.718750,0.018042,0.779988,0.683525,0.559081,0.500000
0.739583,0.018042,0.784670,0.688310,0.563648,0.500000
0.718750,0.018042,0.779988,0.683525,0.559081,0.500000
0.729167,0.000000,0.770731,0.674231,0.548593,0.500000
0.739583,0.018042,0.784670,0.688310,0.563648,0.500000
0.739583,0.018042,0.784670,0.688310,0.563648,0.500000
0.729167,0.000000,0.770731,0.674231,0.548593,0.500000
0.750000,0.000000,0.775410,0.679011,0.553178,0.500000
0.364583,0.631477,0.893526,0.937323,0.904954,0.875710
0.354167,0.613435,0.901338,0.935109,0.893710,0.864357
0.375000,0.613435,0.902262,0.940580,0.896023,0.865520
0.354167,0.613435,0.901338,0.935109,0.893710,0.864357
0.364583,0.595392,0.909749,0.936777,0.884353,0.853917
0.375000,0.613435,0.902262,0.940580,0.896023,0.865520
0.375000,0.613435,0.902262,0.940580,0.896023,0.865520
0.364583,0.595392,0.909749,0.936777,0.884353,0.853917
0.385417,0.595392,0.910925,0.942828,0.886866,0.855133
0.364583,0.595392,0.909749,0.936777,0.884353,0.853917
0.375000,0.577350,0.918038,0.936909,0.874804,0.843282
0.385417,0.595392,0.910925,0.942828,0.886866,0.855133
0.385417,0.595392,0.910925,0.942828,0.886866,0.855133
0.375000,0.577350,0.918038,0.936909,0.874804,0.843282
0.395833,0.577350,0.919493,0.943790,0.877509,0.844555
0.375000,0.577350,0.918038,0.936909,0.874804,0.843282
0.385417,0.559308,0.926171,0.934300,0.865093,0.832443
0.395833,0.577350,0.919493,0.943790,0.877509,0.844555
0.395833,0.577350,0.919493,0.943790,0.877509,0.844555
0.385417,0.559308,0.926171,0.934300,0.865093,0.832443
0.406250,0.559308,0.927936,0.942995,0.867981,0.833777
0.385417,0.559308,0.926171,0.934300,0.865093,0.832443
0.395833,0.541266,0.934096,0.930016,0.855250,0.821406
0.406250,0.559308,0.927936,0.942995,0.867981,0.833777
0.406250,0.559308,0.927936,0.942995,0.867981,0.833777
0.395833,0.541266,0.934096,0.930016,0.855250,0.821406
0.416667,0.541266,0.936211,0.939314,0.858306,0.822802
0.395833,0.541266,0.934096,0.930016,0.855250,0.821406
0.406250,0.523224,0.941742,0.925148,0.845298,0.810162
0.416667,0.541266,0.936211,0.939314,0.858306,0.822802
0.416667,0.541266,0.936211,0.939314,0.858306,0.822802
0.406250,0.523224,0.941742,0.925148,0.845298,0.810162
0.427083,0.523224,0.944254,0.934396,0.848508,0.811623
0.406250,0.523224,0.941742,0.925148,0.845298,0.810162
0.416667,0.505181,0.949000,0.919595,0.835256,0.798713
0.427083,0.523224,0.944254,0.934396,0.848508,0.811623
0.427083,0.523224,0.944254,0.934396,0.848508,0.811623
0.416667,0.505181,0.949000,0.919595,0.835256,0.798713
0.437500,0.505181,0.951970,0.928609,0.838607,0.800243
0.416667,0.505181,0.949000,0.919595,0.835256,0.798713
0.427083,0.487139,0.955699,0.913267,0.825142,0.787059
0.437500,0.505181,0.951970,0.928609,0.838607,0.800243
0.437500,0.505181,0.951970,0.928609,0.838607,0.800243
0.427083,0.487139,0.955699,0.913267,0.825142,0.787059
0.447917,0.487139,0.959209,0.921789,0.828619,0.788658
0.427083,0.487139,0.955699,0.913267,0.825142,0.787059
0.437500,0.469097,0.961562,0.906133,0.814969,0.775194
0.447917,0.487139,0.959209,0.921789,0.828619,0.788658
0.447917,0.487139,0.959209,0.921789,0.828619,0.788658
0.437500,0.469097,0.961562,0.906133,0.814969,0.775194
0.458333,0.469097,0.965734,0.913939,0.818560,0.776868
0.437500,0.469097,0.961562,0.906133,0.814969,0.775194
0.447917,0.451055,0.966090,0.898283,0.804747,0.763124
0.458333,0.469097,0.965734,0.913939,0.818560,0.776868
0.458333,0.469097,0.965734,0.913939,0.818560,0.776868
0.447917,0.451055,0.966090,0.898283,0.804747,0.763124
0.468750,0.451055,0.971140,0.905376,0.808441,0.764875
0.447917,0.451055,0.966090,0.898283,0.804747,0.763124
0.458333,0.433013,0.968161,0.889912,0.794485,0.750847
0.468750,0.451055,0.971140,0.905376,0.808441,0.764875
0.468750,0.451055,0.971140,0.905376,0.808441,0.764875
0.458333,0.433013,0.968161,0.889912,0.794485,0.750847
0.479167,0.433013,0.974685,0.896466,0.798271,0.752674
0.458333,0.433013,0.968161,0.889912,0.794485,0.750847
0.468750,0.414971,0.965273,0.881217,0.784189,0.738361
0.479167,0.433013,0.974685,0.896466,0.798271,0.752674
0.479167,0.433013,0.974685,0.896466,0.798271,0.752674
0.468750,0.414971,0.965273,0.881217,0.784189,0.738361
0.489583,0.414971,0.974376,0.887397,0.788058,0.740271
0.468750,0.414971,0.965273,0.881217,0.784189,0.738361
0.479167,0.396928,0.960953,0.872330,0.773865,0.725671
0.489583,0.414971,0.974376,0.887397,0.788058,0.740271
0.489583,0.414971,0.974376,0.887397,0.788058,0.740271
0.479167,0.396928,0.960953,0.872330,0.773865,0.725671
0.500000,0.396928,0.970193,0.878250,0.777810,0.727664
0.479167,0.396928,0.960953,0.872330,0.773865,0.725671
0.489583,0.378886,0.955307,0.863325,0.763518,0.712777
0.500000,0.396928,0.970193,0.878250,0.777810,0.727664
0.500000,0.396928,0.970193,0.878250,0.777810,0.727664
0.489583,0.378886,0.955307,0.863325,0.763518,0.712777
0.510417,0.378886,0.963793,0.869057,0.767531,0.714856
0.489583,0.378886,0.955307,0.863325,0.763518,0.712777
0.500000,0.360844,0.948169,0.854245,0.753150,0.699680
0.510417,0.378886,0.963793,0.869057,0.767531,0.714856
0.510417,0.378886,0.963793,0.869057,0.767531,0.714856
0.500000,0.360844,0.948169,0.854245,0.753150,0.699680
0.520833,0.360844,0.955318,0.859837,0.757225,0.701849
0.500000,0.360844,0.948169,0.854245,0.753150,0.699680
0.510417,0.342802,0.939969,0.845116,0.742764,0.686388
0.520833,0.360844,0.955318,0.859837,0.757225,0.701849
0.520833,0.360844,0.955318,0.859837,0.757225,0.701849
0.510417,0.342802,0.939969,0.845116,0.742764,0.686388
0.531250,0.342802,0.946296,0.850598,0.746897,0.688645
0.510417,0.342802,0.939969,0.845116,0.742764,0.686388
0.520833,0.324760,0.931266,0.835952,0.732364,0.672896
0.531250,0.342802,0.946296,0.850598,0.746897,0.688645
0.531250,0.342802,0.946296,0.850598,0.746897,0.688645
0.520833,0.324760,0.931266,0.835952,0.732364,0.672896
0.541667,0.324760,0.937147,0.841347,0.736549,0.675247
0.520833,0.324760,0.931266,0.835952,0.732364,0.672896
0.531250,0.306717,0.922336,0.826762,0.721951,0.659216
0.541667,0.324760,0.937147,0.841347,0.736549,0.675247
0.541667,0.324760,0.937147,0.841347,0.736549,0.675247
0.531250,0.306717,0.922336,0.826762,0.721951,0.659216
0.552083,0.306717,0.927951,0.832087,0.726183,0.661659
0.531250,0.306717,0.922336,0.826762,0.721951,0.659216
0.541667,0.288675,0.913292,0.817554,0.711527,0.645346
0.552083,0.306717,0.927951,0.832087,0.726183,0.661659
0.552083,0.306717,0.927951,0.832087,0.726183,0.661659
0.541667,0.288675,0.913292,0.817554,0.711527,0.645346
0.562500,0.288675,0.918734,0.822820,0.715803,0.647884
0.541667,0.288675,0.913292,0.817554,0.711527,0.645346
0.552083,0.270633,0.904184,0.808331,0.701093,0.631293
0.562500,0.288675,0.918734,0.822820,0.715803,0.647884
0.562500,0.288675,0.918734,0.822820,0.715803,0.647884
0.552083,0.270633,0.904184,0.808331,0.701093,0.631293
0.572917,0.270633,0.909504,0.813548,0.705408,0.633929
0.552083,0.270633,0.904184,0.808331,0.701093,0.631293
0.562500,0.252591,0.895037,0.799097,0.690649,0.617064
0.572917,0.270633,0.909504,0.813548,0.705408,0.633929
0.572917,0.270633,0.909504,0.813548,0.705408,0.633929
0.562500,0.252591,0.895037,0.799097,0.690649,0.617064
0.583333,0.252591,0.900266,0.804272,0.695003,0.619795
0.562500,0.252591,0.895037,0.799097,0.690649,0.617064
0.572917,0.234549,0.885864,0.789854,0.680199,0.602659
0.583333,0.252591,0.900266,0.804272,0.695003,0.619795
0.583333,0.252591,0.900266,0.804272,0.695003,0.619795
0.572917,0.234549,0.885864,0.789854,0.680199,0.602659
0.593750,0.234549,0.891024,0.794993,0.684587,0.605487
0.572917,0.234549,0.885864,0.789854,0.680199,0.602659
0.583333,0.216506,0.876673,0.780604,0.669742,0.588086
0.593750,0.234549,0.891024,0.794993,0.684587,0.605487
0.593750,0.234549,0.891024,0.794993,0.684587,0.605487
0.583333,0.216506,0.876673,0.780604,0.669742,0.588086
0.604167,0.216506,0.881778,0.785711,0.674162,0.591012
0.583333,0.216506,0.876673,0.780604,0.669742,0.588086
0.593750,0.198464,0.867470,0.771347,0.659278,0.573351
0.604167,0.216506,0.881778,0.785711,0.674162,0.591012
0.604167,0.216506,0.881778,0.785711,0.674162,0.591012
0.593750,0.198464,0.867470,0.771347,0.659278,0.573351
0.614583,0.198464,0.872529,0.776428,0.663729,0.576375
0.593750,0.198464,0.867470,0.771347,0.659278,0.573351
0.604167,0.180422,0.858257,0.762086,0.648809,0.558458
0.614583,0.198464,0.872529,0.776428,0.663729,0.576375
0.614583,0.198464,0.872529,0.776428,0.663729,0.576375
0.604167,0.180422,0.858257,0.762086,0.648809,0.558458
0.625000,0.180422,0.863279,0.767142,0.653288,0.561580
0.604167,0.180422,0.858257,0.762086,0.648809,0.558458
0.614583,0.162380,0.849036,0.752821,0.638334,0.543415
0.625000,0.180422,0.863279,0.767142,0.653288,0.561580
0.625000,0.180422,0.863279,0.767142,0.653288,0.561580
0.614583,0.162380,0.849036,0.752821,0.638334,0.543415
0.635417,0.162380,0.854027,0.757855,0.642840,0.546634
0.614583,0.162380,0.849036,0.752821,0.638334,0.543415
0.625000,0.144338,0.839810,0.743553,0.627856,0.528227
0.635417,0.162380,0.854027,0.757855,0.642840,0.546634
0.635417,0.162380,0.854027,0.757855,0.642840,0.546634
0.625000,0.144338,0.839810,0.743553,0.627856,0.528227
0.645833,0.144338,0.844775,0.748567,0.632386,0.531543
0.625000,0.144338,0.839810,0.743553,0.627856,0.528227
0.635417,0.126295,0.830579,0.734281,0.617374,0.512898
0.645833,0.144338,0.844775,0.748567,0.632386,0.531543
0.645833,0.144338,0.844775,0.748567,0.632386,0.531543
0.635417,0.126295,0.830579,0.734281,0.617374,0.512898
0.656250,0.126295,0.835521,0.739277,0.621927,0.516311
0.635417,0.126295,0.830579,0.734281,0.617374,0.512898
0.645833,0.108253,0.821345,0.725006,0.606888,0.500000
0.656250,0.126295,0.835521,0.739277,0.621927,0.516311
0.656250,0.126295,0.835521,0.739277,0.621927,0.516311
0.645833,0.108253,0.821345,0.725006,0.606888,0.500000
0.666667,0.108253,0.826267,0.729987,0.611463,0.500941
0.645833,0.108253,0.821345,0.725006,0.606888,0.500000
0.656250,0.090211,0.812107,0.715730,0.596399,0.500000
0.666667,0.108253,0.826267,0.729987,0.611463,0.500941
0.666667,0.108253,0.826267,0.729987,0.611463,0.500941
0.656250,0.090211,0.812107,0.715730,0.596399,0.500000
0.677083,0.090211,0.817012,0.720696,0.600993,0.500000
0.656250,0.090211,0.812107,0.715730,0.596399,0.500000
0.666667,0.072169,0.802868,0.706451,0.585906,0.500000
0.677083,0.090211,0.817012,0.720696,0.600993,0.500000
0.677083,0.090211,0.817012,0.720696,0.600993,0.500000
0.666667,0.072169,0.802868,0.706451,0.585906,0.500000
0.687500,0.072169,0.807756,0.711404,0.590520,0.500000
0.666667,0.072169,0.802868,0.706451,0.585906,0.500000
0.677083,0.054127,0.793626,0.697172,0.575412,0.500000
0.687500,0.072169,0.807756,0.711404,0.590520,0.500000
0.687500,0.072169,0.807756,0.711404,0.590520,0.500000
0.677083,0.054127,0.793626,0.697172,0.575412,0.500000
0.697917,0.054127,0.798500,0.702111,0.580044,0.500000
0.677083,0.054127,0.793626,0.697172,0.575412,0.500000
0.687500,0.036084,0.784382,0.687890,0.564913,0.500000
0.697917,0.054127,0.798500,0.702111,0.580044,0.500000
0.697917,0.054127,0.798500,0.702111,0.580044,0.500000
0.687500,0.036084,0.784382,0.687890,0.564913,0.500000
0.708333,0.036084,0.789245,0.692818,0.569563,0.500000
0.687500,0.036084,0.784382,0.687890,0.564913,0.500000
0.697917,0.018042,0.775137,0.678607,0.554414,0.500000
0.708333,0.036084,0.789245,0.692818,0.569563,0.500000
0.708333,0.036084,0.789245,0.692818,0.569563,0.500000
0.697917,0.018042,0.775137,0.678607,0.554414,0.500000
0.718750,0.018042,0.779988,0.683525,0.559081,0.500000
0.697917,0.018042,0.775137,0.678607,0.554414,0.500000
0.708333,0.000000,0.765891,0.669323,0.543911,0.500000
0.718750,0.018042,0.779988,0.683525,0.559081,0.500000
0.718750,0.018042,0.779988,0.683525,0.559081,0.500000
0.708333,0.000000,0.765891,0.669323,0.543911,0.500000
0.729167,0.000000,0.770731,0.674231,0.548593,0.500000
0.354167,0.613435,0.901338,0.935109,0.893710,0.864357
0.343750,0.595392,0.907610,0.929993,0.881620,0.852684
0.364583,0.595392,0.909749,0.936777,0.884353,0.853917
0.343750,0.595392,0.907610,0.929993,0.881620,0.852684
0.354167,0.577350,0.915595,0.928930,0.871865,0.841990
0.364583,0.595392,0.909749,0.936777,0.884353,0.853917
0.364583,0.595392,0.909749,0.936777,0.884353,0.853917
0.354167,0.577350,0.915595,0.928930,0.871865,0.841990
0.375000,0.577350,0.918038,0.936909,0.874804,0.843282
0.354167,0.577350,0.915595,0.928930,0.871865,0.841990
0.364583,0.559308,0.923390,0.925051,0.861965,0.831091
0.375000,0.577350,0.918038,0.936909,0.874804,0.843282
0.375000,0.577350,0.918038,0.936909,0.874804,0.843282
0.364583,0.559308,0.923390,0.925051,0.861965,0.831091
0.385417,0.559308,0.926171,0.934300,0.865093,0.832443
0.364583,0.559308,0.923390,0.925051,0.861965,0.831091
0.375000,0.541266,0.930940,0.920718,0.851950,0.819988
0.385417,0.559308,0.926171,0.934300,0.865093,0.832443
0.385417,0.559308,0.926171,0.934300,0.865093,0.832443
0.375000,0.541266,0.930940,0.920718,0.851950,0.819988
0.395833,0.541266,0.934096,0.930016,0.855250,0.821406
0.375000,0.541266,0.930940,0.920718,0.851950,0.819988
0.385417,0.523224,0.938163,0.915884,0.841844,0.808679
0.395833,0.541266,0.934096,0.930016,0.855250,0.821406
0.395833,0.541266,0.934096,0.930016,0.855250,0.821406
0.385417,0.523224,0.938163,0.915884,0.841844,0.808679
0.406250,0.523224,0.941742,0.925148,0.845298,0.810162
0.385417,0.523224,0.938163,0.915884,0.841844,0.808679
0.395833,0.505181,0.944935,0.910482,0.831666,0.797160
0.406250,0.523224,0.941742,0.925148,0.845298,0.810162
0.406250,0.523224,0.941742,0.925148,0.845298,0.810162
0.395833,0.505181,0.944935,0.910482,0.831666,0.797160
0.416667,0.505181,0.949000,0.919595,0.835256,0.798713
0.395833,0.505181,0.944935,0.910482,0.831666,0.797160
0.406250,0.487139,0.951066,0.904454,0.821431,0.785432
0.416667,0.505181,0.949000,0.919595,0.835256,0.798713
0.416667,0.505181,0.949000,0.919595,0.835256,0.798713
0.406250,0.487139,0.951066,0.904454,0.821431,0.785432
0.427083,0.487139,0.955699,0.913267,0.825142,0.787059
0.406250,0.487139,0.951066,0.904454,0.821431,0.785432
0.416667,0.469097,0.956229,0.897772,0.811151,0.773495
0.427083,0.487139,0.955699,0.913267,0.825142,0.787059
0.427083,0.487139,0.955699,0.913267,0.825142,0.787059
0.416667,0.469097,0.956229,0.897772,0.811151,0.773495
0.437500,0.469097,0.961562,0.906133,0.814969,0.775194
0.416667,0.469097,0.956229,0.897772,0.811151,0.773495
0.427083,0.451055,0.959797,0.890460,0.800833,0.761345
0.437500,0.469097,0.961562,0.906133,0.814969,0.775194
0.437500,0.469097,0.961562,0.906133,0.814969,0.775194
0.427083,0.451055,0.959797,0.890460,0.800833,0.761345
0.447917,0.451055,0.966090,0.898283,0.804747,0.763124
0.427083,0.451055,0.959797,0.890460,0.800833,0.761345
0.437500,0.433013,0.959721,0.882609,0.790486,0.748985
0.447917,0.451055,0.966090,0.898283,0.804747,0.763124
0.447917,0.451055,0.966090,0.898283,0.804747,0.763124
0.437500,0.433013,0.959721,0.882609,0.790486,0.748985
0.458333,0.433013,0.968161,0.889912,0.794485,0.750847
0.437500,0.433013,0.959721,0.882609,0.790486,0.748985
0.447917,0.414971,0.956096,0.874349,0.780115,0.736418
0.458333,0.433013,0.968161,0.889912,0.794485,0.750847
0.458333,0.433013,0.968161,0.889912,0.794485,0.750847
0.447917,0.414971,0.956096,0.874349,0.780115,0.736418
0.468750,0.414971,0.965273,0.881217,0.784189,0.738361
0.447917,0.414971,0.956096,0.874349,0.780115,0.736418
0.458333,0.396928,0.951702,0.865801,0.769723,0.723641
0.468750,0.414971,0.965273,0.881217,0.784189,0.738361
0.468750,0.414971,0.965273,0.881217,0.784189,0.738361
0.458333,0.396928,0.951702,0.865801,0.769723,0.723641
0.479167,0.396928,0.960953,0.872330,0.773865,0.725671
0.458333,0.396928,0.951702,0.865801,0.769723,0.723641
0.468750,0.378886,0.946354,0.857058,0.759314,0.710657
0.479167,0.396928,0.960953,0.872330,0.773865,0.725671
0.479167,0.396928,0.960953,0.872330,0.773865,0.725671
0.468750,0.378886,0.946354,0.857058,0.759314,0.710657
0.489583,0.378886,0.955307,0.863325,0.763518,0.712777
0.468750,0.378886,0.946354,0.857058,0.759314,0.710657
0.479167,0.360844,0.939936,0.848181,0.748891,0.697473
0.489583,0.378886,0.955307,0.863325,0.763518,0.712777
0.489583,0.378886,0.955307,0.863325,0.763518,0.712777
0.479167,0.360844,0.939936,0.848181,0.748891,0.697473
0.500000,0.360844,0.948169,0.854245,0.753150,0.699680
0.479167,0.360844,0.939936,0.848181,0.748891,0.697473
0.489583,0.342802,0.932544,0.839212,0.738455,0.684084
0.500000,0.360844,0.948169,0.854245,0.753150,0.699680
0.500000,0.360844,0.948169,0.854245,0.753150,0.699680
0.489583,0.342802,0.932544,0.839212,0.738455,0.684084
0.510417,0.342802,0.939969,0.845116,0.742764,0.686388
0.489583,0.342802,0.932544,0.839212,0.738455,0.684084
0.500000,0.324760,0.924459,0.830177,0.728010,0.670501
0.510417,0.342802,0.939969,0.845116,0.742764,0.686388
0.510417,0.342802,0.939969,0.845116,0.742764,0.686388
0.500000,0.324760,0.924459,0.830177,0.728010,0.670501
0.520833,0.324760,0.931266,0.835952,0.732364,0.672896
0.500000,0.324760,0.924459,0.830177,0.728010,0.670501
0.510417,0.306717,0.915957,0.821093,0.717555,0.656723
0.520833,0.324760,0.931266,0.835952,0.732364,0.672896
0.520833,0.324760,0.931266,0.835952,0.732364,0.672896
0.510417,0.306717,0.915957,0.821093,0.717555,0.656723
0.531250,0.306717,0.922336,0.826762,0.721951,0.659216
0.510417,0.306717,0.915957,0.821093,0.717555,0.656723
0.520833,0.288675,0.907211,0.811972,0.707093,0.642757
0.531250,0.306717,0.922336,0.826762,0.721951,0.659216
0.531250,0.306717,0.922336,0.826762,0.721951,0.659216
0.520833,0.288675,0.907211,0.811972,0.707093,0.642757
0.541667,0.288675,0.913292,0.817554,0.711527,0.645346
0.520833,0.288675,0.907211,0.811972,0.707093,0.642757
0.531250,0.270633,0.898318,0.802824,0.696624,0.628605
0.541667,0.288675,0.913292,0.817554,0.711527,0.645346
0.541667,0.288675,0.913292,0.817554,0.711527,0.645346
0.531250,0.270633,0.898318,0.802824,0.696624,0.628605
0.552083,0.270633,0.904184,0.808331,0.701093,0.631293
0.531250,0.270633,0.898318,0.802824,0.696624,0.628605
0.541667,0.252591,0.889332,0.793653,0.686148,0.614276
0.552083,0.270633,0.904184,0.808331,0.701093,0.631293
0.552083,0.270633,0.904184,0.808331,0.701093,0.631293
0.541667,0.252591,0.889332,0.793653,0.686148,0.614276
0.562500,0.252591,0.895037,0.799097,0.690649,0.617064
0.541667,0.252591,0.889332,0.793653,0.686148,0.614276
0.552083,0.234549,0.880284,0.784465,0.675668,0.599773
0.562500,0.252591,0.895037,0.799097,0.690649,0.617064
0.562500,0.252591,0.895037,0.799097,0.690649,0.617064
0.552083,0.234549,0.880284,0.784465,0.675668,0.599773
0.572917,0.234549,0.885864,0.789854,0.680199,0.602659
0.552083,0.234549,0.880284,0.784465,0.675668,0.599773
0.562500,0.216506,0.871193,0.775263,0.665182,0.585100
0.572917,0.234549,0.885864,0.789854,0.680199,0.602659
0.572917,0.234549,0.885864,0.789854,0.680199,0.602659
0.562500,0.216506,0.871193,0.775263,0.665182,0.585100
0.583333,0.216506,0.876673,0.780604,0.669742,0.588086
0.562500,0.216506,0.871193,0.775263,0.665182,0.585100
0.572917,0.198464,0.862070,0.766049,0.654694,0.570264
0.583333,0.216506,0.876673,0.780604,0.669742,0.588086
0.583333,0.216506,0.876673,0.780604,0.669742,0.588086
0.572917,0.198464,0.862070,0.766049,0.654694,0.570264
0.593750,0.198464,0.867470,0.771347,0.659278,0.573351
0.572917,0.198464,0.862070,0.766049,0.654694,0.570264
0.583333,0.180422,0.852924,0.756825,0.644200,0.555272
0.593750,0.198464,0.867470,0.771347,0.659278,0.573351
0.593750,0.198464,0.867470,0.771347,0.659278,0.573351
0.583333,0.180422,0.852924,0.756825,0.644200,0.555272
0.604167,0.180422,0.858257,0.762086,0.648809,0.558458
0.583333,0.180422,0.852924,0.756825,0.644200,0.555272
0.593750,0.162380,0.843760,0.747593,0.633704,0.540130
0.604167,0.180422,0.858257,0.762086,0.648809,0.558458
0.604167,0.180422,0.858257,0.762086,0.648809,0.558458
0.593750,0.162380,0.843760,0.747593,0.633704,0.540130
0.614583,0.162380,0.849036,0.752821,0.638334,0.543415
0.593750,0.162380,0.843760,0.747593,0.633704,0.540130
0.604167,0.144338,0.834581,0.738354,0.623205,0.524842
0.614583,0.162380,0.849036,0.752821,0.638334,0.543415
0.614583,0.162380,0.849036,0.752821,0.638334,0.543415
0.604167,0.144338,0.834581,0.738354,0.623205,0.524842
0.625000,0.144338,0.839810,0.743553,0.627856,0.528227
0.604167,0.144338,0.834581,0.738354,0.623205,0.524842
0.614583,0.126295,0.825392,0.729110,0.612702,0.509416
0.625000,0.144338,0.839810,0.743553,0.627856,0.528227
0.625000,0.144338,0.839810,0.743553,0.627856,0.528227
0.614583,0.126295,0.825392,0.729110,0.612702,0.509416
0.635417,0.126295,0.830579,0.734281,0.617374,0.512898
0.614583,0.126295,0.825392,0.729110,0.612702,0.509416
0.625000,0.108253,0.816194,0.719859,0.602199,0.500000
0.635417,0.126295,0.830579,0.734281,0.617374,0.512898
0.635417,0.126295,0.830579,0.734281,0.617374,0.512898
0.625000,0.108253,0.816194,0.719859,0.602199,0.500000
0.645833,0.108253,0.821345,0.725006,0.606888,0.500000
0.625000,0.108253,0.816194,0.719859,0.602199,0.500000
0.635417,0.090211,0.806988,0.710605,0.591691,0.500000
0.645833,0.108253,0.821345,0.725006,0.606888,0.500000
0.645833,0.108253,0.821345,0.725006,0.606888,0.500000
0.635417,0.090211,0.806988,0.710605,0.591691,0.500000
0.656250,0.090211,0.812107,0.715730,0.596399,0.500000
0.635417,0.090211,0.806988,0.710605,0.591691,0.500000
0.645833,0.072169,0.797776,0.701347,0.581183,0.500000
0.656250,0.090211,0.812107,0.715730,0.596399,0.500000
0.656250,0.090211,0.812107,0.715730,0.596399,0.500000
0.645833,0.072169,0.797776,0.701347,0.581183,0.500000
0.666667,0.072169,0.802868,0.706451,0.585906,0.500000
0.645833,0.072169,0.797776,0.701347,0.581183,0.500000
0.656250,0.054127,0.788559,0.692086,0.570672,0.500000
0.666667,0.072169,0.802868,0.706451,0.585906,0.500000
0.666667,0.072169,0.802868,0.706451,0.585906,0.500000
0.656250,0.054127,0.788559,0.692086,0.570672,0.500000
0.677083,0.054127,0.793626,0.697172,0.575412,0.500000
0.656250,0.054127,0.788559,0.692086,0.570672,0.500000
0.666667,0.036084,0.779338,0.682821,0.560160,0.500000
0.677083,0.054127,0.793626,0.697172,0.575412,0.500000
0.677083,0.054127,0.793626,0.697172,0.575412,0.500000
0.666667,0.036084,0.779338,0.682821,0.560160,0.500000
0.687500,0.036084,0.784382,0.687890,0.564913,0.500000
0.666667,0.036084,0.779338,0.682821,0.560160,0.500000
0.677083,0.018042,0.770114,0.673554,0.549647,0.500000
0.687500,0.036084,0.784382,0.687890,0.564913,0.500000
0.687500,0.036084,0.784382,0.687890,0.564913,0.500000
0.677083,0.018042,0.770114,0.673554,0.549647,0.500000
0.697917,0.018042,0.775137,0.678607,0.554414,0.500000
0.677083,0.018042,0.770114,0.673554,0.549647,0.500000
0.687500,0.000000,0.760885,0.664285,0.539131,0.500000
0.697917,0.018042,0.775137,0.678607,0.554414,0.500000
0.697917,0.018042,0.775137,0.678607,0.554414,0.500000
0.687500,0.000000,0.760885,0.664285,0.539131,0.500000
0.708333,0.000000,0.765891,0.669323,0.543911,0.500000
0.343750,0.595392,0.907610,0.929993,0.881620,0.852684
0.333333,0.577350,0.912332,0.919771,0.868640,0.840680
0.354167,0.577350,0.915595,0.928930,0.871865,0.841990
0.333333,0.577350,0.912332,0.919771,0.868640,0.840680
0.343750,0.559308,0.919780,0.915790,0.858546,0.829719
0.354167,0.577350,0.915595,0.928930,0.871865,0.841990
0.354167,0.577350,0.915595,0.928930,0.871865,0.841990
0.343750,0.559308,0.919780,0.915790,0.858546,0.829719
0.364583,0.559308,0.923390,0.925051,0.861965,0.831091
0.343750,0.559308,0.919780,0.915790,0.858546,0.829719
0.354167,0.541266,0.926944,0.911419,0.848361,0.818550
0.364583,0.559308,0.923390,0.925051,0.861965,0.831091
0.364583,0.559308,0.923390,0.925051,0.861965,0.831091
0.354167,0.541266,0.926944,0.911419,0.848361,0.818550
0.375000,0.541266,0.930940,0.920718,0.851950,0.819988
0.354167,0.541266,0.926944,0.911419,0.848361,0.818550
0.364583,0.523224,0.933736,0.906609,0.838107,0.807173
0.375000,0.541266,0.930940,0.920718,0.851950,0.819988
0.375000,0.541266,0.930940,0.920718,0.851950,0.819988
0.364583,0.523224,0.933736,0.906609,0.838107,0.807173
0.385417,0.523224,0.938163,0.915884,0.841844,0.808679
0.364583,0.523224,0.933736,0.906609,0.838107,0.807173
0.375000,0.505181,0.940018,0.901314,0.827801,0.795583
0.385417,0.523224,0.938163,0.915884,0.841844,0.808679
0.385417,0.523224,0.938163,0.915884,0.841844,0.808679
0.375000,0.505181,0.940018,0.901314,0.827801,0.795583
0.395833,0.505181,0.944935,0.910482,0.831666,0.797160
0.375000,0.505181,0.940018,0.901314,0.827801,0.795583
0.385417,0.487139,0.945574,0.895493,0.817455,0.783779
0.395833,0.505181,0.944935,0.910482,0.831666,0.797160
0.395833,0.505181,0.944935,0.910482,0.831666,0.797160
0.385417,0.487139,0.945574,0.895493,0.817455,0.783779
0.406250,0.487139,0.951066,0.904454,0.821431,0.785432
0.385417,0.487139,0.945574,0.895493,0.817455,0.783779
0.395833,0.469097,0.950027,0.889120,0.807078,0.771763
0.406250,0.487139,0.951066,0.904454,0.821431,0.785432
0.406250,0.487139,0.951066,0.904454,0.821431,0.785432
0.395833,0.469097,0.950027,0.889120,0.807078,0.771763
0.416667,0.469097,0.956229,0.897772,0.811151,0.773495
0.395833,0.469097,0.950027,0.889120,0.807078,0.771763
0.406250,0.451055,0.952583,0.882201,0.796676,0.759535
0.416667,0.469097,0.956229,0.897772,0.811151,0.773495
0.416667,0.469097,0.956229,0.897772,0.811151,0.773495
0.406250,0.451055,0.952583,0.882201,0.796676,0.759535
0.427083,0.451055,0.959797,0.890460,0.800833,0.761345
0.406250,0.451055,0.952583,0.882201,0.796676,0.759535
0.416667,0.433013,0.950692,0.874778,0.786256,0.747093
0.427083,0.451055,0.959797,0.890460,0.800833,0.761345
0.427083,0.451055,0.959797,0.890460,0.800833,0.761345
0.416667,0.433013,0.950692,0.874778,0.786256,0.747093
0.437500,0.433013,0.959721,0.882609,0.790486,0.748985
0.416667,0.433013,0.950692,0.874778,0.786256,0.747093
0.427083,0.414971,0.946888,0.866928,0.775818,0.734437
0.437500,0.433013,0.959721,0.882609,0.790486,0.748985
0.437500,0.433013,0.959721,0.882609,0.790486,0.748985
0.427083,0.414971,0.946888,0.866928,0.775818,0.734437
0.447917,0.414971,0.956096,0.874349,0.780115,0.736418
0.427083,0.414971,0.946888,0.866928,0.775818,0.734437
0.437500,0.396928,0.942448,0.858739,0.765368,0.721572
0.447917,0.414971,0.956096,0.874349,0.780115,0.736418
0.447917,0.414971,0.956096,0.874349,0.780115,0.736418
0.437500,0.396928,0.942448,0.858739,0.765368,0.721572
0.458333,0.396928,0.951702,0.865801,0.769723,0.723641
0.437500,0.396928,0.942448,0.858739,0.765368,0.721572
0.447917,0.378886,0.937261,0.850296,0.754908,0.708500
0.458333,0.396928,0.951702,0.865801,0.769723,0.723641
0.458333,0.396928,0.951702,0.865801,0.769723,0.723641
0.447917,0.378886,0.937261,0.850296,0.754908,0.708500
0.468750,0.378886,0.946354,0.857058,0.759314,0.710657
0.447917,0.378886,0.937261,0.850296,0.754908,0.708500
0.458333,0.360844,0.931251,0.841665,0.744438,0.695220
0.468750,0.378886,0.946354,0.857058,0.759314,0.710657
0.468750,0.378886,0.946354,0.857058,0.759314,0.710657
0.458333,0.360844,0.931251,0.841665,0.744438,0.695220
0.479167,0.360844,0.939936,0.848181,0.748891,0.697473
0.458333,0.360844,0.931251,0.841665,0.744438,0.695220
0.468750,0.342802,0.924430,0.832897,0.733961,0.681737
0.479167,0.360844,0.939936,0.848181,0.748891,0.697473
0.479167,0.360844,0.939936,0.848181,0.748891,0.697473
0.468750,0.342802,0.924430,0.832897,0.733961,0.681737
0.489583,0.342802,0.932544,0.839212,0.738455,0.684084
0.468750,0.342802,0.924430,0.832897,0.733961,0.681737
0.479167,0.324760,0.916919,0.824027,0.723477,0.668058
0.489583,0.342802,0.932544,0.839212,0.738455,0.684084
0.489583,0.342802,0.932544,0.839212,0.738455,0.684084
0.479167,0.324760,0.916919,0.824027,0.723477,0.668058
0.500000,0.324760,0.924459,0.830177,0.728010,0.670501
0.479167,0.324760,0.916919,0.824027,0.723477,0.668058
0.489583,0.306717,0.908896,0.815081,0.712988,0.654180
0.500000,0.324760,0.924459,0.830177,0.728010,0.670501
0.500000,0.324760,0.924459,0.830177,0.728010,0.670501
0.489583,0.306717,0.908896,0.815081,0.712988,0.654180
0.510417,0.306717,0.915957,0.821093,0.717555,0.656723
0.489583,0.306717,0.908896,0.815081,0.712988,0.654180
0.500000,0.288675,0.900524,0.806076,0.702495,0.640115
0.510417,0.306717,0.915957,0.821093,0.717555,0.656723
0.510417,0.306717,0.915957,0.821093,0.717555,0.656723
0.500000,0.288675,0.900524,0.806076,0.702495,0.640115
0.520833,0.288675,0.907211,0.811972,0.707093,0.642757
0.500000,0.288675,0.900524,0.806076,0.702495,0.640115
0.510417,0.270633,0.891918,0.797027,0.691996,0.625862
0.520833,0.288675,0.907211,0.811972,0.707093,0.642757
0.520833,0.288675,0.907211,0.811972,0.707093,0.642757
0.510417,0.270633,0.891918,0.797027,0.691996,0.625862
0.531250,0.270633,0.898318,0.802824,0.696624,0.628605
0.510417,0.270633,0.891918,0.797027,0.691996,0.625862
0.520833,0.252591,0.883155,0.787940,0.681494,0.611431
0.531250,0.270633,0.898318,0.802824,0.696624,0.628605
0.531250,0.270633,0.898318,0.802824,0.696624,0.628605
0.520833,0.252591,0.883155,0.787940,0.681494,0.611431
0.541667,0.252591,0.889332,0.793653,0.686148,0.614276
0.520833,0.252591,0.883155,0.787940,0.681494,0.611431
0.531250,0.234549,0.874283,0.778825,0.670990,0.596826
0.541667,0.252591,0.889332,0.793653,0.686148,0.614276
0.541667,0.252591,0.889332,0.793653,0.686148,0.614276
0.531250,0.234549,0.874283,0.778825,0.670990,0.596826
0.552083,0.234549,0.880284,0.784465,0.675668,0.599773
0.531250,0.234549,0.874283,0.778825,0.670990,0.596826
0.541667,0.216506,0.865333,0.769687,0.660481,0.582051
0.552083,0.234549,0.880284,0.784465,0.675668,0.599773
0.552083,0.234549,0.880284,0.784465,0.675668,0.599773
0.541667,0.216506,0.865333,0.769687,0.660481,0.582051
0.562500,0.216506,0.871193,0.775263,0.665182,0.585100
0.541667,0.216506,0.865333,0.769687,0.660481,0.582051
0.552083,0.198464,0.856326,0.760529,0.649971,0.567113
0.562500,0.216506,0.871193,0.775263,0.665182,0.585100
0.562500,0.216506,0.871193,0.775263,0.665182,0.585100
0.552083,0.198464,0.856326,0.760529,0.649971,0.567113
0.572917,0.198464,0.862070,0.766049,0.654694,0.570264
0.552083,0.198464,0.856326,0.760529,0.649971,0.567113
0.562500,0.180422,0.847276,0.751355,0.639459,0.552019
0.572917,0.198464,0.862070,0.766049,0.654694,0.570264
0.572917,0.198464,0.862070,0.766049,0.654694,0.570264
0.562500,0.180422,0.847276,0.751355,0.639459,0.552019
0.583333,0.180422,0.852924,0.756825,0.644200,0.555272
0.562500,0.180422,0.847276,0.751355,0.639459,0.552019
0.572917,0.162380,0.838193,0.742168,0.628944,0.536775
0.583333,0.180422,0.852924,0.756825,0.644200,0.555272
0.583333,0.180422,0.852924,0.756825,0.644200,0.555272
0.572917,0.162380,0.838193,0.742168,0.628944,0.536775
0.593750,0.162380,0.843760,0.747593,0.633704,0.540130
0.572917,0.162380,0.838193,0.742168,0.628944,0.536775
0.583333,0.144338,0.829084,0.732969,0.618428,0.521387
0.593750,0.162380,0.843760,0.747593,0.633704,0.540130
0.593750,0.162380,0.843760,0.747593,0.633704,0.540130
0.583333,0.144338,0.829084,0.732969,0.618428,0.521387
0.604167,0.144338,0.834581,0.738354,0.623205,0.524842
0.583333,0.144338,0.829084,0.732969,0.618428,0.521387
0.593750,0.126295,0.819955,0.723760,0.607910,0.505861
0.604167,0.144338,0.834581,0.738354,0.623205,0.524842
0.604167,0.144338,0.834581,0.738354,0.623205,0.524842
0.593750,0.126295,0.819955,0.723760,0.607910,0.505861
0.614583,0.126295,0.825392,0.729110,0.612702,0.509416
0.593750,0.126295,0.819955,0.723760,0.607910,0.505861
0.604167,0.108253,0.810809,0.714543,0.597390,0.500000
0.614583,0.126295,0.825392,0.729110,0.612702,0.509416
0.614583,0.126295,0.825392,0.729110,0.612702,0.509416
0.604167,0.108253,0.810809,0.714543,0.597390,0.500000
0.625000,0.108253,0.816194,0.719859,0.602199,0.500000
0.604167,0.108253,0.810809,0.714543,0.597390,0.500000
0.614583,0.090211,0.801650,0.705319,0.586870,0.500000
0.625000,0.108253,0.816194,0.719859,0.602199,0.500000
0.625000,0.108253,0.816194,0.719859,0.602199,0.500000
0.614583,0.090211,0.801650,0.705319,0.586870,0.500000
0.635417,0.090211,0.806988,0.710605,0.591691,0.500000
0.614583,0.090211,0.801650,0.705319,0.586870,0.500000
0.625000,0.072169,0.792479,0.696088,0.576348,0.500000
0.635417,0.090211,0.806988,0.710605,0.591691,0.500000
0.635417,0.090211,0.806988,0.710605,0.591691,0.500000
0.625000,0.072169,0.792479,0.696088,0.576348,0.500000
0.645833,0.072169,0.797776,0.701347,0.581183,0.500000
0.625000,0.072169,0.792479,0.696088,0.576348,0.500000
0.635417,0.054127,0.783299,0.686852,0.565825,0.500000
0.645833,0.072169,0.797776,0.701347,0.581183,0.500000
0.645833,0.072169,0.797776,0.701347,0.581183,0.500000
0.635417,0.054127,0.783299,0.686852,0.565825,0.500000
0.656250,0.054127,0.788559,0.692086,0.570672,0.500000
0.635417,0.054127,0.783299,0.686852,0.565825,0.500000
0.645833,0.036084,0.774110,0.677611,0.555301,0.500000
0.656250,0.054127,0.788559,0.692086,0.570672,0.500000
0.656250,0.054127,0.788559,0.692086,0.570672,0.500000
0.645833,0.036084,0.774110,0.677611,0.555301,0.500000
0.666667,0.036084,0.779338,0.682821,0.560160,0.500000
0.645833,0.036084,0.774110,0.677611,0.555301,0.500000
0.656250,0.018042,0.764914,0.668365,0.544776,0.500000
0.666667,0.036084,0.779338,0.682821,0.560160,0.500000
0.666667,0.036084,0.779338,0.682821,0.560160,0.500000
0.656250,0.018042,0.764914,0.668365,0.544776,0.500000
0.677083,0.018042,0.770114,0.673554,0.549647,0.500000
0.656250,0.018042,0.764914,0.668365,0.544776,0.500000
0.666667,0.000000,0.755713,0.659115,0.534250,0.500000
0.677083,0.018042,0.770114,0.673554,0.549647,0.500000
0.677083,0.018042,0.770114,0.673554,0.549647,0.500000
0.666667,0.000000,0.755713,0.659115,0.534250,0.500000
0.687500,0.000000,0.760885,0.664285,0.539131,0.500000
0.333333,0.577350,0.912332,0.919771,0.868640,0.840680
0.322917,0.559308,0.915485,0.906521,0.854767,0.828328
0.343750,0.559308,0.919780,0.915790,0.858546,0.829719
0.322917,0.559308,0.915485,0.906521,0.854767,0.828328
0.333333,0.541266,0.922265,0.902120,0.844423,0.817091
0.343750,0.559308,0.919780,0.915790,0.858546,0.829719
0.343750,0.559308,0.919780,0.915790,0.858546,0.829719
0.333333,0.541266,0.922265,0.902120,0.844423,0.817091
0.354167,0.541266,0.926944,0.911419,0.848361,0.818550
0.333333,0.541266,0.922265,0.902120,0.844423,0.817091
0.343750,0.523224,0.928627,0.897329,0.834037,0.805642
0.354167,0.541266,0.926944,0.911419,0.848361,0.818550
0.354167,0.541266,0.926944,0.911419,0.848361,0.818550
0.343750,0.523224,0.928627,0.897329,0.834037,0.805642
0.364583,0.523224,0.933736,0.906609,0.838107,0.807173
0.343750,0.523224,0.928627,0.897329,0.834037,0.805642
0.354167,0.505181,0.934424,0.892114,0.823620,0.793979
0.364583,0.523224,0.933736,0.906609,0.838107,0.807173
0.364583,0.523224,0.933736,0.906609,0.838107,0.807173
0.354167,0.505181,0.934424,0.892114,0.823620,0.793979
0.375000,0.505181,0.940018,0.901314,0.827801,0.795583
0.354167,0.505181,0.934424,0.892114,0.823620,0.793979
0.364583,0.487139,0.939414,0.886443,0.813180,0.782101
0.375000,0.505181,0.940018,0.901314,0.827801,0.795583
0.375000,0.505181,0.940018,0.901314,0.827801,0.795583
0.364583,0.487139,0.939414,0.886443,0.813180,0.782101
0.385417,0.487139,0.945574,0.895493,0.817455,0.783779
0.364583,0.487139,0.939414,0.886443,0.813180,0.782101
0.375000,0.469097,0.943164,0.880296,0.802723,0.770004
0.385417,0.487139,0.945574,0.895493,0.817455,0.783779
0.385417,0.487139,0.945574,0.895493,0.817455,0.783779
0.375000,0.469097,0.943164,0.880296,0.802723,0.770004
0.395833,0.469097,0.950027,0.889120,0.807078,0.771763
0.375000,0.469097,0.943164,0.880296,0.802723,0.770004
0.385417,0.451055,0.944654,0.873672,0.792252,0.757691
0.395833,0.469097,0.950027,0.889120,0.807078,0.771763
0.395833,0.469097,0.950027,0.889120,0.807078,0.771763
0.385417,0.451055,0.944654,0.873672,0.792252,0.757691
0.406250,0.451055,0.952583,0.882201,0.796676,0.759535
0.385417,0.451055,0.944654,0.873672,0.792252,0.757691
0.395833,0.433013,0.941593,0.866589,0.781772,0.745163
0.406250,0.451055,0.952583,0.882201,0.796676,0.759535
0.406250,0.451055,0.952583,0.882201,0.796676,0.759535
0.395833,0.433013,0.941593,0.866589,0.781772,0.745163
0.416667,0.433013,0.950692,0.874778,0.786256,0.747093
0.395833,0.433013,0.941593,0.866589,0.781772,0.745163
0.406250,0.414971,0.937663,0.859093,0.771283,0.732421
0.416667,0.433013,0.950692,0.874778,0.786256,0.747093
0.416667,0.433013,0.950692,0.874778,0.786256,0.747093
0.406250,0.414971,0.937663,0.859093,0.771283,0.732421
0.427083,0.414971,0.946888,0.866928,0.775818,0.734437
0.406250,0.414971,0.937663,0.859093,0.771283,0.732421
0.416667,0.396928,0.933192,0.851243,0.760787,0.719466
0.427083,0.414971,0.946888,0.866928,0.775818,0.734437
0.427083,0.414971,0.946888,0.866928,0.775818,0.734437
0.416667,0.396928,0.933192,0.851243,0.760787,0.719466
0.437500,0.396928,0.942448,0.858739,0.765368,0.721572
0.416667,0.396928,0.933192,0.851243,0.760787,0.719466
0.427083,0.378886,0.928107,0.843105,0.750285,0.706298
0.437500,0.396928,0.942448,0.858739,0.765368,0.721572
0.437500,0.396928,0.942448,0.858739,0.765368,0.721572
0.427083,0.378886,0.928107,0.843105,0.750285,0.706298
0.447917,0.378886,0.937261,0.850296,0.754908,0.708500
0.427083,0.378886,0.928107,0.843105,0.750285,0.706298
0.437500,0.360844,0.922354,0.834739,0.739780,0.692922
0.447917,0.378886,0.937261,0.850296,0.754908,0.708500
0.447917,0.378886,0.937261,0.850296,0.754908,0.708500
0.437500,0.360844,0.922354,0.834739,0.739780,0.692922
0.458333,0.360844,0.931251,0.841665,0.744438,0.695220
0.437500,0.360844,0.922354,0.834739,0.739780,0.692922
0.447917,0.342802,0.915925,0.826197,0.729270,0.679342
0.458333,0.360844,0.931251,0.841665,0.744438,0.695220
0.458333,0.360844,0.931251,0.841665,0.744438,0.695220
0.447917,0.342802,0.915925,0.826197,0.729270,0.679342
0.468750,0.342802,0.924430,0.832897,0.733961,0.681737
0.447917,0.342802,0.915925,0.826197,0.729270,0.679342
0.458333,0.324760,0.908872,0.817520,0.718758,0.665562
0.468750,0.342802,0.924430,0.832897,0.733961,0.681737
0.468750,0.342802,0.924430,0.832897,0.733961,0.681737
0.458333,0.324760,0.908872,0.817520,0.718758,0.665562
0.479167,0.324760,0.916919,0.824027,0.723477,0.668058
0.458333,0.324760,0.908872,0.817520,0.718758,0.665562
0.468750,0.306717,0.901294,0.808737,0.708241,0.651584
0.479167,0.324760,0.916919,0.824027,0.723477,0.668058
0.479167,0.324760,0.916919,0.824027,0.723477,0.668058
0.468750,0.306717,0.901294,0.808737,0.708241,0.651584
0.489583,0.306717,0.908896,0.815081,0.712988,0.654180
0.468750,0.306717,0.901294,0.808737,0.708241,0.651584
0.479167,0.288675,0.893311,0.799871,0.697723,0.637416
0.489583,0.306717,0.908896,0.815081,0.712988,0.654180
0.489583,0.306717,0.908896,0.815081,0.712988,0.654180
0.479167,0.288675,0.893311,0.799871,0.697723,0.637416
0.500000,0.288675,0.900524,0.806076,0.702495,0.640115
0.479167,0.288675,0.893311,0.799871,0.697723,0.637416
0.489583,0.270633,0.885028,0.790941,0.687203,0.623060
0.500000,0.288675,0.900524,0.806076,0.702495,0.640115
0.500000,0.288675,0.900524,0.806076,0.702495,0.640115
0.489583,0.270633,0.885028,0.790941,0.687203,0.623060
0.510417,0.270633,0.891918,0.797027,0.691996,0.625862
0.489583,0.270633,0.885028,0.790941,0.687203,0.623060
0.500000,0.252591,0.876529,0.781958,0.676681,0.608525
0.510417,0.270633,0.891918,0.797027,0.691996,0.625862
0.510417,0.270633,0.891918,0.797027,0.691996,0.625862
0.500000,0.252591,0.876529,0.781958,0.676681,0.608525
0.520833,0.252591,0.883155,0.787940,0.681494,0.611431
0.500000,0.252591,0.876529,0.781958,0.676681,0.608525
0.510417,0.234549,0.867872,0.772934,0.666158,0.593816
0.520833,0.252591,0.883155,0.787940,0.681494,0.611431
0.520833,0.252591,0.883155,0.787940,0.681494,0.611431
0.510417,0.234549,0.867872,0.772934,0.666158,0.593816
0.531250,0.234549,0.874283,0.778825,0.670990,0.596826
0.510417,0.234549,0.867872,0.772934,0.666158,0.593816
0.520833,0.216506,0.859099,0.763875,0.655633,0.578936
0.531250,0.234549,0.874283,0.778825,0.670990,0.596826
0.531250,0.234549,0.874283,0.778825,0.670990,0.596826
0.520833,0.216506,0.859099,0.763875,0.655633,0.578936
0.541667,0.216506,0.865333,0.769687,0.660481,0.582051
0.520833,0.216506,0.859099,0.763875,0.655633,0.578936
0.531250,0.198464,0.850239,0.754788,0.645107,0.563894
0.541667,0.216506,0.865333,0.769687,0.660481,0.582051
0.541667,0.216506,0.865333,0.769687,0.660481,0.582051
0.531250,0.198464,0.850239,0.754788,0.645107,0.563894
0.552083,0.198464,0.856326,0.760529,0.649971,0.567113
0.531250,0.198464,0.850239,0.754788,0.645107,0.563894
0.541667,0.180422,0.841313,0.745676,0.634580,0.548696
0.552083,0.198464,0.856326,0.760529,0.649971,0.567113
0.552083,0.198464,0.856326,0.760529,0.649971,0.567113
0.541667,0.180422,0.841313,0.745676,0.634580,0.548696
0.562500,0.180422,0.847276,0.751355,0.639459,0.552019
0.541667,0.180422,0.841313,0.745676,0.634580,0.548696
0.552083,0.162380,0.832336,0.736545,0.624051,0.533348
0.562500,0.180422,0.847276,0.751355,0.639459,0.552019
0.562500,0.180422,0.847276,0.751355,0.639459,0.552019
0.552083,0.162380,0.832336,0.736545,0.624051,0.533348
0.572917,0.162380,0.838193,0.742168,0.628944,0.536775
0.552083,0.162380,0.832336,0.736545,0.624051,0.533348
0.562500,0.144338,0.823317,0.727396,0.613522,0.517858
0.572917,0.162380,0.838193,0.742168,0.628944,0.536775
0.572917,0.162380,0.838193,0.742168,0.628944,0.536775
0.562500,0.144338,0.823317,0.727396,0.613522,0.517858
0.583333,0.144338,0.829084,0.732969,0.618428,0.521387
0.562500,0.144338,0.823317,0.727396,0.613522,0.517858
0.572917,0.126295,0.814267,0.718232,0.602993,0.502231
0.583333,0.144338,0.829084,0.732969,0.618428,0.521387
0.583333,0.144338,0.829084,0.732969,0.618428,0.521387
0.572917,0.126295,0.814267,0.718232,0.602993,0.502231
0.593750,0.126295,0.819955,0.723760,0.607910,0.505861
0.572917,0.126295,0.814267,0.718232,0.602993,0.502231
0.583333,0.108253,0.805189,0.709057,0.592462,0.500000
0.593750,0.126295,0.819955,0.723760,0.607910,0.505861
0.593750,0.126295,0.819955,0.723760,0.607910,0.505861
0.583333,0.108253,0.805189,0.709057,0.592462,0.500000
0.604167,0.108253,0.810809,0.714543,0.597390,0.500000
0.583333,0.108253,0.805189,0.709057,0.592462,0.500000
0.593750,0.090211,0.796090,0.699870,0.581930,0.500000
0.604167,0.108253,0.810809,0.714543,0.597390,0.500000
0.604167,0.108253,0.810809,0.714543,0.597390,0.500000
0.593750,0.090211,0.796090,0.699870,0.581930,0.500000
0.614583,0.090211,0.801650,0.705319,0.586870,0.500000
0.593750,0.090211,0.796090,0.699870,0.581930,0.500000
0.604167,0.072169,0.786973,0.690673,0.571399,0.500000
0.614583,0.090211,0.801650,0.705319,0.586870,0.500000
0.614583,0.090211,0.801650,0.705319,0.586870,0.500000
0.604167,0.072169,0.786973,0.690673,0.571399,0.500000
0.625000,0.072169,0.792479,0.696088,0.576348,0.500000
0.604167,0.072169,0.786973,0.690673,0.571399,0.500000
0.614583,0.054127,0.777840,0.681469,0.560867,0.500000
0.625000,0.072169,0.792479,0.696088,0.576348,0.500000
0.625000,0.072169,0.792479,0.696088,0.576348,0.500000
0.614583,0.054127,0.777840,0.681469,0.560867,0.500000
0.635417,0.054127,0.783299,0.686852,0.565825,0.500000
0.614583,0.054127,0.777840,0.681469,0.560867,0.500000
0.625000,0.036084,0.768694,0.672256,0.550334,0.500000
0.635417,0.054127,0.783299,0.686852,0.565825,0.500000
0.635417,0.054127,0.783299,0.686852,0.565825,0.500000
0.625000,0.036084,0.768694,0.672256,0.550334,0.500000
0.645833,0.036084,0.774110,0.677611,0.555301,0.500000
0.625000,0.036084,0.768694,0.672256,0.550334,0.500000
0.635417,0.018042,0.759537,0.663037,0.539800,0.500000
0.645833,0.036084,0.774110,0.677611,0.555301,0.500000
0.645833,0.036084,0.774110,0.677611,0.555301,0.500000
0.635417,0.018042,0.759537,0.663037,0.539800,0.500000
0.656250,0.018042,0.764914,0.668365,0.544776,0.500000
0.635417,0.018042,0.759537,0.663037,0.539800,0.500000
0.645833,0.000000,0.750371,0.653813,0.529266,0.500000
0.656250,0.018042,0.764914,0.668365,0.544776,0.500000
0.656250,0.018042,0.764914,0.668365,0.544776,0.500000
0.645833,0.000000,0.750371,0.653813,0.529266,0.500000
0.666667,0.000000,0.755713,0.659115,0.534250,0.500000
0.322917,0.559308,0.915485,0.906521,0.854767,0.828328
0.312500,0.541266,0.917021,0.892821,0.840066,0.815609
0.333333,0.541266,0.922265,0.902120,0.844423,0.817091
0.312500,0.541266,0.917021,0.892821,0.840066,0.815609
0.322917,0.523224,0.922964,0.888045,0.829577,0.804087
0.333333,0.541266,0.922265,0.902120,0.844423,0.817091
0.333333,0.541266,0.922265,0.902120,0.844423,0.817091
0.322917,0.523224,0.922964,0.888045,0.829577,0.804087
0.343750,0.523224,0.928627,0.897329,0.834037,0.805642
0.322917,0.523224,0.922964,0.888045,0.829577,0.804087
0.333333,0.505181,0.928287,0.882892,0.819077,0.792348
0.343750,0.523224,0.928627,0.897329,0.834037,0.805642
0.343750,0.523224,0.928627,0.897329,0.834037,0.805642
0.333333,0.505181,0.928287,0.882892,0.819077,0.792348
0.354167,0.505181,0.934424,0.892114,0.823620,0.793979
0.333333,0.505181,0.928287,0.882892,0.819077,0.792348
0.343750,0.487139,0.932726,0.877336,0.808569,0.780390
0.354167,0.505181,0.934424,0.892114,0.823620,0.793979
0.354167,0.505181,0.934424,0.892114,0.823620,0.793979
0.343750,0.487139,0.932726,0.877336,0.808569,0.780390
0.364583,0.487139,0.939414,0.886443,0.813180,0.782101
0.343750,0.487139,0.932726,0.877336,0.808569,0.780390
0.354167,0.469097,0.935787,0.871363,0.798055,0.768212
0.364583,0.487139,0.939414,0.886443,0.813180,0.782101
0.364583,0.487139,0.939414,0.886443,0.813180,0.782101
0.354167,0.469097,0.935787,0.871363,0.798055,0.768212
0.375000,0.469097,0.943164,0.880296,0.802723,0.770004
0.354167,0.469097,0.935787,0.871363,0.798055,0.768212
0.364583,0.451055,0.936059,0.864966,0.787536,0.755815
0.375000,0.469097,0.943164,0.880296,0.802723,0.770004
0.375000,0.469097,0.943164,0.880296,0.802723,0.770004
0.364583,0.451055,0.936059,0.864966,0.787536,0.755815
0.385417,0.451055,0.944654,0.873672,0.792252,0.757691
0.364583,0.451055,0.936059,0.864966,0.787536,0.755815
0.375000,0.433013,0.932452,0.858155,0.777015,0.743200
0.385417,0.451055,0.944654,0.873672,0.792252,0.757691
0.385417,0.451055,0.944654,0.873672,0.792252,0.757691
0.375000,0.433013,0.932452,0.858155,0.777015,0.743200
0.395833,0.433013,0.941593,0.866589,0.781772,0.745163
0.375000,0.433013,0.932452,0.858155,0.777015,0.743200
0.385417,0.414971,0.928429,0.850955,0.766490,0.730366
0.395833,0.433013,0.941593,0.866589,0.781772,0.745163
0.395833,0.433013,0.941593,0.866589,0.781772,0.745163
0.385417,0.414971,0.928429,0.850955,0.766490,0.730366
0.406250,0.414971,0.937663,0.859093,0.771283,0.732421
0.385417,0.414971,0.928429,0.850955,0.766490,0.730366
0.395833,0.396928,0.923935,0.843406,0.755963,0.717315
0.406250,0.414971,0.937663,0.859093,0.771283,0.732421
0.406250,0.414971,0.937663,0.859093,0.771283,0.732421
0.395833,0.396928,0.923935,0.843406,0.755963,0.717315
0.416667,0.396928,0.933192,0.851243,0.760787,0.719466
0.395833,0.396928,0.923935,0.843406,0.755963,0.717315
0.406250,0.378886,0.918920,0.835556,0.745434,0.704051
0.416667,0.396928,0.933192,0.851243,0.760787,0.719466
0.416667,0.396928,0.933192,0.851243,0.760787,0.719466
0.406250,0.378886,0.918920,0.835556,0.745434,0.704051
0.427083,0.378886,0.928107,0.843105,0.750285,0.706298
0.406250,0.378886,0.918920,0.835556,0.745434,0.704051
0.416667,0.360844,0.913344,0.827455,0.734905,0.690577
0.427083,0.378886,0.928107,0.843105,0.750285,0.706298
0.427083,0.378886,0.928107,0.843105,0.750285,0.706298
0.416667,0.360844,0.913344,0.827455,0.734905,0.690577
0.437500,0.360844,0.922354,0.834739,0.739780,0.692922
0.416667,0.360844,0.913344,0.827455,0.734905,0.690577
0.427083,0.342802,0.907194,0.819149,0.724373,0.676898
0.437500,0.360844,0.922354,0.834739,0.739780,0.692922
0.437500,0.360844,0.922354,0.834739,0.739780,0.692922
0.427083,0.342802,0.907194,0.819149,0.724373,0.676898
0.447917,0.342802,0.915925,0.826197,0.729270,0.679342
0.427083,0.342802,0.907194,0.819149,0.724373,0.676898
0.437500,0.324760,0.900491,0.810679,0.713841,0.663014
0.447917,0.342802,0.915925,0.826197,0.729270,0.679342
0.447917,0.342802,0.915925,0.826197,0.729270,0.679342
0.437500,0.324760,0.900491,0.810679,0.713841,0.663014
0.458333,0.324760,0.908872,0.817520,0.718758,0.665562
0.437500,0.324760,0.900491,0.810679,0.713841,0.663014
0.447917,0.306717,0.893290,0.802077,0.703308,0.648932
0.458333,0.324760,0.908872,0.817520,0.718758,0.665562
0.458333,0.324760,0.908872,0.817520,0.718758,0.665562
0.447917,0.306717,0.893290,0.802077,0.703308,0.648932
0.468750,0.306717,0.901294,0.808737,0.708241,0.651584
0.447917,0.306717,0.893290,0.802077,0.703308,0.648932
0.458333,0.288675,0.885669,0.793369,0.692774,0.634659
0.468750,0.306717,0.901294,0.808737,0.708241,0.651584
0.468750,0.306717,0.901294,0.808737,0.708241,0.651584
0.458333,0.288675,0.885669,0.793369,0.692774,0.634659
0.479167,0.288675,0.893311,0.799871,0.697723,0.637416
0.458333,0.288675,0.885669,0.793369,0.692774,0.634659
0.468750,0.270633,0.877713,0.784576,0.682240,0.620197
0.479167,0.288675,0.893311,0.799871,0.697723,0.637416
0.479167,0.288675,0.893311,0.799871,0.697723,0.637416
0.468750,0.270633,0.877713,0.784576,0.682240,0.620197
0.489583,0.270633,0.885028,0.790941,0.687203,0.623060
0.468750,0.270633,0.877713,0.784576,0.682240,0.620197
0.479167,0.252591,0.869495,0.775714,0.671704,0.605555
0.489583,0.270633,0.885028,0.790941,0.687203,0.623060
0.489583,0.270633,0.885028,0.790941,0.687203,0.623060
0.479167,0.252591,0.869495,0.775714,0.671704,0.605555
0.500000,0.252591,0.876529,0.781958,0.676681,0.608525
0.479167,0.252591,0.869495,0.775714,0.671704,0.605555
0.489583,0.234549,0.861079,0.766795,0.661168,0.590739
0.500000,0.252591,0.876529,0.781958,0.676681,0.608525
0.500000,0.252591,0.876529,0.781958,0.676681,0.608525
0.489583,0.234549,0.861079,0.766795,0.661168,0.590739
0.510417,0.234549,0.867872,0.772934,0.666158,0.593816
0.489583,0.234549,0.861079,0.766795,0.661168,0.590739
0.500000,0.216506,0.852509,0.757830,0.650632,0.575752
0.510417,0.234549,0.867872,0.772934,0.666158,0.593816
0.510417,0.234549,0.867872,0.772934,0.666158,0.593816
0.500000,0.216506,0.852509,0.757830,0.650632,0.575752
0.520833,0.216506,0.859099,0.763875,0.655633,0.578936
0.500000,0.216506,0.852509,0.757830,0.650632,0.575752
0.510417,0.198464,0.843822,0.748825,0.640096,0.560603
0.520833,0.216506,0.859099,0.763875,0.655633,0.578936
0.520833,0.216506,0.859099,0.763875,0.655633,0.578936
0.510417,0.198464,0.843822,0.748825,0.640096,0.560603
0.531250,0.198464,0.850239,0.754788,0.645107,0.563894
0.510417,0.198464,0.843822,0.748825,0.640096,0.560603
0.520833,0.180422,0.835043,0.739788,0.629560,0.545299
0.531250,0.198464,0.850239,0.754788,0.645107,0.563894
0.531250,0.198464,0.850239,0.754788,0.645107,0.563894
0.520833,0.180422,0.835043,0.739788,0.629560,0.545299
0.541667,0.180422,0.841313,0.745676,0.634580,0.548696
0.520833,0.180422,0.835043,0.739788,0.629560,0.545299
0.531250,0.162380,0.826192,0.730723,0.619022,0.529846
0.541667,0.180422,0.841313,0.745676,0.634580,0.548696
0.541667,0.180422,0.841313,0.745676,0.634580,0.548696
0.531250,0.162380,0.826192,0.730723,0.619022,0.529846
0.552083,0.162380,0.832336,0.736545,0.624051,0.533348
0.531250,0.162380,0.826192,0.730723,0.619022,0.529846
0.541667,0.144338,0.817283,0.721634,0.608485,0.514251
0.552083,0.162380,0.832336,0.736545,0.624051,0.533348
0.552083,0.162380,0.832336,0.736545,0.624051,0.533348
0.541667,0.144338,0.817283,0.721634,0.608485,0.514251
0.562500,0.144338,0.823317,0.727396,0.613522,0.517858
0.541667,0.144338,0.817283,0.721634,0.608485,0.514251
0.552083,0.126295,0.808328,0.712525,0.597947,0.500000
0.562500,0.144338,0.823317,0.727396,0.613522,0.517858
0.562500,0.144338,0.823317,0.727396,0.613522,0.517858
0.552083,0.126295,0.808328,0.712525,0.597947,0.500000
0.572917,0.126295,0.814267,0.718232,0.602993,0.502231
0.552083,0.126295,0.808328,0.712525,0.597947,0.500000
0.562500,0.108253,0.799334,0.703399,0.587410,0.500000
0.572917,0.126295,0.814267,0.718232,0.602993,0.502231
0.572917,0.126295,0.814267,0.718232,0.602993,0.502231
0.562500,0.108253,0.799334,0.703399,0.587410,0.500000
0.583333,0.108253,0.805189,0.709057,0.592462,0.500000
0.562500,0.108253,0.799334,0.703399,0.587410,0.500000
0.572917,0.090211,0.790309,0.694258,0.576872,0.500000
0.583333,0.108253,0.805189,0.709057,0.592462,0.500000
0.583333,0.108253,0.805189,0.709057,0.592462,0.500000
0.572917,0.090211,0.790309,0.694258,0.576872,0.500000
0.593750,0.090211,0.796090,0.699870,0.581930,0.500000
0.572917,0.090211,0.790309,0.694258,0.576872,0.500000
0.583333,0.072169,0.781257,0.685102,0.566334,0.500000
0.593750,0.090211,0.796090,0.699870,0.581930,0.500000
0.593750,0.090211,0.796090,0.699870,0.581930,0.500000
0.583333,0.072169,0.781257,0.685102,0.566334,0.500000
0.604167,0.072169,0.786973,0.690673,0.571399,0.500000
0.583333,0.072169,0.781257,0.685102,0.566334,0.500000
0.593750,0.054127,0.772184,0.675936,0.555795,0.500000
0.604167,0.072169,0.786973,0.690673,0.571399,0.500000
0.604167,0.072169,0.786973,0.690673,0.571399,0.500000
0.593750,0.054127,0.772184,0.675936,0.555795,0.500000
0.614583,0.054127,0.777840,0.681469,0.560867,0.500000
0.593750,0.054127,0.772184,0.675936,0.555795,0.500000
0.604167,0.036084,0.763091,0.666759,0.545256,0.500000
0.614583,0.054127,0.777840,0.681469,0.560867,0.500000
0.614583,0.054127,0.777840,0.681469,0.560867,0.500000
0.604167,0.036084,0.763091,0.666759,0.545256,0.500000
0.625000,0.036084,0.768694,0.672256,0.550334,0.500000
0.604167,0.036084,0.763091,0.666759,0.545256,0.500000
0.614583,0.018042,0.753982,0.657572,0.534717,0.500000
0.625000,0.036084,0.768694,0.672256,0.550334,0.500000
0.625000,0.036084,0.768694,0.672256,0.550334,0.500000
0.614583,0.018042,0.753982,0.657572,0.534717,0.500000
0.635417,0.018042,0.759537,0.663037,0.539800,0.500000
0.614583,0.018042,0.753982,0.657572,0.534717,0.500000
0.625000,0.000000,0.744860,0.648378,0.524179,0.500000
0.635417,0.018042,0.759537,0.663037,0.539800,0.500000
0.635417,0.018042,0.759537,0.663037,0.539800,0.500000
0.625000,0.000000,0.744860,0.648378,0.524179,0.500000
0.645833,0.000000,0.750371,0.653813,0.529266,0.500000
0.312500,0.541266,0.917021,0.892821,0.840066,0.815609
0.302083,0.523224,0.916842,0.878758,0.824664,0.802507
0.322917,0.523224,0.922964,0.888045,0.829577,0.804087
0.302083,0.523224,0.916842,0.878758,0.824664,0.802507
0.312500,0.505181,0.921707,0.873654,0.814124,0.790691
0.322917,0.523224,0.922964,0.888045,0.829577,0.804087
0.322917,0.523224,0.922964,0.888045,0.829577,0.804087
0.312500,0.505181,0.921707,0.873654,0.814124,0.790691
0.333333,0.505181,0.928287,0.882892,0.819077,0.792348
0.312500,0.505181,0.921707,0.873654,0.814124,0.790691
0.322917,0.487139,0.925613,0.868190,0.803585,0.778651
0.333333,0.505181,0.928287,0.882892,0.819077,0.792348
0.333333,0.505181,0.928287,0.882892,0.819077,0.792348
0.322917,0.487139,0.925613,0.868190,0.803585,0.778651
0.343750,0.487139,0.932726,0.877336,0.808569,0.780390
0.322917,0.487139,0.925613,0.868190,0.803585,0.778651
0.333333,0.469097,0.928005,0.862353,0.793045,0.766389
0.343750,0.487139,0.932726,0.877336,0.808569,0.780390
0.343750,0.487139,0.932726,0.877336,0.808569,0.780390
0.333333,0.469097,0.928005,0.862353,0.793045,0.766389
0.354167,0.469097,0.935787,0.871363,0.798055,0.768212
0.333333,0.469097,0.928005,0.862353,0.793045,0.766389
0.343750,0.451055,0.927003,0.856138,0.782504,0.753903
0.354167,0.469097,0.935787,0.871363,0.798055,0.768212
0.354167,0.469097,0.935787,0.871363,0.798055,0.768212
0.343750,0.451055,0.927003,0.856138,0.782504,0.753903
0.364583,0.451055,0.936059,0.864966,0.787536,0.755815
0.343750,0.451055,0.927003,0.856138,0.782504,0.753903
0.354167,0.433013,0.923283,0.849545,0.771964,0.741196
0.364583,0.451055,0.936059,0.864966,0.787536,0.755815
0.364583,0.451055,0.936059,0.864966,0.787536,0.755815
0.354167,0.433013,0.923283,0.849545,0.771964,0.741196
0.375000,0.433013,0.932452,0.858155,0.777015,0.743200
0.354167,0.433013,0.923283,0.849545,0.771964,0.741196
0.364583,0.414971,0.919188,0.842593,0.761423,0.728268
0.375000,0.433013,0.932452,0.858155,0.777015,0.743200
0.375000,0.433013,0.932452,0.858155,0.777015,0.743200
0.364583,0.414971,0.919188,0.842593,0.761423,0.728268
0.385417,0.414971,0.928429,0.850955,0.766490,0.730366
0.364583,0.414971,0.919188,0.842593,0.761423,0.728268
0.375000,0.396928,0.914678,0.835305,0.750883,0.715121
0.385417,0.414971,0.928429,0.850955,0.766490,0.730366
0.385417,0.414971,0.928429,0.850955,0.766490,0.730366
0.375000,0.396928,0.914678,0.835305,0.750883,0.715121
0.395833,0.396928,0.923935,0.843406,0.755963,0.717315
0.375000,0.396928,0.914678,0.835305,0.750883,0.715121
0.385417,0.378886,0.909714,0.827717,0.740342,0.701759
0.395833,0.396928,0.923935,0.843406,0.755963,0.717315
0.395833,0.396928,0.923935,0.843406,0.755963,0.717315
0.385417,0.378886,0.909714,0.827717,0.740342,0.701759
0.406250,0.378886,0.918920,0.835556,0.745434,0.704051
0.385417,0.378886,0.909714,0.827717,0.740342,0.701759
0.395833,0.360844,0.904267,0.819867,0.729802,0.688184
0.406250,0.378886,0.918920,0.835556,0.745434,0.704051
0.406250,0.378886,0.918920,0.835556,0.745434,0.704051
0.395833,0.360844,0.904267,0.819867,0.729802,0.688184
0.416667,0.360844,0.913344,0.827455,0.734905,0.690577
0.395833,0.360844,0.904267,0.819867,0.729802,0.688184
0.406250,0.342802,0.898323,0.811795,0.719261,0.674401
0.416667,0.360844,0.913344,0.827455,0.734905,0.690577
0.416667,0.360844,0.913344,0.827455,0.734905,0.690577
0.406250,0.342802,0.898323,0.811795,0.719261,0.674401
0.427083,0.342802,0.907194,0.819149,0.724373,0.676898
0.406250,0.342802,0.898323,0.811795,0.719261,0.674401
0.416667,0.324760,0.891890,0.803537,0.708721,0.660410
0.427083,0.342802,0.907194,0.819149,0.724373,0.676898
0.427083,0.342802,0.907194,0.819149,0.724373,0.676898
0.416667,0.324760,0.891890,0.803537,0.708721,0.660410
0.437500,0.324760,0.900491,0.810679,0.713841,0.663014
0.416667,0.324760,0.891890,0.803537,0.708721,0.660410
0.427083,0.306717,0.884997,0.795126,0.698180,0.646222
0.437500,0.324760,0.900491,0.810679,0.713841,0.663014
0.437500,0.324760,0.900491,0.810679,0.713841,0.663014
0.427083,0.306717,0.884997,0.795126,0.698180,0.646222
0.447917,0.306717,0.893290,0.802077,0.703308,0.648932
0.427083,0.306717,0.884997,0.795126,0.698180,0.646222
0.437500,0.288675,0.877694,0.786587,0.687639,0.631841
0.447917,0.306717,0.893290,0.802077,0.703308,0.648932
0.447917,0.306717,0.893290,0.802077,0.703308,0.648932
0.437500,0.288675,0.877694,0.786587,0.687639,0.631841
0.458333,0.288675,0.885669,0.793369,0.692774,0.634659
0.437500,0.288675,0.877694,0.786587,0.687639,0.631841
0.447917,0.270633,0.870044,0.777944,0.677098,0.617270
0.458333,0.288675,0.885669,0.793369,0.692774,0.634659
0.458333,0.288675,0.885669,0.793369,0.692774,0.634659
0.447917,0.270633,0.870044,0.777944,0.677098,0.617270
0.468750,0.270633,0.877713,0.784576,0.682240,0.620197
0.447917,0.270633,0.870044,0.777944,0.677098,0.617270
0.458333,0.252591,0.862107,0.769216,0.666557,0.602519
0.468750,0.270633,0.877713,0.784576,0.682240,0.620197
0.468750,0.270633,0.877713,0.784576,0.682240,0.620197
0.458333,0.252591,0.862107,0.769216,0.666557,0.602519
0.479167,0.252591,0.869495,0.775714,0.671704,0.605555
0.458333,0.252591,0.862107,0.769216,0.666557,0.602519
0.468750,0.234549,0.853939,0.760416,0.656016,0.587592
0.479167,0.252591,0.869495,0.775714,0.671704,0.605555
0.479167,0.252591,0.869495,0.775714,0.671704,0.605555
0.468750,0.234549,0.853939,0.760416,0.656016,0.587592
0.489583,0.234549,0.861079,0.766795,0.661168,0.590739
0.468750,0.234549,0.853939,0.760416,0.656016,0.587592
0.479167,0.216506,0.845588,0.751556,0.645476,0.572496
0.489583,0.234549,0.861079,0.766795,0.661168,0.590739
0.489583,0.234549,0.861079,0.766795,0.661168,0.590739
0.479167,0.216506,0.845588,0.751556,0.645476,0.572496
0.500000,0.216506,0.852509,0.757830,0.650632,0.575752
0.479167,0.216506,0.845588,0.751556,0.645476,0.572496
0.489583,0.198464,0.837091,0.742646,0.634935,0.557239
0.500000,0.216506,0.852509,0.757830,0.650632,0.575752
0.500000,0.216506,0.852509,0.757830,0.650632,0.575752
0.489583,0.198464,0.837091,0.742646,0.634935,0.557239
0.510417,0.198464,0.843822,0.748825,0.640096,0.560603
0.489583,0.198464,0.837091,0.742646,0.634935,0.557239
0.500000,0.180422,0.828477,0.733694,0.624394,0.541827
0.510417,0.198464,0.843822,0.748825,0.640096,0.560603
0.510417,0.198464,0.843822,0.748825,0.640096,0.560603
0.500000,0.180422,0.828477,0.733694,0.624394,0.541827
0.520833,0.180422,0.835043,0.739788,0.629560,0.545299
0.500000,0.180422,0.828477,0.733694,0.624394,0.541827
0.510417,0.162380,0.819770,0.724705,0.613853,0.526267
0.520833,0.180422,0.835043,0.739788,0.629560,0.545299
0.520833,0.180422,0.835043,0.739788,0.629560,0.545299
0.510417,0.162380,0.819770,0.724705,0.613853,0.526267
0.531250,0.162380,0.826192,0.730723,0.619022,0.529846
0.510417,0.162380,0.819770,0.724705,0.613853,0.526267
0.520833,0.144338,0.810987,0.715686,0.603312,0.510565
0.531250,0.162380,0.826192,0.730723,0.619022,0.529846
0.531250,0.162380,0.826192,0.730723,0.619022,0.529846
0.520833,0.144338,0.810987,0.715686,0.603312,0.510565
0.541667,0.144338,0.817283,0.721634,0.608485,0.514251
0.520833,0.144338,0.810987,0.715686,0.603312,0.510565
0.531250,0.126295,0.802142,0.706640,0.592771,0.500000
0.541667,0.144338,0.817283,0.721634,0.608485,0.514251
0.541667,0.144338,0.817283,0.721634,0.608485,0.514251
0.531250,0.126295,0.802142,0.706640,0.592771,0.500000
0.552083,0.126295,0.808328,0.712525,0.597947,0.500000
0.531250,0.126295,0.802142,0.706640,0.592771,0.500000
0.541667,0.108253,0.793246,0.697571,0.582230,0.500000
0.552083,0.126295,0.808328,0.712525,0.597947,0.500000
0.552083,0.126295,0.808328,0.712525,0.597947,0.500000
0.541667,0.108253,0.793246,0.697571,0.582230,0.500000
0.562500,0.108253,0.799334,0.703399,0.587410,0.500000
0.541667,0.108253,0.793246,0.697571,0.582230,0.500000
0.552083,0.090211,0.784308,0.688481,0.571689,0.500000
0.562500,0.108253,0.799334,0.703399,0.587410,0.500000
0.562500,0.108253,0.799334,0.703399,0.587410,0.500000
0.552083,0.090211,0.784308,0.688481,0.571689,0.500000
0.572917,0.090211,0.790309,0.694258,0.576872,0.500000
0.552083,0.090211,0.784308,0.688481,0.571689,0.500000
0.562500,0.072169,0.775334,0.679374,0.561148,0.500000
0.572917,0.090211,0.790309,0.694258,0.576872,0.500000
0.572917,0.090211,0.790309,0.694258,0.576872,0.500000
0.562500,0.072169,0.775334,0.679374,0.561148,0.500000
0.583333,0.072169,0.781257,0.685102,0.566334,0.500000
0.562500,0.072169,0.775334,0.679374,0.561148,0.500000
0.572917,0.054127,0.766330,0.670252,0.550608,0.500000
0.583333,0.072169,0.781257,0.685102,0.566334,0.500000
0.583333,0.072169,0.781257,0.685102,0.566334,0.500000
0.572917,0.054127,0.766330,0.670252,0.550608,0.500000
0.593750,0.054127,0.772184,0.675936,0.555795,0.500000
0.572917,0.054127,0.766330,0.670252,0.550608,0.500000
0.583333,0.036084,0.757300,0.661116,0.540067,0.500000
0.593750,0.054127,0.772184,0.675936,0.555795,0.500000
0.593750,0.054127,0.772184,0.675936,0.555795,0.500000
0.583333,0.036084,0.757300,0.661116,0.540067,0.500000
0.604167,0.036084,0.763091,0.666759,0.545256,0.500000
0.583333,0.036084,0.757300,0.661116,0.540067,0.500000
0.593750,0.018042,0.748248,0.651967,0.529526,0.500000
0.604167,0.036084,0.763091,0.666759,0.545256,0.500000
0.604167,0.036084,0.763091,0.666759,0.545256,0.500000
0.593750,0.018042,0.748248,0.651967,0.529526,0.500000
0.614583,0.018042,0.753982,0.657572,0.534717,0.500000
0.593750,0.018042,0.748248,0.651967,0.529526,0.500000
0.604167,0.000000,0.739177,0.642808,0.518985,0.500000
0.614583,0.018042,0.753982,0.657572,0.534717,0.500000
0.614583,0.018042,0.753982,0.657572,0.534717,0.500000
0.604167,0.000000,0.739177,0.642808,0.518985,0.500000
0.625000,0.000000,0.744860,0.648378,0.524179,0.500000
0.302083,0.523224,0.916842,0.878758,0.824664,0.802507
0.291667,0.505181,0.914761,0.864405,0.808718,0.789001
0.312500,0.505181,0.921707,0.873654,0.814124,0.790691
0.291667,0.505181,0.914761,0.864405,0.808718,0.789001
0.302083,0.487139,0.918157,0.859016,0.798193,0.776879
0.312500,0.505181,0.921707,0.873654,0.814124,0.790691
0.312500,0.505181,0.921707,0.873654,0.814124,0.790691
0.302083,0.487139,0.918157,0.859016,0.798193,0.776879
0.322917,0.487139,0.925613,0.868190,0.803585,0.778651
0.302083,0.487139,0.918157,0.859016,0.798193,0.776879
0.312500,0.469097,0.919899,0.853290,0.787665,0.764529
0.322917,0.487139,0.925613,0.868190,0.803585,0.778651
0.322917,0.487139,0.925613,0.868190,0.803585,0.778651
0.312500,0.469097,0.919899,0.853290,0.787665,0.764529
0.333333,0.469097,0.928005,0.862353,0.793045,0.766389
0.312500,0.469097,0.919899,0.853290,0.787665,0.764529
0.322917,0.451055,0.917906,0.847221,0.777134,0.751954
0.333333,0.469097,0.928005,0.862353,0.793045,0.766389
0.333333,0.469097,0.928005,0.862353,0.793045,0.766389
0.322917,0.451055,0.917906,0.847221,0.777134,0.751954
0.343750,0.451055,0.927003,0.856138,0.782504,0.753903
0.322917,0.451055,0.917906,0.847221,0.777134,0.751954
0.333333,0.433013,0.914095,0.840809,0.766601,0.739153
0.343750,0.451055,0.927003,0.856138,0.782504,0.753903
0.343750,0.451055,0.927003,0.856138,0.782504,0.753903
0.333333,0.433013,0.914095,0.840809,0.766601,0.739153
0.354167,0.433013,0.923283,0.849545,0.771964,0.741196
0.333333,0.433013,0.914095,0.840809,0.766601,0.739153
0.343750,0.414971,0.909943,0.834063,0.756068,0.726129
0.354167,0.433013,0.923283,0.849545,0.771964,0.741196
0.354167,0.433013,0.923283,0.849545,0.771964,0.741196
0.343750,0.414971,0.909943,0.834063,0.756068,0.726129
0.364583,0.414971,0.919188,0.842593,0.761423,0.728268
0.343750,0.414971,0.909943,0.834063,0.756068,0.726129
0.354167,0.396928,0.905420,0.827000,0.745533,0.712883
0.364583,0.414971,0.919188,0.842593,0.761423,0.728268
0.364583,0.414971,0.919188,0.842593,0.761423,0.728268
0.354167,0.396928,0.905420,0.827000,0.745533,0.712883
0.375000,0.396928,0.914678,0.835305,0.750883,0.715121
0.354167,0.396928,0.905420,0.827000,0.745533,0.712883
0.364583,0.378886,0.900495,0.819645,0.734998,0.699418
0.375000,0.396928,0.914678,0.835305,0.750883,0.715121
0.375000,0.396928,0.914678,0.835305,0.750883,0.715121
0.364583,0.378886,0.900495,0.819645,0.734998,0.699418
0.385417,0.378886,0.909714,0.827717,0.740342,0.701759
0.364583,0.378886,0.900495,0.819645,0.734998,0.699418
0.375000,0.360844,0.895146,0.812027,0.724462,0.685738
0.385417,0.378886,0.909714,0.827717,0.740342,0.701759
0.385417,0.378886,0.909714,0.827717,0.740342,0.701759
0.375000,0.360844,0.895146,0.812027,0.724462,0.685738
0.395833,0.360844,0.904267,0.819867,0.729802,0.688184
0.375000,0.360844,0.895146,0.812027,0.724462,0.685738
0.385417,0.342802,0.889361,0.804178,0.713925,0.671848
0.395833,0.360844,0.904267,0.819867,0.729802,0.688184
0.395833,0.360844,0.904267,0.819867,0.729802,0.688184
0.385417,0.342802,0.889361,0.804178,0.713925,0.671848
0.406250,0.342802,0.898323,0.811795,0.719261,0.674401
0.385417,0.342802,0.889361,0.804178,0.713925,0.671848
0.395833,0.324760,0.883138,0.796129,0.703388,0.657749
0.406250,0.342802,0.898323,0.811795,0.719261,0.674401
0.406250,0.342802,0.898323,0.811795,0.719261,0.674401
0.395833,0.324760,0.883138,0.796129,0.703388,0.657749
0.416667,0.324760,0.891890,0.803537,0.708721,0.660410
0.395833,0.324760,0.883138,0.796129,0.703388,0.657749
0.406250,0.306717,0.876496,0.787909,0.692851,0.643450
0.416667,0.324760,0.891890,0.803537,0.708721,0.660410
0.416667,0.324760,0.891890,0.803537,0.708721,0.660410
0.406250,0.306717,0.876496,0.787909,0.692851,0.643450
0.427083,0.306717,0.884997,0.795126,0.698180,0.646222
0.406250,0.306717,0.876496,0.787909,0.692851,0.643450
0.416667,0.288675,0.869466,0.779546,0.682313,0.628959
0.427083,0.306717,0.884997,0.795126,0.698180,0.646222
0.427083,0.306717,0.884997,0.795126,0.698180,0.646222
0.416667,0.288675,0.869466,0.779546,0.682313,0.628959
0.437500,0.288675,0.877694,0.786587,0.687639,0.631841
0.416667,0.288675,0.869466,0.779546,0.682313,0.628959
0.427083,0.270633,0.862091,0.771062,0.671774,0.614275
0.437500,0.288675,0.877694,0.786587,0.687639,0.631841
0.437500,0.288675,0.877694,0.786587,0.687639,0.631841
0.427083,0.270633,0.862091,0.771062,0.671774,0.614275
0.447917,0.270633,0.870044,0.777944,0.677098,0.617270
0.427083,0.270633,0.862091,0.771062,0.671774,0.614275
0.437500,0.252591,0.854419,0.762476,0.661236,0.599413
0.447917,0.270633,0.870044,0.777944,0.677098,0.617270
0.447917,0.270633,0.870044,0.777944,0.677098,0.617270
0.437500,0.252591,0.854419,0.762476,0.661236,0.599413
0.458333,0.252591,0.862107,0.769216,0.666557,0.602519
0.437500,0.252591,0.854419,0.762476,0.661236,0.599413
0.447917,0.234549,0.846497,0.753804,0.650698,0.584372
0.458333,0.252591,0.862107,0.769216,0.666557,0.602519
0.458333,0.252591,0.862107,0.769216,0.666557,0.602519
0.447917,0.234549,0.846497,0.753804,0.650698,0.584372
0.468750,0.234549,0.853939,0.760416,0.656016,0.587592
0.447917,0.234549,0.846497,0.753804,0.650698,0.584372
0.458333,0.216506,0.838368,0.745060,0.640159,0.569165
0.468750,0.234549,0.853939,0.760416,0.656016,0.587592
0.468750,0.234549,0.853939,0.760416,0.656016,0.587592
0.458333,0.216506,0.838368,0.745060,0.640159,0.569165
0.479167,0.216506,0.845588,0.751556,0.645476,0.572496
0.458333,0.216506,0.838368,0.745060,0.640159,0.569165
0.468750,0.198464,0.830070,0.736255,0.629620,0.553797
0.479167,0.216506,0.845588,0.751556,0.645476,0.572496
0.479167,0.216506,0.845588,0.751556,0.645476,0.572496
0.468750,0.198464,0.830070,0.736255,0.629620,0.553797
0.489583,0.198464,0.837091,0.742646,0.634935,0.557239
0.468750,0.198464,0.830070,0.736255,0.629620,0.553797
0.479167,0.180422,0.821633,0.727397,0.619080,0.538275
0.489583,0.198464,0.837091,0.742646,0.634935,0.557239
0.489583,0.198464,0.837091,0.742646,0.634935,0.557239
0.479167,0.180422,0.821633,0.727397,0.619080,0.538275
0.500000,0.180422,0.828477,0.733694,0.624394,0.541827
0.479167,0.180422,0.821633,0.727397,0.619080,0.538275
0.489583,0.162380,0.813082,0.718494,0.608541,0.522605
0.500000,0.180422,0.828477,0.733694,0.624394,0.541827
0.500000,0.180422,0.828477,0.733694,0.624394,0.541827
0.489583,0.162380,0.813082,0.718494,0.608541,0.522605
0.510417,0.162380,0.819770,0.724705,0.613853,0.526267
0.489583,0.162380,0.813082,0.718494,0.608541,0.522605
0.500000,0.144338,0.804438,0.709552,0.598001,0.506795
0.510417,0.162380,0.819770,0.724705,0.613853,0.526267
0.510417,0.162380,0.819770,0.724705,0.613853,0.526267
0.500000,0.144338,0.804438,0.709552,0.598001,0.506795
0.520833,0.144338,0.810987,0.715686,0.603312,0.510565
0.500000,0.144338,0.804438,0.709552,0.598001,0.506795
0.510417,0.126295,0.795716,0.700577,0.587462,0.500000
0.520833,0.144338,0.810987,0.715686,0.603312,0.510565
0.520833,0.144338,0.810987,0.715686,0.603312,0.510565
0.510417,0.126295,0.795716,0.700577,0.587462,0.500000
0.531250,0.126295,0.802142,0.706640,0.592771,0.500000
0.510417,0.126295,0.795716,0.700577,0.587462,0.500000
0.520833,0.108253,0.786931,0.691572,0.576922,0.500000
0.531250,0.126295,0.802142,0.706640,0.592771,0.500000
0.531250,0.126295,0.802142,0.706640,0.592771,0.500000
0.520833,0.108253,0.786931,0.691572,0.576922,0.500000
0.541667,0.108253,0.793246,0.697571,0.582230,0.500000
0.520833,0.108253,0.786931,0.691572,0.576922,0.500000
0.531250,0.090211,0.778091,0.682543,0.566383,0.500000
0.541667,0.108253,0.793246,0.697571,0.582230,0.500000
0.541667,0.108253,0.793246,0.697571,0.582230,0.500000
0.531250,0.090211,0.778091,0.682543,0.566383,0.500000
0.552083,0.090211,0.784308,0.688481,0.571689,0.500000
0.531250,0.090211,0.778091,0.682543,0.566383,0.500000
0.541667,0.072169,0.769205,0.673490,0.555844,0.500000
0.552083,0.090211,0.784308,0.688481,0.571689,0.500000
0.552083,0.090211,0.784308,0.688481,0.571689,0.500000
0.541667,0.072169,0.769205,0.673490,0.555844,0.500000
0.562500,0.072169,0.775334,0.679374,0.561148,0.500000
0.541667,0.072169,0.769205,0.673490,0.555844,0.500000
0.552083,0.054127,0.760280,0.664418,0.545304,0.500000
0.562500,0.072169,0.775334,0.679374,0.561148,0.500000
0.562500,0.072169,0.775334,0.679374,0.561148,0.500000
0.552083,0.054127,0.760280,0.664418,0.545304,0.500000
0.572917,0.054127,0.766330,0.670252,0.550608,0.500000
0.552083,0.054127,0.760280,0.664418,0.545304,0.500000
0.562500,0.036084,0.751323,0.655328,0.534764,0.500000
0.572917,0.054127,0.766330,0.670252,0.550608,0.500000
0.572917,0.054127,0.766330,0.670252,0.550608,0.500000
0.562500,0.036084,0.751323,0.655328,0.534764,0.500000
0.583333,0.036084,0.757300,0.661116,0.540067,0.500000
0.562500,0.036084,0.751323,0.655328,0.534764,0.500000
0.572917,0.018042,0.742336,0.646223,0.524224,0.500000
0.583333,0.036084,0.757300,0.661116,0.540067,0.500000
0.583333,0.036084,0.757300,0.661116,0.540067,0.500000
0.572917,0.018042,0.742336,0.646223,0.524224,0.500000
0.593750,0.018042,0.748248,0.651967,0.529526,0.500000
0.572917,0.018042,0.742336,0.646223,0.524224,0.500000
0.583333,0.000000,0.733324,0.637103,0.513683,0.500000
0.593750,0.018042,0.748248,0.651967,0.529526,0.500000
0.593750,0.018042,0.748248,0.651967,0.529526,0.500000
0.583333,0.000000,0.733324,0.637103,0.513683,0.500000
0.604167,0.000000,0.739177,0.642808,0.518985,0.500000
0.291667,0.505181,0.914761,0.864405,0.808718,0.789001
0.281250,0.487139,0.910419,0.849821,0.792368,0.775075
0.302083,0.487139,0.918157,0.859016,0.798193,0.776879
0.281250,0.487139,0.910419,0.849821,0.792368,0.775075
0.291667,0.469097,0.911527,0.844187,0.781894,0.762637
0.302083,0.487139,0.918157,0.859016,0.798193,0.776879
0.302083,0.487139,0.918157,0.859016,0.798193,0.776879
0.291667,0.469097,0.911527,0.844187,0.781894,0.762637
0.312500,0.469097,0.919899,0.853290,0.787665,0.764529
0.291667,0.469097,0.911527,0.844187,0.781894,0.762637
0.302083,0.451055,0.908780,0.838239,0.771408,0.749968
0.312500,0.469097,0.919899,0.853290,0.787665,0.764529
0.312500,0.469097,0.919899,0.853290,0.787665,0.764529
0.302083,0.451055,0.908780,0.838239,0.771408,0.749968
0.322917,0.451055,0.917906,0.847221,0.777134,0.751954
0.302083,0.451055,0.908780,0.838239,0.771408,0.749968
0.312500,0.433013,0.904894,0.831978,0.760913,0.737070
0.322917,0.451055,0.917906,0.847221,0.777134,0.751954
0.322917,0.451055,0.917906,0.847221,0.777134,0.751954
0.312500,0.433013,0.904894,0.831978,0.760913,0.737070
0.333333,0.433013,0.914095,0.840809,0.766601,0.739153
0.312500,0.433013,0.904894,0.831978,0.760913,0.737070
0.322917,0.414971,0.900696,0.825406,0.750411,0.723945
0.333333,0.433013,0.914095,0.840809,0.766601,0.739153
0.333333,0.433013,0.914095,0.840809,0.766601,0.739153
0.322917,0.414971,0.900696,0.825406,0.750411,0.723945
0.343750,0.414971,0.909943,0.834063,0.756068,0.726129
0.322917,0.414971,0.900696,0.825406,0.750411,0.723945
0.333333,0.396928,0.896162,0.818537,0.739904,0.710596
0.343750,0.414971,0.909943,0.834063,0.756068,0.726129
0.343750,0.414971,0.909943,0.834063,0.756068,0.726129
0.333333,0.396928,0.896162,0.818537,0.739904,0.710596
0.354167,0.396928,0.905420,0.827000,0.745533,0.712883
0.333333,0.396928,0.896162,0.818537,0.739904,0.710596
0.343750,0.378886,0.891268,0.811388,0.729392,0.697026
0.354167,0.396928,0.905420,0.827000,0.745533,0.712883
0.354167,0.396928,0.905420,0.827000,0.745533,0.712883
0.343750,0.378886,0.891268,0.811388,0.729392,0.697026
0.364583,0.378886,0.900495,0.819645,0.734998,0.699418
0.343750,0.378886,0.891268,0.811388,0.729392,0.697026
0.354167,0.360844,0.885996,0.803979,0.718877,0.683238
0.364583,0.378886,0.900495,0.819645,0.734998,0.699418
0.364583,0.378886,0.900495,0.819645,0.734998,0.699418
0.354167,0.360844,0.885996,0.803979,0.718877,0.683238
0.375000,0.360844,0.895146,0.812027,0.724462,0.685738
0.354167,0.360844,0.885996,0.803979,0.718877,0.683238
0.364583,0.342802,0.880335,0.796337,0.708358,0.669237
0.375000,0.360844,0.895146,0.812027,0.724462,0.685738
0.375000,0.360844,0.895146,0.812027,0.724462,0.685738
0.364583,0.342802,0.880335,0.796337,0.708358,0.669237
0.385417,0.342802,0.889361,0.804178,0.713925,0.671848
0.364583,0.342802,0.880335,0.796337,0.708358,0.669237
0.375000,0.324760,0.874281,0.788488,0.697837,0.655027
0.385417,0.342802,0.889361,0.804178,0.713925,0.671848
0.385417,0.342802,0.889361,0.804178,0.713925,0.671848
0.375000,0.324760,0.874281,0.788488,0.697837,0.655027
0.395833,0.324760,0.883138,0.796129,0.703388,0.657749
0.375000,0.324760,0.874281,0.788488,0.697837,0.655027
0.385417,0.306717,0.867845,0.780457,0.687315,0.640614
0.395833,0.324760,0.883138,0.796129,0.703388,0.657749
0.395833,0.324760,0.883138,0.796129,0.703388,0.657749
0.385417,0.306717,0.867845,0.780457,0.687315,0.640614
0.406250,0.306717,0.876496,0.787909,0.692851,0.643450
0.385417,0.306717,0.867845,0.780457,0.687315,0.640614
0.395833,0.288675,0.861046,0.772270,0.676790,0.626007
0.406250,0.306717,0.876496,0.787909,0.692851,0.643450
0.406250,0.306717,0.876496,0.787909,0.692851,0.643450
0.395833,0.288675,0.861046,0.772270,0.676790,0.626007
0.416667,0.288675,0.869466,0.779546,0.682313,0.628959
0.395833,0.288675,0.861046,0.772270,0.676790,0.626007
0.406250,0.270633,0.853913,0.763948,0.666264,0.611211
0.416667,0.288675,0.869466,0.779546,0.682313,0.628959
0.416667,0.288675,0.869466,0.779546,0.682313,0.628959
0.406250,0.270633,0.853913,0.763948,0.666264,0.611211
0.427083,0.270633,0.862091,0.771062,0.671774,0.614275
0.406250,0.270633,0.853913,0.763948,0.666264,0.611211
0.416667,0.252591,0.846483,0.755510,0.655736,0.596231
0.427083,0.270633,0.862091,0.771062,0.671774,0.614275
0.427083,0.270633,0.862091,0.771062,0.671774,0.614275
0.416667,0.252591,0.846483,0.755510,0.655736,0.596231
0.437500,0.252591,0.854419,0.762476,0.661236,0.599413
0.416667,0.252591,0.846483,0.755510,0.655736,0.596231
0.427083,0.234549,0.838794,0.746974,0.645208,0.581077
0.437500,0.252591,0.854419,0.762476,0.661236,0.599413
0.437500,0.252591,0.854419,0.762476,0.661236,0.599413
0.427083,0.234549,0.838794,0.746974,0.645208,0.581077
0.447917,0.234549,0.846497,0.753804,0.650698,0.584372
0.427083,0.234549,0.838794,0.746974,0.645208,0.581077
0.437500,0.216506,0.830884,0.738353,0.634678,0.565755
0.447917,0.234549,0.846497,0.753804,0.650698,0.584372
0.447917,0.234549,0.846497,0.753804,0.650698,0.584372
0.437500,0.216506,0.830884,0.738353,0.634678,0.565755
0.458333,0.216506,0.838368,0.745060,0.640159,0.569165
0.437500,0.216506,0.830884,0.738353,0.634678,0.565755
0.447917,0.198464,0.822786,0.729660,0.624147,0.550272
0.458333,0.216506,0.838368,0.745060,0.640159,0.569165
0.458333,0.216506,0.838368,0.745060,0.640159,0.569165
0.447917,0.198464,0.822786,0.729660,0.624147,0.550272
0.468750,0.198464,0.830070,0.736255,0.629620,0.553797
0.447917,0.198464,0.822786,0.729660,0.624147,0.550272
0.458333,0.180422,0.814531,0.720904,0.613616,0.534636
0.468750,0.198464,0.830070,0.736255,0.629620,0.553797
0.468750,0.198464,0.830070,0.736255,0.629620,0.553797
0.458333,0.180422,0.814531,0.720904,0.613616,0.534636
0.479167,0.180422,0.821633,0.727397,0.619080,0.538275
0.458333,0.180422,0.814531,0.720904,0.613616,0.534636
0.468750,0.162380,0.806146,0.712094,0.603084,0.518855
0.479167,0.180422,0.821633,0.727397,0.619080,0.538275
0.479167,0.180422,0.821633,0.727397,0.619080,0.538275
0.468750,0.162380,0.806146,0.712094,0.603084,0.518855
0.489583,0.162380,0.813082,0.718494,0.608541,0.522605
0.468750,0.162380,0.806146,0.712094,0.603084,0.518855
0.479167,0.144338,0.797649,0.703238,0.592550,0.502936
0.489583,0.162380,0.813082,0.718494,0.608541,0.522605
0.489583,0.162380,0.813082,0.718494,0.608541,0.522605
0.479167,0.144338,0.797649,0.703238,0.592550,0.502936
0.500000,0.144338,0.804438,0.709552,0.598001,0.506795
0.479167,0.144338,0.797649,0.703238,0.592550,0.502936
0.489583,0.126295,0.789061,0.694340,0.582017,0.500000
0.500000,0.144338,0.804438,0.709552,0.598001,0.506795
0.500000,0.144338,0.804438,0.709552,0.598001,0.506795
0.489583,0.126295,0.789061,0.694340,0.582017,0.500000
0.510417,0.126295,0.795716,0.700577,0.587462,0.500000
0.489583,0.126295,0.789061,0.694340,0.582017,0.500000
0.500000,0.108253,0.780395,0.685407,0.571484,0.500000
0.510417,0.126295,0.795716,0.700577,0.587462,0.500000
0.510417,0.126295,0.795716,0.700577,0.587462,0.500000
0.500000,0.108253,0.780395,0.685407,0.571484,0.500000
0.520833,0.108253,0.786931,0.691572,0.576922,0.500000
0.500000,0.108253,0.780395,0.685407,0.571484,0.500000
0.510417,0.090211,0.771663,0.676443,0.560950,0.500000
0.520833,0.108253,0.786931,0.691572,0.576922,0.500000
0.520833,0.108253,0.786931,0.691572,0.576922,0.500000
0.510417,0.090211,0.771663,0.676443,0.560950,0.500000
0.531250,0.090211,0.778091,0.682543,0.566383,0.500000
0.510417,0.090211,0.771663,0.676443,0.560950,0.500000
0.520833,0.072169,0.762874,0.667451,0.550414,0.500000
0.531250,0.090211,0.778091,0.682543,0.566383,0.500000
0.531250,0.090211,0.778091,0.682543,0.566383,0.500000
0.520833,0.072169,0.762874,0.667451,0.550414,0.500000
0.541667,0.072169,0.769205,0.673490,0.555844,0.500000
0.520833,0.072169,0.762874,0.667451,0.550414,0.500000
0.531250,0.054127,0.754038,0.658435,0.539879,0.500000
0.541667,0.072169,0.769205,0.673490,0.555844,0.500000
0.541667,0.072169,0.769205,0.673490,0.555844,0.500000
0.531250,0.054127,0.754038,0.658435,0.539879,0.500000
0.552083,0.054127,0.760280,0.664418,0.545304,0.500000
0.531250,0.054127,0.754038,0.658435,0.539879,0.500000
0.541667,0.036084,0.745161,0.649398,0.529344,0.500000
0.552083,0.054127,0.760280,0.664418,0.545304,0.500000
0.552083,0.054127,0.760280,0.664418,0.545304,0.500000
0.541667,0.036084,0.745161,0.649398,0.529344,0.500000
0.562500,0.036084,0.751323,0.655328,0.534764,0.500000
0.541667,0.036084,0.745161,0.649398,0.529344,0.500000
0.552083,0.018042,0.736247,0.640340,0.518809,0.500000
0.562500,0.036084,0.751323,0.655328,0.534764,0.500000
0.562500,0.036084,0.751323,0.655328,0.534764,0.500000
0.552083,0.018042,0.736247,0.640340,0.518809,0.500000
0.572917,0.018042,0.742336,0.646223,0.524224,0.500000
0.552083,0.018042,0.736247,0.640340,0.518809,0.500000
0.562500,0.000000,0.727303,0.631266,0.508273,0.500000
0.572917,0.018042,0.742336,0.646223,0.524224,0.500000
0.572917,0.018042,0.742336,0.646223,0.524224,0.500000
0.562500,0.000000,0.727303,0.631266,0.508273,0.500000
0.583333,0.000000,0.733324,0.637103,0.513683,0.500000
0.281250,0.487139,0.910419,0.849821,0.792368,0.775075
0.270833,0.469097,0.902930,0.835053,0.775724,0.760703
0.291667,0.469097,0.911527,0.844187,0.781894,0.762637
0.270833,0.469097,0.902930,0.835053,0.775724,0.760703
0.281250,0.451055,0.899631,0.829208,0.765318,0.747939
0.291667,0.469097,0.911527,0.844187,0.781894,0.762637
0.291667,0.469097,0.911527,0.844187,0.781894,0.762637
0.281250,0.451055,0.899631,0.829208,0.765318,0.747939
0.302083,0.451055,0.908780,0.838239,0.771408,0.749968
0.281250,0.451055,0.899631,0.829208,0.765318,0.747939
0.291667,0.433013,0.895682,0.823073,0.754890,0.734942
0.302083,0.451055,0.908780,0.838239,0.771408,0.749968
0.302083,0.451055,0.908780,0.838239,0.771408,0.749968
0.291667,0.433013,0.895682,0.823073,0.754890,0.734942
0.312500,0.433013,0.904894,0.831978,0.760913,0.737070
0.291667,0.433013,0.895682,0.823073,0.754890,0.734942
0.302083,0.414971,0.891446,0.816651,0.744445,0.721714
0.312500,0.433013,0.904894,0.831978,0.760913,0.737070
0.312500,0.433013,0.904894,0.831978,0.760913,0.737070
0.302083,0.414971,0.891446,0.816651,0.744445,0.721714
0.322917,0.414971,0.900696,0.825406,0.750411,0.723945
0.302083,0.414971,0.891446,0.816651,0.744445,0.721714
0.312500,0.396928,0.886903,0.809949,0.733987,0.708259
0.322917,0.414971,0.900696,0.825406,0.750411,0.723945
0.322917,0.414971,0.900696,0.825406,0.750411,0.723945
0.312500,0.396928,0.886903,0.809949,0.733987,0.708259
0.333333,0.396928,0.896162,0.818537,0.739904,0.710596
0.312500,0.396928,0.886903,0.809949,0.733987,0.708259
0.322917,0.378886,0.882034,0.802980,0.723518,0.694579
0.333333,0.396928,0.896162,0.818537,0.739904,0.710596
0.333333,0.396928,0.896162,0.818537,0.739904,0.710596
0.322917,0.378886,0.882034,0.802980,0.723518,0.694579
0.343750,0.378886,0.891268,0.811388,0.729392,0.697026
0.322917,0.378886,0.882034,0.802980,0.723518,0.694579
0.333333,0.360844,0.876825,0.795759,0.713041,0.680679
0.343750,0.378886,0.891268,0.811388,0.729392,0.697026
0.343750,0.378886,0.891268,0.811388,0.729392,0.697026
0.333333,0.360844,0.876825,0.795759,0.713041,0.680679
0.354167,0.360844,0.885996,0.803979,0.718877,0.683238
0.333333,0.360844,0.876825,0.795759,0.713041,0.680679
0.343750,0.342802,0.871264,0.788308,0.702556,0.666564
0.354167,0.360844,0.885996,0.803979,0.718877,0.683238
0.354167,0.360844,0.885996,0.803979,0.718877,0.683238
0.343750,0.342802,0.871264,0.788308,0.702556,0.666564
0.364583,0.342802,0.880335,0.796337,0.708358,0.669237
0.343750,0.342802,0.871264,0.788308,0.702556,0.666564
0.354167,0.324760,0.865348,0.780646,0.692064,0.652240
0.364583,0.342802,0.880335,0.796337,0.708358,0.669237
0.364583,0.342802,0.880335,0.796337,0.708358,0.669237
0.354167,0.324760,0.865348,0.780646,0.692064,0.652240
0.375000,0.324760,0.874281,0.788488,0.697837,0.655027
0.354167,0.324760,0.865348,0.780646,0.692064,0.652240
0.364583,0.306717,0.859082,0.772797,0.681568,0.637711
0.375000,0.324760,0.874281,0.788488,0.697837,0.655027
0.375000,0.324760,0.874281,0.788488,0.697837,0.655027
0.364583,0.306717,0.859082,0.772797,0.681568,0.637711
0.385417,0.306717,0.867845,0.780457,0.687315,0.640614
0.364583,0.306717,0.859082,0.772797,0.681568,0.637711
0.375000,0.288675,0.852478,0.764782,0.671067,0.622985
0.385417,0.306717,0.867845,0.780457,0.687315,0.640614
0.385417,0.306717,0.867845,0.780457,0.687315,0.640614
0.375000,0.288675,0.852478,0.764782,0.671067,0.622985
0.395833,0.288675,0.861046,0.772270,0.676790,0.626007
0.375000,0.288675,0.852478,0.764782,0.671067,0.622985
0.385417,0.270633,0.845556,0.756622,0.660562,0.608070
0.395833,0.288675,0.861046,0.772270,0.676790,0.626007
0.395833,0.288675,0.861046,0.772270,0.676790,0.626007
0.385417,0.270633,0.845556,0.756622,0.660562,0.608070
0.406250,0.270633,0.853913,0.763948,0.666264,0.611211
0.385417,0.270633,0.845556,0.756622,0.660562,0.608070
0.395833,0.252591,0.838344,0.748335,0.650054,0.592972
0.406250,0.270633,0.853913,0.763948,0.666264,0.611211
0.406250,0.270633,0.853913,0.763948,0.666264,0.611211
0.395833,0.252591,0.838344,0.748335,0.650054,0.592972
0.416667,0.252591,0.846483,0.755510,0.655736,0.596231
0.395833,0.252591,0.838344,0.748335,0.650054,0.592972
0.406250,0.234549,0.830871,0.739937,0.639543,0.577700
0.416667,0.252591,0.846483,0.755510,0.655736,0.596231
0.416667,0.252591,0.846483,0.755510,0.655736,0.596231
0.406250,0.234549,0.830871,0.739937,0.639543,0.577700
0.427083,0.234549,0.838794,0.746974,0.645208,0.581077
0.406250,0.234549,0.830871,0.739937,0.639543,0.577700
0.416667,0.216506,0.823169,0.731445,0.629029,0.562260
0.427083,0.234549,0.838794,0.746974,0.645208,0.581077
0.427083,0.234549,0.838794,0.746974,0.645208,0.581077
0.416667,0.216506,0.823169,0.731445,0.629029,0.562260
0.437500,0.216506,0.830884,0.738353,0.634678,0.565755
0.416667,0.216506,0.823169,0.731445,0.629029,0.562260
0.427083,0.198464,0.815268,0.722870,0.618515,0.546661
0.437500,0.216506,0.830884,0.738353,0.634678,0.565755
0.437500,0.216506,0.830884,0.738353,0.634678,0.565755
0.427083,0.198464,0.815268,0.722870,0.618515,0.546661
0.447917,0.198464,0.822786,0.729660,0.624147,0.550272
0.427083,0.198464,0.815268,0.722870,0.618515,0.546661
0.437500,0.180422,0.807196,0.714222,0.607996,0.530911
0.447917,0.198464,0.822786,0.729660,0.624147,0.550272
0.447917,0.198464,0.822786,0.729660,0.624147,0.550272
0.437500,0.180422,0.807196,0.714222,0.607996,0.530911
0.458333,0.180422,0.814531,0.720904,0.613616,0.534636
0.437500,0.180422,0.807196,0.714222,0.607996,0.530911
0.447917,0.162380,0.798978,0.705512,0.597478,0.515016
0.458333,0.180422,0.814531,0.720904,0.613616,0.534636
0.458333,0.180422,0.814531,0.720904,0.613616,0.534636
0.447917,0.162380,0.798978,0.705512,0.597478,0.515016
0.468750,0.162380,0.806146,0.712094,0.603084,0.518855
0.447917,0.162380,0.798978,0.705512,0.597478,0.515016
0.458333,0.144338,0.790636,0.696746,0.586957,0.500000
0.468750,0.162380,0.806146,0.712094,0.603084,0.518855
0.468750,0.162380,0.806146,0.712094,0.603084,0.518855
0.458333,0.144338,0.790636,0.696746,0.586957,0.500000
0.479167,0.144338,0.797649,0.703238,0.592550,0.502936
0.458333,0.144338,0.790636,0.696746,0.586957,0.500000
0.468750,0.126295,0.782187,0.687933,0.576434,0.500000
0.479167,0.144338,0.797649,0.703238,0.592550,0.502936
0.479167,0.144338,0.797649,0.703238,0.592550,0.502936
0.468750,0.126295,0.782187,0.687933,0.576434,0.500000
0.489583,0.126295,0.789061,0.694340,0.582017,0.500000
0.468750,0.126295,0.782187,0.687933,0.576434,0.500000
0.479167,0.108253,0.773648,0.679078,0.565912,0.500000
0.489583,0.126295,0.789061,0.694340,0.582017,0.500000
0.489583,0.126295,0.789061,0.694340,0.582017,0.500000
0.479167,0.108253,0.773648,0.679078,0.565912,0.500000
0.500000,0.108253,0.780395,0.685407,0.571484,0.500000
0.479167,0.108253,0.773648,0.679078,0.565912,0.500000
0.489583,0.090211,0.765032,0.670185,0.555386,0.500000
0.500000,0.108253,0.780395,0.685407,0.571484,0.500000
0.500000,0.108253,0.780395,0.685407,0.571484,0.500000
0.489583,0.090211,0.765032,0.670185,0.555386,0.500000
0.510417,0.090211,0.771663,0.676443,0.560950,0.500000
0.489583,0.090211,0.765032,0.670185,0.555386,0.500000
0.500000,0.072169,0.756349,0.661260,0.544861,0.500000
0.510417,0.090211,0.771663,0.676443,0.560950,0.500000
0.510417,0.090211,0.771663,0.676443,0.560950,0.500000
0.500000,0.072169,0.756349,0.661260,0.544861,0.500000
0.520833,0.072169,0.762874,0.667451,0.550414,0.500000
0.500000,0.072169,0.756349,0.661260,0.544861,0.500000
0.510417,0.054127,0.747608,0.652305,0.534335,0.500000
0.520833,0.072169,0.762874,0.667451,0.550414,0.500000
0.520833,0.072169,0.762874,0.667451,0.550414,0.500000
0.510417,0.054127,0.747608,0.652305,0.534335,0.500000
0.531250,0.054127,0.754038,0.658435,0.539879,0.500000
0.510417,0.054127,0.747608,0.652305,0.534335,0.500000
0.520833,0.036084,0.738818,0.643324,0.523807,0.500000
0.531250,0.054127,0.754038,0.658435,0.539879,0.500000
0.531250,0.054127,0.754038,0.658435,0.539879,0.500000
0.520833,0.036084,0.738818,0.643324,0.523807,0.500000
0.541667,0.036084,0.745161,0.649398,0.529344,0.500000
0.520833,0.036084,0.738818,0.643324,0.523807,0.500000
0.531250,0.018042,0.729985,0.634320,0.513279,0.500000
0.541667,0.036084,0.745161,0.649398,0.529344,0.500000
0.541667,0.036084,0.745161,0.649398,0.529344,0.500000
0.531250,0.018042,0.729985,0.634320,0.513279,0.500000
0.552083,0.018042,0.736247,0.640340,0.518809,0.500000
0.531250,0.018042,0.729985,0.634320,0.513279,0.500000
0.541667,0.000000,0.721114,0.625295,0.502750,0.500000
0.552083,0.018042,0.736247,0.640340,0.518809,0.500000
0.552083,0.018042,0.736247,0.640340,0.518809,0.500000
0.541667,0.000000,0.721114,0.625295,0.502750,0.500000
0.562500,0.000000,0.727303,0.631266,0.508273,0.500000
0.270833,0.469097,0.902930,0.835053,0.775724,0.760703
0.260417,0.451055,0.890465,0.820137,0.758862,0.745867
0.281250,0.451055,0.899631,0.829208,0.765318,0.747939
0.260417,0.451055,0.890465,0.820137,0.758862,0.745867
0.270833,0.433013,0.886462,0.814112,0.748530,0.732767
0.281250,0.451055,0.899631,0.829208,0.765318,0.747939
0.281250,0.451055,0.899631,0.829208,0.765318,0.747939
0.270833,0.433013,0.886462,0.814112,0.748530,0.732767
0.291667,0.433013,0.895682,0.823073,0.754890,0.734942
0.270833,0.433013,0.886462,0.814112,0.748530,0.732767
0.281250,0.414971,0.882195,0.807817,0.738167,0.719433
0.291667,0.433013,0.895682,0.823073,0.754890,0.734942
0.291667,0.433013,0.895682,0.823073,0.754890,0.734942
0.281250,0.414971,0.882195,0.807817,0.738167,0.719433
0.302083,0.414971,0.891446,0.816651,0.744445,0.721714
0.281250,0.414971,0.882195,0.807817,0.738167,0.719433
0.291667,0.396928,0.877644,0.801261,0.727780,0.705867
0.302083,0.414971,0.891446,0.816651,0.744445,0.721714
0.302083,0.414971,0.891446,0.816651,0.744445,0.721714
0.291667,0.396928,0.877644,0.801261,0.727780,0.705867
0.312500,0.396928,0.886903,0.809949,0.733987,0.708259
0.291667,0.396928,0.877644,0.801261,0.727780,0.705867
0.302083,0.378886,0.872797,0.794450,0.717373,0.692074
0.312500,0.396928,0.886903,0.809949,0.733987,0.708259
0.312500,0.396928,0.886903,0.809949,0.733987,0.708259
0.302083,0.378886,0.872797,0.794450,0.717373,0.692074
0.322917,0.378886,0.882034,0.802980,0.723518,0.694579
0.302083,0.378886,0.872797,0.794450,0.717373,0.692074
0.312500,0.360844,0.867638,0.787398,0.706949,0.678059
0.322917,0.378886,0.882034,0.802980,0.723518,0.694579
0.322917,0.378886,0.882034,0.802980,0.723518,0.694579
0.312500,0.360844,0.867638,0.787398,0.706949,0.678059
0.333333,0.360844,0.876825,0.795759,0.713041,0.680679
0.312500,0.360844,0.867638,0.787398,0.706949,0.678059
0.322917,0.342802,0.862161,0.780120,0.696512,0.663826
0.333333,0.360844,0.876825,0.795759,0.713041,0.680679
0.333333,0.360844,0.876825,0.795759,0.713041,0.680679
0.322917,0.342802,0.862161,0.780120,0.696512,0.663826
0.343750,0.342802,0.871264,0.788308,0.702556,0.666564
0.322917,0.342802,0.862161,0.780120,0.696512,0.663826
0.333333,0.324760,0.856358,0.772633,0.686064,0.649383
0.343750,0.342802,0.871264,0.788308,0.702556,0.666564
0.343750,0.342802,0.871264,0.788308,0.702556,0.666564
0.333333,0.324760,0.856358,0.772633,0.686064,0.649383
0.354167,0.324760,0.865348,0.780646,0.692064,0.652240
0.333333,0.324760,0.856358,0.772633,0.686064,0.649383
0.343750,0.306717,0.850235,0.764955,0.675606,0.634734
0.354167,0.324760,0.865348,0.780646,0.692064,0.652240
0.354167,0.324760,0.865348,0.780646,0.692064,0.652240
0.343750,0.306717,0.850235,0.764955,0.675606,0.634734
0.364583,0.306717,0.859082,0.772797,0.681568,0.637711
0.343750,0.306717,0.850235,0.764955,0.675606,0.634734
0.354167,0.288675,0.843796,0.757106,0.665140,0.619888
0.364583,0.306717,0.859082,0.772797,0.681568,0.637711
0.364583,0.306717,0.859082,0.772797,0.681568,0.637711
0.354167,0.288675,0.843796,0.757106,0.665140,0.619888
0.375000,0.288675,0.852478,0.764782,0.671067,0.622985
0.354167,0.288675,0.843796,0.757106,0.665140,0.619888
0.364583,0.270633,0.837058,0.749104,0.654667,0.604850
0.375000,0.288675,0.852478,0.764782,0.671067,0.622985
0.375000,0.288675,0.852478,0.764782,0.671067,0.622985
0.364583,0.270633,0.837058,0.749104,0.654667,0.604850
0.385417,0.270633,0.845556,0.756622,0.660562,0.608070
0.364583,0.270633,0.837058,0.749104,0.654667,0.604850
0.375000,0.252591,0.830039,0.740967,0.644187,0.589632
0.385417,0.270633,0.845556,0.756622,0.660562,0.608070
0.385417,0.270633,0.845556,0.756622,0.660562,0.608070
0.375000,0.252591,0.830039,0.740967,0.644187,0.589632
0.395833,0.252591,0.838344,0.748335,0.650054,0.592972
0.375000,0.252591,0.830039,0.740967,0.644187,0.589632
0.385417,0.234549,0.822764,0.732710,0.633702,0.574238
0.395833,0.252591,0.838344,0.748335,0.650054,0.592972
0.395833,0.252591,0.838344,0.748335,0.650054,0.592972
0.385417,0.234549,0.822764,0.732710,0.633702,0.574238
0.406250,0.234549,0.830871,0.739937,0.639543,0.577700
0.385417,0.234549,0.822764,0.732710,0.633702,0.574238
0.395833,0.216506,0.815257,0.724348,0.623212,0.558679
0.406250,0.234549,0.830871,0.739937,0.639543,0.577700
0.406250,0.234549,0.830871,0.739937,0.639543,0.577700
0.395833,0.216506,0.815257,0.724348,0.623212,0.558679
0.416667,0.216506,0.823169,0.731445,0.629029,0.562260
0.395833,0.216506,0.815257,0.724348,0.623212,0.558679
0.406250,0.198464,0.807544,0.715895,0.612719,0.542961
0.416667,0.216506,0.823169,0.731445,0.629029,0.562260
0.416667,0.216506,0.823169,0.731445,0.629029,0.562260
0.406250,0.198464,0.807544,0.715895,0.612719,0.542961
0.427083,0.198464,0.815268,0.722870,0.618515,0.546661
0.406250,0.198464,0.807544,0.715895,0.612719,0.542961
0.416667,0.180422,0.799651,0.707360,0.602222,0.527092
0.427083,0.198464,0.815268,0.722870,0.618515,0.546661
0.427083,0.198464,0.815268,0.722870,0.618515,0.546661
0.416667,0.180422,0.799651,0.707360,0.602222,0.527092
0.437500,0.180422,0.807196,0.714222,0.607996,0.530911
0.416667,0.180422,0.799651,0.707360,0.602222,0.527092
0.427083,0.162380,0.791601,0.698753,0.591721,0.511082
0.437500,0.180422,0.807196,0.714222,0.607996,0.530911
0.437500,0.180422,0.807196,0.714222,0.607996,0.530911
0.427083,0.162380,0.791601,0.698753,0.591721,0.511082
0.447917,0.162380,0.798978,0.705512,0.597478,0.515016
0.427083,0.162380,0.791601,0.698753,0.591721,0.511082
0.437500,0.144338,0.783413,0.690085,0.581218,0.500000
0.447917,0.162380,0.798978,0.705512,0.597478,0.515016
0.447917,0.162380,0.798978,0.705512,0.597478,0.515016
0.437500,0.144338,0.783413,0.690085,0.581218,0.500000
0.458333,0.144338,0.790636,0.696746,0.586957,0.500000
0.437500,0.144338,0.783413,0.690085,0.581218,0.500000
0.447917,0.126295,0.775109,0.681361,0.570712,0.500000
0.458333,0.144338,0.790636,0.696746,0.586957,0.500000
0.458333,0.144338,0.790636,0.696746,0.586957,0.500000
0.447917,0.126295,0.775109,0.681361,0.570712,0.500000
0.468750,0.126295,0.782187,0.687933,0.576434,0.500000
0.447917,0.126295,0.775109,0.681361,0.570712,0.500000
0.458333,0.108253,0.766702,0.672588,0.560204,0.500000
0.468750,0.126295,0.782187,0.687933,0.576434,0.500000
0.468750,0.126295,0.782187,0.687933,0.576434,0.500000
0.458333,0.108253,0.766702,0.672588,0.560204,0.500000
0.479167,0.108253,0.773648,0.679078,0.565912,0.500000
0.458333,0.108253,0.766702,0.672588,0.560204,0.500000
0.468750,0.090211,0.758207,0.663772,0.549693,0.500000
0.479167,0.108253,0.773648,0.679078,0.565912,0.500000
0.479167,0.108253,0.773648,0.679078,0.565912,0.500000
0.468750,0.090211,0.758207,0.663772,0.549693,0.500000
0.489583,0.090211,0.765032,0.670185,0.555386,0.500000
0.468750,0.090211,0.758207,0.663772,0.549693,0.500000
0.479167,0.072169,0.749635,0.654918,0.539182,0.500000
0.489583,0.090211,0.765032,0.670185,0.555386,0.500000
0.489583,0.090211,0.765032,0.670185,0.555386,0.500000
0.479167,0.072169,0.749635,0.654918,0.539182,0.500000
0.500000,0.072169,0.756349,0.661260,0.544861,0.500000
0.479167,0.072169,0.749635,0.654918,0.539182,0.500000
0.489583,0.054127,0.740997,0.646030,0.528667,0.500000
0.500000,0.072169,0.756349,0.661260,0.544861,0.500000
0.500000,0.072169,0.756349,0.661260,0.544861,0.500000
0.489583,0.054127,0.740997,0.646030,0.528667,0.500000
0.510417,0.054127,0.747608,0.652305,0.534335,0.500000
0.489583,0.054127,0.740997,0.646030,0.528667,0.500000
0.500000,0.036084,0.732300,0.637111,0.518152,0.500000
0.510417,0.054127,0.747608,0.652305,0.534335,0.500000
0.510417,0.054127,0.747608,0.652305,0.534335,0.500000
0.500000,0.036084,0.732300,0.637111,0.518152,0.500000
0.520833,0.036084,0.738818,0.643324,0.523807,0.500000
0.500000,0.036084,0.732300,0.637111,0.518152,0.500000
0.510417,0.018042,0.723553,0.628164,0.507634,0.500000
0.520833,0.036084,0.738818,0.643324,0.523807,0.500000
0.520833,0.036084,0.738818,0.643324,0.523807,0.500000
0.510417,0.018042,0.723553,0.628164,0.507634,0.500000
0.531250,0.018042,0.729985,0.634320,0.513279,0.500000
0.510417,0.018042,0.723553,0.628164,0.507634,0.500000
0.520833,0.000000,0.714762,0.619192,0.500000,0.500000
0.531250,0.018042,0.729985,0.634320,0.513279,0.500000
0.531250,0.018042,0.729985,0.634320,0.513279,0.500000
0.520833,0.000000,0.714762,0.619192,0.500000,0.500000
0.541667,0.000000,0.721114,0.625295,0.502750,0.500000
0.260417,0.451055,0.890465,0.820137,0.758862,0.745867
0.250000,0.433013,0.877237,0.805104,0.741839,0.730543
0.270833,0.433013,0.886462,0.814112,0.748530,0.732767
0.250000,0.433013,0.877237,0.805104,0.741839,0.730543
0.260417,0.414971,0.872942,0.798921,0.731580,0.717099
0.270833,0.433013,0.886462,0.814112,0.748530,0.732767
0.270833,0.433013,0.886462,0.814112,0.748530,0.732767
0.260417,0.414971,0.872942,0.798921,0.731580,0.717099
0.281250,0.414971,0.882195,0.807817,0.738167,0.719433
0.260417,0.414971,0.872942,0.798921,0.731580,0.717099
0.270833,0.396928,0.868386,0.792492,0.721283,0.703419
0.281250,0.414971,0.882195,0.807817,0.738167,0.719433
0.281250,0.414971,0.882195,0.807817,0.738167,0.719433
0.270833,0.396928,0.868386,0.792492,0.721283,0.703419
0.291667,0.396928,0.877644,0.801261,0.727780,0.705867
0.270833,0.396928,0.868386,0.792492,0.721283,0.703419
0.281250,0.378886,0.863555,0.785822,0.710956,0.689509
0.291667,0.396928,0.877644,0.801261,0.727780,0.705867
0.291667,0.396928,0.877644,0.801261,0.727780,0.705867
0.281250,0.378886,0.863555,0.785822,0.710956,0.689509
0.302083,0.378886,0.872797,0.794450,0.717373,0.692074
0.281250,0.378886,0.863555,0.785822,0.710956,0.689509
0.291667,0.360844,0.858440,0.778920,0.700603,0.675375
0.302083,0.378886,0.872797,0.794450,0.717373,0.692074
0.302083,0.378886,0.872797,0.794450,0.717373,0.692074
0.291667,0.360844,0.858440,0.778920,0.700603,0.675375
0.312500,0.360844,0.867638,0.787398,0.706949,0.678059
0.291667,0.360844,0.858440,0.778920,0.700603,0.675375
0.302083,0.342802,0.853031,0.771799,0.690228,0.661021
0.312500,0.360844,0.867638,0.787398,0.706949,0.678059
0.312500,0.360844,0.867638,0.787398,0.706949,0.678059
0.302083,0.342802,0.853031,0.771799,0.690228,0.661021
0.322917,0.342802,0.862161,0.780120,0.696512,0.663826
0.302083,0.342802,0.853031,0.771799,0.690228,0.661021
0.312500,0.324760,0.847326,0.764472,0.679836,0.646454
0.322917,0.342802,0.862161,0.780120,0.696512,0.663826
0.322917,0.342802,0.862161,0.780120,0.696512,0.663826
0.312500,0.324760,0.847326,0.764472,0.679836,0.646454
0.333333,0.324760,0.856358,0.772633,0.686064,0.649383
0.312500,0.324760,0.847326,0.764472,0.679836,0.646454
0.322917,0.306717,0.841322,0.756954,0.669428,0.631681
0.333333,0.324760,0.856358,0.772633,0.686064,0.649383
0.333333,0.324760,0.856358,0.772633,0.686064,0.649383
0.322917,0.306717,0.841322,0.756954,0.669428,0.631681
0.343750,0.306717,0.850235,0.764955,0.675606,0.634734
0.322917,0.306717,0.841322,0.756954,0.669428,0.631681
0.333333,0.288675,0.835026,0.749264,0.659007,0.616710
0.343750,0.306717,0.850235,0.764955,0.675606,0.634734
0.343750,0.306717,0.850235,0.764955,0.675606,0.634734
0.333333,0.288675,0.835026,0.749264,0.659007,0.616710
0.354167,0.288675,0.843796,0.757106,0.665140,0.619888
0.333333,0.288675,0.835026,0.749264,0.659007,0.616710
0.343750,0.270633,0.828447,0.741415,0.648574,0.601549
0.354167,0.288675,0.843796,0.757106,0.665140,0.619888
0.354167,0.288675,0.843796,0.757106,0.665140,0.619888
0.343750,0.270633,0.828447,0.741415,0.648574,0.601549
0.364583,0.270633,0.837058,0.749104,0.654667,0.604850
0.343750,0.270633,0.828447,0.741415,0.648574,0.601549
0.354167,0.252591,0.821600,0.733424,0.638132,0.586204
0.364583,0.270633,0.837058,0.749104,0.654667,0.604850
0.364583,0.270633,0.837058,0.749104,0.654667,0.604850
0.354167,0.252591,0.821600,0.733424,0.638132,0.586204
0.375000,0.252591,0.830039,0.740967,0.644187,0.589632
0.354167,0.252591,0.821600,0.733424,0.638132,0.586204
0.364583,0.234549,0.814502,0.725307,0.627682,0.570687
0.375000,0.252591,0.830039,0.740967,0.644187,0.589632
0.375000,0.252591,0.830039,0.740967,0.644187,0.589632
0.364583,0.234549,0.814502,0.725307,0.627682,0.570687
0.385417,0.234549,0.822764,0.732710,0.633702,0.574238
0.364583,0.234549,0.814502,0.725307,0.627682,0.570687
0.375000,0.216506,0.807175,0.717076,0.617224,0.555004
0.385417,0.234549,0.822764,0.732710,0.633702,0.574238
0.385417,0.234549,0.822764,0.732710,0.633702,0.574238
0.375000,0.216506,0.807175,0.717076,0.617224,0.555004
0.395833,0.216506,0.815257,0.724348,0.623212,0.558679
0.375000,0.216506,0.807175,0.717076,0.617224,0.555004
0.385417,0.198464,0.799641,0.708746,0.606759,0.539164
0.395833,0.216506,0.815257,0.724348,0.623212,0.558679
0.395833,0.216506,0.815257,0.724348,0.623212,0.558679
0.385417,0.198464,0.799641,0.708746,0.606759,0.539164
0.406250,0.198464,0.807544,0.715895,0.612719,0.542961
0.385417,0.198464,0.799641,0.708746,0.606759,0.539164
0.395833,0.180422,0.791919,0.700326,0.596289,0.523177
0.406250,0.198464,0.807544,0.715895,0.612719,0.542961
0.406250,0.198464,0.807544,0.715895,0.612719,0.542961
0.395833,0.180422,0.791919,0.700326,0.596289,0.523177
0.416667,0.180422,0.799651,0.707360,0.602222,0.527092
0.395833,0.180422,0.791919,0.700326,0.596289,0.523177
0.406250,0.162380,0.784032,0.691828,0.585813,0.507049
0.416667,0.180422,0.799651,0.707360,0.602222,0.527092
0.416667,0.180422,0.799651,0.707360,0.602222,0.527092
0.406250,0.162380,0.784032,0.691828,0.585813,0.507049
0.427083,0.162380,0.791601,0.698753,0.591721,0.511082
0.406250,0.162380,0.784032,0.691828,0.585813,0.507049
0.416667,0.144338,0.776000,0.683259,0.575334,0.500000
0.427083,0.162380,0.791601,0.698753,0.591721,0.511082
0.427083,0.162380,0.791601,0.698753,0.591721,0.511082
0.416667,0.144338,0.776000,0.683259,0.575334,0.500000
0.437500,0.144338,0.783413,0.690085,0.581218,0.500000
0.416667,0.144338,0.776000,0.683259,0.575334,0.500000
0.427083,0.126295,0.767840,0.674629,0.564848,0.500000
0.437500,0.144338,0.783413,0.690085,0.581218,0.500000
0.437500,0.144338,0.783413,0.690085,0.581218,0.500000
0.427083,0.126295,0.767840,0.674629,0.564848,0.500000
0.447917,0.126295,0.775109,0.681361,0.570712,0.500000
0.427083,0.126295,0.767840,0.674629,0.564848,0.500000
0.437500,0.108253,0.759568,0.665943,0.554360,0.500000
0.447917,0.126295,0.775109,0.681361,0.570712,0.500000
0.447917,0.126295,0.775109,0.681361,0.570712,0.500000
0.437500,0.108253,0.759568,0.665943,0.554360,0.500000
0.458333,0.108253,0.766702,0.672588,0.560204,0.500000
0.437500,0.108253,0.759568,0.665943,0.554360,0.500000
0.447917,0.090211,0.751197,0.657209,0.543869,0.500000
0.458333,0.108253,0.766702,0.672588,0.560204,0.500000
0.458333,0.108253,0.766702,0.672588,0.560204,0.500000
0.447917,0.090211,0.751197,0.657209,0.543869,0.500000
0.468750,0.090211,0.758207,0.663772,0.549693,0.500000
0.447917,0.090211,0.751197,0.657209,0.543869,0.500000
0.458333,0.072169,0.742742,0.648430,0.533373,0.500000
0.468750,0.090211,0.758207,0.663772,0.549693,0.500000
0.468750,0.090211,0.758207,0.663772,0.549693,0.500000
0.458333,0.072169,0.742742,0.648430,0.533373,0.500000
0.479167,0.072169,0.749635,0.654918,0.539182,0.500000
0.458333,0.072169,0.742742,0.648430,0.533373,0.500000
0.468750,0.054127,0.734210,0.639612,0.522877,0.500000
0.479167,0.072169,0.749635,0.654918,0.539182,0.500000
0.479167,0.072169,0.749635,0.654918,0.539182,0.500000
0.468750,0.054127,0.734210,0.639612,0.522877,0.500000
0.489583,0.054127,0.740997,0.646030,0.528667,0.500000
0.468750,0.054127,0.734210,0.639612,0.522877,0.500000
0.479167,0.036084,0.725613,0.630758,0.512375,0.500000
0.489583,0.054127,0.740997,0.646030,0.528667,0.500000
0.489583,0.054127,0.740997,0.646030,0.528667,0.500000
0.479167,0.036084,0.725613,0.630758,0.512375,0.500000
0.500000,0.036084,0.732300,0.637111,0.518152,0.500000
0.479167,0.036084,0.725613,0.630758,0.512375,0.500000
0.489583,0.018042,0.716958,0.621873,0.501874,0.500000
0.500000,0.036084,0.732300,0.637111,0.518152,0.500000
0.500000,0.036084,0.732300,0.637111,0.518152,0.500000
0.489583,0.018042,0.716958,0.621873,0.501874,0.500000
0.510417,0.018042,0.723553,0.628164,0.507634,0.500000
0.489583,0.018042,0.716958,0.621873,0.501874,0.500000
0.500000,0.000000,0.708251,0.612959,0.500000,0.500000
0.510417,0.018042,0.723553,0.628164,0.507634,0.500000
0.510417,0.018042,0.723553,0.628164,0.507634,0.500000
0.500000,0.000000,0.708251,0.612959,0.500000,0.500000
0.520833,0.000000,0.714762,0.619192,0.500000,0.500000
0.250000,0.433013,0.877237,0.805104,0.741839,0.730543
0.239583,0.414971,0.863689,0.789975,0.724692,0.714709
0.260417,0.414971,0.872942,0.798921,0.731580,0.717099
0.239583,0.414971,0.863689,0.789975,0.724692,0.714709
0.250000,0.396928,0.859127,0.783657,0.714503,0.700911
0.260417,0.414971,0.872942,0.798921,0.731580,0.717099
0.260417,0.414971,0.872942,0.798921,0.731580,0.717099
0.250000,0.396928,0.859127,0.783657,0.714503,0.700911
0.270833,0.396928,0.868386,0.792492,0.721283,0.703419
0.250000,0.396928,0.859127,0.783657,0.714503,0.700911
0.260417,0.378886,0.854311,0.777111,0.704271,0.686881
0.270833,0.396928,0.868386,0.792492,0.721283,0.703419
0.270833,0.396928,0.868386,0.792492,0.721283,0.703419
0.260417,0.378886,0.854311,0.777111,0.704271,0.686881
0.281250,0.378886,0.863555,0.785822,0.710956,0.689509
0.260417,0.378886,0.854311,0.777111,0.704271,0.686881
0.270833,0.360844,0.849232,0.770344,0.694003,0.672624
0.281250,0.378886,0.863555,0.785822,0.710956,0.689509
0.281250,0.378886,0.863555,0.785822,0.710956,0.689509
0.270833,0.360844,0.849232,0.770344,0.694003,0.672624
0.291667,0.360844,0.858440,0.778920,0.700603,0.675375
0.270833,0.360844,0.849232,0.770344,0.694003,0.672624
0.281250,0.342802,0.843883,0.763365,0.683705,0.658144
0.291667,0.360844,0.858440,0.778920,0.700603,0.675375
0.291667,0.360844,0.858440,0.778920,0.700603,0.675375
0.281250,0.342802,0.843883,0.763365,0.683705,0.658144
0.302083,0.342802,0.853031,0.771799,0.690228,0.661021
0.281250,0.342802,0.843883,0.763365,0.683705,0.658144
0.291667,0.324760,0.838259,0.756185,0.673380,0.643450
0.302083,0.342802,0.853031,0.771799,0.690228,0.661021
0.302083,0.342802,0.853031,0.771799,0.690228,0.661021
0.291667,0.324760,0.838259,0.756185,0.673380,0.643450
0.312500,0.324760,0.847326,0.764472,0.679836,0.646454
0.291667,0.324760,0.838259,0.756185,0.673380,0.643450
0.302083,0.306717,0.832358,0.748817,0.663034,0.628549
0.312500,0.324760,0.847326,0.764472,0.679836,0.646454
0.312500,0.324760,0.847326,0.764472,0.679836,0.646454
0.302083,0.306717,0.832358,0.748817,0.663034,0.628549
0.322917,0.306717,0.841322,0.756954,0.669428,0.631681
0.302083,0.306717,0.832358,0.748817,0.663034,0.628549
0.312500,0.288675,0.826185,0.741274,0.652668,0.613449
0.322917,0.306717,0.841322,0.756954,0.669428,0.631681
0.322917,0.306717,0.841322,0.756954,0.669428,0.631681
0.312500,0.288675,0.826185,0.741274,0.652668,0.613449
0.333333,0.288675,0.835026,0.749264,0.659007,0.616710
0.312500,0.288675,0.826185,0.741274,0.652668,0.613449
0.322917,0.270633,0.819745,0.733572,0.642287,0.598157
0.333333,0.288675,0.835026,0.749264,0.659007,0.616710
0.333333,0.288675,0.835026,0.749264,0.659007,0.616710
0.322917,0.270633,0.819745,0.733572,0.642287,0.598157
0.343750,0.270633,0.828447,0.741415,0.648574,0.601549
0.322917,0.270633,0.819745,0.733572,0.642287,0.598157
0.333333,0.252591,0.813050,0.725723,0.631891,0.582686
0.343750,0.270633,0.828447,0.741415,0.648574,0.601549
0.343750,0.270633,0.828447,0.741415,0.648574,0.601549
0.333333,0.252591,0.813050,0.725723,0.631891,0.582686
0.354167,0.252591,0.821600,0.733424,0.638132,0.586204
0.333333,0.252591,0.813050,0.725723,0.631891,0.582686
0.343750,0.234549,0.806113,0.717742,0.621483,0.567041
0.354167,0.252591,0.821600,0.733424,0.638132,0.586204
0.354167,0.252591,0.821600,0.733424,0.638132,0.586204
0.343750,0.234549,0.806113,0.717742,0.621483,0.567041
0.364583,0.234549,0.814502,0.725307,0.627682,0.570687
0.343750,0.234549,0.806113,0.717742,0.621483,0.567041
0.354167,0.216506,0.798951,0.709642,0.611064,0.551232
0.364583,0.234549,0.814502,0.725307,0.627682,0.570687
0.364583,0.234549,0.814502,0.725307,0.627682,0.570687
0.354167,0.216506,0.798951,0.709642,0.611064,0.551232
0.375000,0.216506,0.807175,0.717076,0.617224,0.555004
0.354167,0.216506,0.798951,0.709642,0.611064,0.551232
0.364583,0.198464,0.791581,0.701435,0.600635,0.535268
0.375000,0.216506,0.807175,0.717076,0.617224,0.555004
0.375000,0.216506,0.807175,0.717076,0.617224,0.555004
0.364583,0.198464,0.791581,0.701435,0.600635,0.535268
0.385417,0.198464,0.799641,0.708746,0.606759,0.539164
0.364583,0.198464,0.791581,0.701435,0.600635,0.535268
0.375000,0.180422,0.784023,0.693132,0.590198,0.519158
0.385417,0.198464,0.799641,0.708746,0.606759,0.539164
0.385417,0.198464,0.799641,0.708746,0.606759,0.539164
0.375000,0.180422,0.784023,0.693132,0.590198,0.519158
0.395833,0.180422,0.791919,0.700326,0.596289,0.523177
0.375000,0.180422,0.784023,0.693132,0.590198,0.519158
0.385417,0.162380,0.776294,0.684743,0.579753,0.502910
0.395833,0.180422,0.791919,0.700326,0.596289,0.523177
0.395833,0.180422,0.791919,0.700326,0.596289,0.523177
0.385417,0.162380,0.776294,0.684743,0.579753,0.502910
0.406250,0.162380,0.784032,0.691828,0.585813,0.507049
0.385417,0.162380,0.776294,0.684743,0.579753,0.502910
0.395833,0.144338,0.768413,0.676278,0.569300,0.500000
0.406250,0.162380,0.784032,0.691828,0.585813,0.507049
0.406250,0.162380,0.784032,0.691828,0.585813,0.507049
0.395833,0.144338,0.768413,0.676278,0.569300,0.500000
0.416667,0.144338,0.776000,0.683259,0.575334,0.500000
0.395833,0.144338,0.768413,0.676278,0.569300,0.500000
0.406250,0.126295,0.760396,0.667744,0.558842,0.500000
0.416667,0.144338,0.776000,0.683259,0.575334,0.500000
0.416667,0.144338,0.776000,0.683259,0.575334,0.500000
0.406250,0.126295,0.760396,0.667744,0.558842,0.500000
0.427083,0.126295,0.767840,0.674629,0.564848,0.500000
0.406250,0.126295,0.760396,0.667744,0.558842,0.500000
0.416667,0.108253,0.752259,0.659149,0.548378,0.500000
0.427083,0.126295,0.767840,0.674629,0.564848,0.500000
0.427083,0.126295,0.767840,0.674629,0.564848,0.500000
0.416667,0.108253,0.752259,0.659149,0.548378,0.500000
0.437500,0.108253,0.759568,0.665943,0.554360,0.500000
0.416667,0.108253,0.752259,0.659149,0.548378,0.500000
0.427083,0.090211,0.744016,0.650499,0.537911,0.500000
0.437500,0.108253,0.759568,0.665943,0.554360,0.500000
0.437500,0.108253,0.759568,0.665943,0.554360,0.500000
0.427083,0.090211,0.744016,0.650499,0.537911,0.500000
0.447917,0.090211,0.751197,0.657209,0.543869,0.500000
0.427083,0.090211,0.744016,0.650499,0.537911,0.500000
0.437500,0.072169,0.735679,0.641799,0.527437,0.500000
0.447917,0.090211,0.751197,0.657209,0.543869,0.500000
0.447917,0.090211,0.751197,0.657209,0.543869,0.500000
0.437500,0.072169,0.735679,0.641799,0.527437,0.500000
0.458333,0.072169,0.742742,0.648430,0.533373,0.500000
0.437500,0.072169,0.735679,0.641799,0.527437,0.500000
0.447917,0.054127,0.727258,0.633055,0.516960,0.500000
0.458333,0.072169,0.742742,0.648430,0.533373,0.500000
0.458333,0.072169,0.742742,0.648430,0.533373,0.500000
0.447917,0.054127,0.727258,0.633055,0.516960,0.500000
0.468750,0.054127,0.734210,0.639612,0.522877,0.500000
0.447917,0.054127,0.727258,0.633055,0.516960,0.500000
0.458333,0.036084,0.718763,0.624271,0.506480,0.500000
0.468750,0.054127,0.734210,0.639612,0.522877,0.500000
0.468750,0.054127,0.734210,0.639612,0.522877,0.500000
0.458333,0.036084,0.718763,0.624271,0.506480,0.500000
0.479167,0.036084,0.725613,0.630758,0.512375,0.500000
0.458333,0.036084,0.718763,0.624271,0.506480,0.500000
0.468750,0.018042,0.710203,0.615451,0.500000,0.500000
0.479167,0.036084,0.725613,0.630758,0.512375,0.500000
0.479167,0.036084,0.725613,0.630758,0.512375,0.500000
0.468750,0.018042,0.710203,0.615451,0.500000,0.500000
0.489583,0.018042,0.716958,0.621873,0.501874,0.500000
0.468750,0.018042,0.710203,0.615451,0.500000,0.500000
0.479167,0.000000,0.701585,0.606598,0.500000,0.500000
0.489583,0.018042,0.716958,0.621873,0.501874,0.500000
0.489583,0.018042,0.716958,0.621873,0.501874,0.500000
0.479167,0.000000,0.701585,0.606598,0.500000,0.500000
0.500000,0.000000,0.708251,0.612959,0.500000,0.500000
0.239583,0.414971,0.863689,0.789975,0.724692,0.714709
0.229167,0.396928,0.849868,0.774768,0.707449,0.698340
0.250000,0.396928,0.859127,0.783657,0.714503,0.700911
0.229167,0.396928,0.849868,0.774768,0.707449,0.698340
0.239583,0.378886,0.845066,0.768333,0.697326,0.684185
0.250000,0.396928,0.859127,0.783657,0.714503,0.700911
0.250000,0.396928,0.859127,0.783657,0.714503,0.700911
0.239583,0.378886,0.845066,0.768333,0.697326,0.684185
0.260417,0.378886,0.854311,0.777111,0.704271,0.686881
0.239583,0.378886,0.845066,0.768333,0.697326,0.684185
0.250000,0.360844,0.840018,0.761686,0.687156,0.669798
0.260417,0.378886,0.854311,0.777111,0.704271,0.686881
0.260417,0.378886,0.854311,0.777111,0.704271,0.686881
0.250000,0.360844,0.840018,0.761686,0.687156,0.669798
0.270833,0.360844,0.849232,0.770344,0.694003,0.672624
0.250000,0.360844,0.840018,0.761686,0.687156,0.669798
0.260417,0.342802,0.834719,0.754836,0.676945,0.655188
0.270833,0.360844,0.849232,0.770344,0.694003,0.672624
0.270833,0.360844,0.849232,0.770344,0.694003,0.672624
0.260417,0.342802,0.834719,0.754836,0.676945,0.655188
0.281250,0.342802,0.843883,0.763365,0.683705,0.658144
0.260417,0.342802,0.834719,0.754836,0.676945,0.655188
0.270833,0.324760,0.829164,0.747791,0.666700,0.640362
0.281250,0.342802,0.843883,0.763365,0.683705,0.658144
0.281250,0.342802,0.843883,0.763365,0.683705,0.658144
0.270833,0.324760,0.829164,0.747791,0.666700,0.640362
0.291667,0.324760,0.838259,0.756185,0.673380,0.643450
0.270833,0.324760,0.829164,0.747791,0.666700,0.640362
0.281250,0.306717,0.823353,0.740561,0.656426,0.625329
0.291667,0.324760,0.838259,0.756185,0.673380,0.643450
0.291667,0.324760,0.838259,0.756185,0.673380,0.643450
0.281250,0.306717,0.823353,0.740561,0.656426,0.625329
0.302083,0.306717,0.832358,0.748817,0.663034,0.628549
0.281250,0.306717,0.823353,0.740561,0.656426,0.625329
0.291667,0.288675,0.817287,0.733157,0.646126,0.610096
0.302083,0.306717,0.832358,0.748817,0.663034,0.628549
0.302083,0.306717,0.832358,0.748817,0.663034,0.628549
0.291667,0.288675,0.817287,0.733157,0.646126,0.610096
0.312500,0.288675,0.826185,0.741274,0.652668,0.613449
0.291667,0.288675,0.817287,0.733157,0.646126,0.610096
0.302083,0.270633,0.810970,0.725593,0.635803,0.594673
0.312500,0.288675,0.826185,0.741274,0.652668,0.613449
0.312500,0.288675,0.826185,0.741274,0.652668,0.613449
0.302083,0.270633,0.810970,0.725593,0.635803,0.594673
0.322917,0.270633,0.819745,0.733572,0.642287,0.598157
0.302083,0.270633,0.810970,0.725593,0.635803,0.594673
0.312500,0.252591,0.804409,0.717880,0.625463,0.579071
0.322917,0.270633,0.819745,0.733572,0.642287,0.598157
0.322917,0.270633,0.819745,0.733572,0.642287,0.598157
0.312500,0.252591,0.804409,0.717880,0.625463,0.579071
0.333333,0.252591,0.813050,0.725723,0.631891,0.582686
0.312500,0.252591,0.804409,0.717880,0.625463,0.579071
0.322917,0.234549,0.797616,0.710031,0.615104,0.563294
0.333333,0.252591,0.813050,0.725723,0.631891,0.582686
0.333333,0.252591,0.813050,0.725723,0.631891,0.582686
0.322917,0.234549,0.797616,0.710031,0.615104,0.563294
0.343750,0.234549,0.806113,0.717742,0.621483,0.567041
0.322917,0.234549,0.797616,0.710031,0.615104,0.563294
0.333333,0.216506,0.790605,0.702059,0.604732,0.547357
0.343750,0.234549,0.806113,0.717742,0.621483,0.567041
0.343750,0.234549,0.806113,0.717742,0.621483,0.567041
0.333333,0.216506,0.790605,0.702059,0.604732,0.547357
0.354167,0.216506,0.798951,0.709642,0.611064,0.551232
0.333333,0.216506,0.790605,0.702059,0.604732,0.547357
0.343750,0.198464,0.783388,0.693974,0.594344,0.531267
0.354167,0.216506,0.798951,0.709642,0.611064,0.551232
0.354167,0.216506,0.798951,0.709642,0.611064,0.551232
0.343750,0.198464,0.783388,0.693974,0.594344,0.531267
0.364583,0.198464,0.791581,0.701435,0.600635,0.535268
0.343750,0.198464,0.783388,0.693974,0.594344,0.531267
0.354167,0.180422,0.775982,0.685787,0.583946,0.515032
0.364583,0.198464,0.791581,0.701435,0.600635,0.535268
0.364583,0.198464,0.791581,0.701435,0.600635,0.535268
0.354167,0.180422,0.775982,0.685787,0.583946,0.515032
0.375000,0.180422,0.784023,0.693132,0.590198,0.519158
0.354167,0.180422,0.775982,0.685787,0.583946,0.515032
0.364583,0.162380,0.768404,0.677509,0.573537,0.500000
0.375000,0.180422,0.784023,0.693132,0.590198,0.519158
0.375000,0.180422,0.784023,0.693132,0.590198,0.519158
0.364583,0.162380,0.768404,0.677509,0.573537,0.500000
0.385417,0.162380,0.776294,0.684743,0.579753,0.502910
0.364583,0.162380,0.768404,0.677509,0.573537,0.500000
0.375000,0.144338,0.760669,0.669149,0.563120,0.500000
0.385417,0.162380,0.776294,0.684743,0.579753,0.502910
0.385417,0.162380,0.776294,0.684743,0.579753,0.502910
0.375000,0.144338,0.760669,0.669149,0.563120,0.500000
0.395833,0.144338,0.768413,0.676278,0.569300,0.500000
0.375000,0.144338,0.760669,0.669149,0.563120,0.500000
0.385417,0.126295,0.752793,0.660713,0.552693,0.500000
0.395833,0.144338,0.768413,0.676278,0.569300,0.500000
0.395833,0.144338,0.768413,0.676278,0.569300,0.500000
0.385417,0.126295,0.752793,0.660713,0.552693,0.500000
0.406250,0.126295,0.760396,0.667744,0.558842,0.500000
0.385417,0.126295,0.752793,0.660713,0.552693,0.500000
0.395833,0.108253,0.744789,0.652211,0.542259,0.500000
0.406250,0.126295,0.760396,0.667744,0.558842,0.500000
0.406250,0.126295,0.760396,0.667744,0.558842,0.500000
0.395833,0.108253,0.744789,0.652211,0.542259,0.500000
0.416667,0.108253,0.752259,0.659149,0.548378,0.500000
0.395833,0.108253,0.744789,0.652211,0.542259,0.500000
0.406250,0.090211,0.736673,0.643648,0.531818,0.500000
0.416667,0.108253,0.752259,0.659149,0.548378,0.500000
0.416667,0.108253,0.752259,0.659149,0.548378,0.500000
0.406250,0.090211,0.736673,0.643648,0.531818,0.500000
0.427083,0.090211,0.744016,0.650499,0.537911,0.500000
0.406250,0.090211,0.736673,0.643648,0.531818,0.500000
0.416667,0.072169,0.728455,0.635030,0.521372,0.500000
0.427083,0.090211,0.744016,0.650499,0.537911,0.500000
0.427083,0.090211,0.744016,0.650499,0.537911,0.500000
0.416667,0.072169,0.728455,0.635030,0.521372,0.500000
0.437500,0.072169,0.735679,0.641799,0.527437,0.500000
0.416667,0.072169,0.728455,0.635030,0.521372,0.500000
0.427083,0.054127,0.720146,0.626363,0.510919,0.500000
0.437500,0.072169,0.735679,0.641799,0.527437,0.500000
0.437500,0.072169,0.735679,0.641799,0.527437,0.500000
0.427083,0.054127,0.720146,0.626363,0.510919,0.500000
0.447917,0.054127,0.727258,0.633055,0.516960,0.500000
0.427083,0.054127,0.720146,0.626363,0.510919,0.500000
0.437500,0.036084,0.711757,0.617652,0.500460,0.500000
0.447917,0.054127,0.727258,0.633055,0.516960,0.500000
0.447917,0.054127,0.727258,0.633055,0.516960,0.500000
0.437500,0.036084,0.711757,0.617652,0.500460,0.500000
0.458333,0.036084,0.718763,0.624271,0.506480,0.500000
0.437500,0.036084,0.711757,0.617652,0.500460,0.500000
0.447917,0.018042,0.703296,0.608901,0.500000,0.500000
0.458333,0.036084,0.718763,0.624271,0.506480,0.500000
0.458333,0.036084,0.718763,0.624271,0.506480,0.500000
0.447917,0.018042,0.703296,0.608901,0.500000,0.500000
0.468750,0.018042,0.710203,0.615451,0.500000,0.500000
0.447917,0.018042,0.703296,0.608901,0.500000,0.500000
0.458333,0.000000,0.694771,0.600112,0.500000,0.500000
0.468750,0.018042,0.710203,0.615451,0.500000,0.500000
0.468750,0.018042,0.710203,0.615451,0.500000,0.500000
0.458333,0.000000,0.694771,0.600112,0.500000,0.500000
0.479167,0.000000,0.701585,0.606598,0.500000,0.500000
0.229167,0.396928,0.849868,0.774768,0.707449,0.698340
0.218750,0.378886,0.835818,0.759497,0.690130,0.681414
0.239583,0.378886,0.845066,0.768333,0.697326,0.684185
0.218750,0.378886,0.835818,0.759497,0.690130,0.681414
0.229167,0.360844,0.830797,0.752959,0.680068,0.666896
0.239583,0.378886,0.845066,0.768333,0.697326,0.684185
0.239583,0.378886,0.845066,0.768333,0.697326,0.684185
0.229167,0.360844,0.830797,0.752959,0.680068,0.666896
0.250000,0.360844,0.840018,0.761686,0.687156,0.669798
0.229167,0.360844,0.830797,0.752959,0.680068,0.666896
0.239583,0.342802,0.825542,0.746226,0.669955,0.652151
0.250000,0.360844,0.840018,0.761686,0.687156,0.669798
0.250000,0.360844,0.840018,0.761686,0.687156,0.669798
0.239583,0.342802,0.825542,0.746226,0.669955,0.652151
0.260417,0.342802,0.834719,0.754836,0.676945,0.655188
0.239583,0.342802,0.825542,0.746226,0.669955,0.652151
0.250000,0.324760,0.820049,0.739303,0.659800,0.637189
0.260417,0.342802,0.834719,0.754836,0.676945,0.655188
0.260417,0.342802,0.834719,0.754836,0.676945,0.655188
0.250000,0.324760,0.820049,0.739303,0.659800,0.637189
0.270833,0.324760,0.829164,0.747791,0.666700,0.640362
0.250000,0.324760,0.820049,0.739303,0.659800,0.637189
0.260417,0.306717,0.814316,0.732200,0.649607,0.622018
0.270833,0.324760,0.829164,0.747791,0.666700,0.640362
0.270833,0.324760,0.829164,0.747791,0.666700,0.640362
0.260417,0.306717,0.814316,0.732200,0.649607,0.622018
0.281250,0.306717,0.823353,0.740561,0.656426,0.625329
0.260417,0.306717,0.814316,0.732200,0.649607,0.622018
0.270833,0.288675,0.808343,0.724926,0.639381,0.606649
0.281250,0.306717,0.823353,0.740561,0.656426,0.625329
0.281250,0.306717,0.823353,0.740561,0.656426,0.625329
0.270833,0.288675,0.808343,0.724926,0.639381,0.606649
0.291667,0.288675,0.817287,0.733157,0.646126,0.610096
0.270833,0.288675,0.808343,0.724926,0.639381,0.606649
0.281250,0.270633,0.802133,0.717493,0.629127,0.591090
0.291667,0.288675,0.817287,0.733157,0.646126,0.610096
0.291667,0.288675,0.817287,0.733157,0.646126,0.610096
0.281250,0.270633,0.802133,0.717493,0.629127,0.591090
0.302083,0.270633,0.810970,0.725593,0.635803,0.594673
0.281250,0.270633,0.802133,0.717493,0.629127,0.591090
0.291667,0.252591,0.795693,0.709909,0.618848,0.575351
0.302083,0.270633,0.810970,0.725593,0.635803,0.594673
0.302083,0.270633,0.810970,0.725593,0.635803,0.594673
0.291667,0.252591,0.795693,0.709909,0.618848,0.575351
0.312500,0.252591,0.804409,0.717880,0.625463,0.579071
0.291667,0.252591,0.795693,0.709909,0.618848,0.575351
0.302083,0.234549,0.789030,0.702188,0.608547,0.559441
0.312500,0.252591,0.804409,0.717880,0.625463,0.579071
0.312500,0.252591,0.804409,0.717880,0.625463,0.579071
0.302083,0.234549,0.789030,0.702188,0.608547,0.559441
0.322917,0.234549,0.797616,0.710031,0.615104,0.563294
0.302083,0.234549,0.789030,0.702188,0.608547,0.559441
0.312500,0.216506,0.782154,0.694339,0.598227,0.543372
0.322917,0.234549,0.797616,0.710031,0.615104,0.563294
0.322917,0.234549,0.797616,0.710031,0.615104,0.563294
0.312500,0.216506,0.782154,0.694339,0.598227,0.543372
0.333333,0.216506,0.790605,0.702059,0.604732,0.547357
0.312500,0.216506,0.782154,0.694339,0.598227,0.543372
0.322917,0.198464,0.775079,0.686375,0.587889,0.527153
0.333333,0.216506,0.790605,0.702059,0.604732,0.547357
0.333333,0.216506,0.790605,0.702059,0.604732,0.547357
0.322917,0.198464,0.775079,0.686375,0.587889,0.527153
0.343750,0.198464,0.783388,0.693974,0.594344,0.531267
0.322917,0.198464,0.775079,0.686375,0.587889,0.527153
0.333333,0.180422,0.767816,0.678303,0.577537,0.510792
0.343750,0.198464,0.783388,0.693974,0.594344,0.531267
0.343750,0.198464,0.783388,0.693974,0.594344,0.531267
0.333333,0.180422,0.767816,0.678303,0.577537,0.510792
0.354167,0.180422,0.775982,0.685787,0.583946,0.515032
0.333333,0.180422,0.767816,0.678303,0.577537,0.510792
0.343750,0.162380,0.760379,0.670135,0.567170,0.500000
0.354167,0.180422,0.775982,0.685787,0.583946,0.515032
0.354167,0.180422,0.775982,0.685787,0.583946,0.515032
0.343750,0.162380,0.760379,0.670135,0.567170,0.500000
0.364583,0.162380,0.768404,0.677509,0.573537,0.500000
0.343750,0.162380,0.760379,0.670135,0.567170,0.500000
0.354167,0.144338,0.752784,0.661879,0.556791,0.500000
0.364583,0.162380,0.768404,0.677509,0.573537,0.500000
0.364583,0.162380,0.768404,0.677509,0.573537,0.500000
0.354167,0.144338,0.752784,0.661879,0.556791,0.500000
0.375000,0.144338,0.760669,0.669149,0.563120,0.500000
0.354167,0.144338,0.752784,0.661879,0.556791,0.500000
0.364583,0.126295,0.745044,0.653544,0.546401,0.500000
0.375000,0.144338,0.760669,0.669149,0.563120,0.500000
0.375000,0.144338,0.760669,0.669149,0.563120,0.500000
0.364583,0.126295,0.745044,0.653544,0.546401,0.500000
0.385417,0.126295,0.752793,0.660713,0.552693,0.500000
0.364583,0.126295,0.745044,0.653544,0.546401,0.500000
0.375000,0.108253,0.737172,0.645135,0.536001,0.500000
0.385417,0.126295,0.752793,0.660713,0.552693,0.500000
0.385417,0.126295,0.752793,0.660713,0.552693,0.500000
0.375000,0.108253,0.737172,0.645135,0.536001,0.500000
0.395833,0.108253,0.744789,0.652211,0.542259,0.500000
0.375000,0.108253,0.737172,0.645135,0.536001,0.500000
0.385417,0.090211,0.729180,0.636662,0.525592,0.500000
0.395833,0.108253,0.744789,0.652211,0.542259,0.500000
0.395833,0.108253,0.744789,0.652211,0.542259,0.500000
0.385417,0.090211,0.729180,0.636662,0.525592,0.500000
0.406250,0.090211,0.736673,0.643648,0.531818,0.500000
0.385417,0.090211,0.729180,0.636662,0.525592,0.500000
0.395833,0.072169,0.721082,0.628129,0.515175,0.500000
0.406250,0.090211,0.736673,0.643648,0.531818,0.500000
0.406250,0.090211,0.736673,0.643648,0.531818,0.500000
0.395833,0.072169,0.721082,0.628129,0.515175,0.500000
0.416667,0.072169,0.728455,0.635030,0.521372,0.500000
0.395833,0.072169,0.721082,0.628129,0.515175,0.500000
0.406250,0.054127,0.712886,0.619542,0.504751,0.500000
0.416667,0.072169,0.728455,0.635030,0.521372,0.500000
0.416667,0.072169,0.728455,0.635030,0.521372,0.500000
0.406250,0.054127,0.712886,0.619542,0.504751,0.500000
0.427083,0.054127,0.720146,0.626363,0.510919,0.500000
0.406250,0.054127,0.712886,0.619542,0.504751,0.500000
0.416667,0.036084,0.704604,0.610905,0.500000,0.500000
0.427083,0.054127,0.720146,0.626363,0.510919,0.500000
0.427083,0.054127,0.720146,0.626363,0.510919,0.500000
0.416667,0.036084,0.704604,0.610905,0.500000,0.500000
0.437500,0.036084,0.711757,0.617652,0.500460,0.500000
0.416667,0.036084,0.704604,0.610905,0.500000,0.500000
0.427083,0.018042,0.696243,0.602225,0.500000,0.500000
0.437500,0.036084,0.711757,0.617652,0.500460,0.500000
0.437500,0.036084,0.711757,0.617652,0.500460,0.500000
0.427083,0.018042,0.696243,0.602225,0.500000,0.500000
0.447917,0.018042,0.703296,0.608901,0.500000,0.500000
0.427083,0.018042,0.696243,0.602225,0.500000,0.500000
0.437500,0.000000,0.687813,0.593503,0.500000,0.500000
0.447917,0.018042,0.703296,0.608901,0.500000,0.500000
0.447917,0.018042,0.703296,0.608901,0.500000,0.500000
0.437500,0.000000,0.687813,0.593503,0.500000,0.500000
0.458333,0.000000,0.694771,0.600112,0.500000,0.500000
0.218750,0.378886,0.835818,0.759497,0.690130,0.681414
0.208333,0.360844,0.821572,0.744173,0.672751,0.663910
0.229167,0.360844,0.830797,0.752959,0.680068,0.666896
0.208333,0.360844,0.821572,0.744173,0.672751,0.663910
0.218750,0.342802,0.816356,0.737546,0.662744,0.649027
0.229167,0.360844,0.830797,0.752959,0.680068,0.666896
0.229167,0.360844,0.830797,0.752959,0.680068,0.666896
0.218750,0.342802,0.816356,0.737546,0.662744,0.649027
0.239583,0.342802,0.825542,0.746226,0.669955,0.652151
0.218750,0.342802,0.816356,0.737546,0.662744,0.649027
0.229167,0.324760,0.810916,0.730735,0.652686,0.633924
0.239583,0.342802,0.825542,0.746226,0.669955,0.652151
0.239583,0.342802,0.825542,0.746226,0.669955,0.652151
0.229167,0.324760,0.810916,0.730735,0.652686,0.633924
0.250000,0.324760,0.820049,0.739303,0.659800,0.637189
0.229167,0.324760,0.810916,0.730735,0.652686,0.633924
0.239583,0.306717,0.805251,0.723750,0.642582,0.618611
0.250000,0.324760,0.820049,0.739303,0.659800,0.637189
0.250000,0.324760,0.820049,0.739303,0.659800,0.637189
0.239583,0.306717,0.805251,0.723750,0.642582,0.618611
0.260417,0.306717,0.814316,0.732200,0.649607,0.622018
0.239583,0.306717,0.805251,0.723750,0.642582,0.618611
0.250000,0.288675,0.799360,0.716597,0.632438,0.603100
0.260417,0.306717,0.814316,0.732200,0.649607,0.622018
0.260417,0.306717,0.814316,0.732200,0.649607,0.622018
0.250000,0.288675,0.799360,0.716597,0.632438,0.603100
0.270833,0.288675,0.808343,0.724926,0.639381,0.606649
0.250000,0.288675,0.799360,0.716597,0.632438,0.603100
0.260417,0.270633,0.793247,0.709285,0.622259,0.587401
0.270833,0.288675,0.808343,0.724926,0.639381,0.606649
0.270833,0.288675,0.808343,0.724926,0.639381,0.606649
0.260417,0.270633,0.793247,0.709285,0.622259,0.587401
0.281250,0.270633,0.802133,0.717493,0.629127,0.591090
0.260417,0.270633,0.793247,0.709285,0.622259,0.587401
0.270833,0.252591,0.786913,0.701825,0.612050,0.571522
0.281250,0.270633,0.802133,0.717493,0.629127,0.591090
0.281250,0.270633,0.802133,0.717493,0.629127,0.591090
0.270833,0.252591,0.786913,0.701825,0.612050,0.571522
0.291667,0.252591,0.795693,0.709909,0.618848,0.575351
0.270833,0.252591,0.786913,0.701825,0.612050,0.571522
0.281250,0.234549,0.780367,0.694225,0.601813,0.555476
0.291667,0.252591,0.795693,0.709909,0.618848,0.575351
0.291667,0.252591,0.795693,0.709909,0.618848,0.575351
0.281250,0.234549,0.780367,0.694225,0.601813,0.555476
0.302083,0.234549,0.789030,0.702188,0.608547,0.559441
0.281250,0.234549,0.780367,0.694225,0.601813,0.555476
0.291667,0.216506,0.773616,0.686496,0.591552,0.539272
0.302083,0.234549,0.789030,0.702188,0.608547,0.559441
0.302083,0.234549,0.789030,0.702188,0.608547,0.559441
0.291667,0.216506,0.773616,0.686496,0.591552,0.539272
0.312500,0.216506,0.782154,0.694339,0.598227,0.543372
0.291667,0.216506,0.773616,0.686496,0.591552,0.539272
0.302083,0.198464,0.766669,0.678647,0.581270,0.522921
0.312500,0.216506,0.782154,0.694339,0.598227,0.543372
0.312500,0.216506,0.782154,0.694339,0.598227,0.543372
0.302083,0.198464,0.766669,0.678647,0.581270,0.522921
0.322917,0.198464,0.775079,0.686375,0.587889,0.527153
0.302083,0.198464,0.766669,0.678647,0.581270,0.522921
0.312500,0.180422,0.759539,0.670689,0.570968,0.506431
0.322917,0.198464,0.775079,0.686375,0.587889,0.527153
0.322917,0.198464,0.775079,0.686375,0.587889,0.527153
0.312500,0.180422,0.759539,0.670689,0.570968,0.506431
0.333333,0.180422,0.767816,0.678303,0.577537,0.510792
0.312500,0.180422,0.759539,0.670689,0.570968,0.506431
0.322917,0.162380,0.752236,0.662630,0.560650,0.500000
0.333333,0.180422,0.767816,0.678303,0.577537,0.510792
0.333333,0.180422,0.767816,0.678303,0.577537,0.510792
0.322917,0.162380,0.752236,0.662630,0.560650,0.500000
0.343750,0.162380,0.760379,0.670135,0.567170,0.500000
0.322917,0.162380,0.752236,0.662630,0.560650,0.500000
0.333333,0.144338,0.744774,0.654478,0.550315,0.500000
0.343750,0.162380,0.760379,0.670135,0.567170,0.500000
0.343750,0.162380,0.760379,0.670135,0.567170,0.500000
0.333333,0.144338,0.744774,0.654478,0.550315,0.500000
0.354167,0.144338,0.752784,0.661879,0.556791,0.500000
0.333333,0.144338,0.744774,0.654478,0.550315,0.500000
0.343750,0.126295,0.737164,0.646242,0.539966,0.500000
0.354167,0.144338,0.752784,0.661879,0.556791,0.500000
0.354167,0.144338,0.752784,0.661879,0.556791,0.500000
0.343750,0.126295,0.737164,0.646242,0.539966,0.500000
0.364583,0.126295,0.745044,0.653544,0.546401,0.500000
0.343750,0.126295,0.737164,0.646242,0.539966,0.500000
0.354167,0.108253,0.729419,0.637929,0.529605,0.500000
0.364583,0.126295,0.745044,0.653544,0.546401,0.500000
0.364583,0.126295,0.745044,0.653544,0.546401,0.500000
0.354167,0.108253,0.729419,0.637929,0.529605,0.500000
0.375000,0.108253,0.737172,0.645135,0.536001,0.500000
0.354167,0.108253,0.729419,0.637929,0.529605,0.500000
0.364583,0.090211,0.721550,0.629547,0.519233,0.500000
0.375000,0.108253,0.737172,0.645135,0.536001,0.500000
0.375000,0.108253,0.737172,0.645135,0.536001,0.500000
0.364583,0.090211,0.721550,0.629547,0.519233,0.500000
0.385417,0.090211,0.729180,0.636662,0.525592,0.500000
0.364583,0.090211,0.721550,0.629547,0.519233,0.500000
0.375000,0.072169,0.713570,0.621100,0.508850,0.500000
0.385417,0.090211,0.729180,0.636662,0.525592,0.500000
0.385417,0.090211,0.729180,0.636662,0.525592,0.500000
0.375000,0.072169,0.713570,0.621100,0.508850,0.500000
0.395833,0.072169,0.721082,0.628129,0.515175,0.500000
0.375000,0.072169,0.713570,0.621100,0.508850,0.500000
0.385417,0.054127,0.705487,0.612594,0.500000,0.500000
0.395833,0.072169,0.721082,0.628129,0.515175,0.500000
0.395833,0.072169,0.721082,0.628129,0.515175,0.500000
0.385417,0.054127,0.705487,0.612594,0.500000,0.500000
0.406250,0.054127,0.712886,0.619542,0.504751,0.500000
0.385417,0.054127,0.705487,0.612594,0.500000,0.500000
0.395833,0.036084,0.697312,0.604035,0.500000,0.500000
0.406250,0.054127,0.712886,0.619542,0.504751,0.500000
0.406250,0.054127,0.712886,0.619542,0.504751,0.500000
0.395833,0.036084,0.697312,0.604035,0.500000,0.500000
0.416667,0.036084,0.704604,0.610905,0.500000,0.500000
0.395833,0.036084,0.697312,0.604035,0.500000,0.500000
0.406250,0.018042,0.689053,0.595428,0.500000,0.500000
0.416667,0.036084,0.704604,0.610905,0.500000,0.500000
0.416667,0.036084,0.704604,0.610905,0.500000,0.500000
0.406250,0.018042,0.689053,0.595428,0.500000,0.500000
0.427083,0.018042,0.696243,0.602225,0.500000,0.500000
0.406250,0.018042,0.689053,0.595428,0.500000,0.500000
0.416667,0.000000,0.680718,0.586775,0.500000,0.500000
0.427083,0.018042,0.696243,0.602225,0.500000,0.500000
0.427083,0.018042,0.696243,0.602225,0.500000,0.500000
0.416667,0.000000,0.680718,0.586775,0.500000,0.500000
0.437500,0.000000,0.687813,0.593503,0.500000,0.500000
0.208333,0.360844,0.821572,0.744173,0.672751,0.663910
0.197917,0.342802,0.807161,0.728806,0.655321,0.645807
0.218750,0.342802,0.816356,0.737546,0.662744,0.649027
0.197917,0.342802,0.807161,0.728806,0.655321,0.645807
0.208333,0.324760,0.801768,0.722099,0.645366,0.630559
0.218750,0.342802,0.816356,0.737546,0.662744,0.649027
0.218750,0.342802,0.816356,0.737546,0.662744,0.649027
0.208333,0.324760,0.801768,0.722099,0.645366,0.630559
0.229167,0.324760,0.810916,0.730735,0.652686,0.633924
0.208333,0.324760,0.801768,0.722099,0.645366,0.630559
0.218750,0.306717,0.796164,0.715221,0.635358,0.615099
0.229167,0.324760,0.810916,0.730735,0.652686,0.633924
0.229167,0.324760,0.810916,0.730735,0.652686,0.633924
0.218750,0.306717,0.796164,0.715221,0.635358,0.615099
0.239583,0.306717,0.805251,0.723750,0.642582,0.618611
0.218750,0.306717,0.796164,0.715221,0.635358,0.615099
0.229167,0.288675,0.790347,0.708180,0.625303,0.599442
0.239583,0.306717,0.805251,0.723750,0.642582,0.618611
0.239583,0.306717,0.805251,0.723750,0.642582,0.618611
0.229167,0.288675,0.790347,0.708180,0.625303,0.599442
0.250000,0.288675,0.799360,0.716597,0.632438,0.603100
0.229167,0.288675,0.790347,0.708180,0.625303,0.599442
0.239583,0.270633,0.784318,0.700983,0.615206,0.583598
0.250000,0.288675,0.799360,0.716597,0.632438,0.603100
0.250000,0.288675,0.799360,0.716597,0.632438,0.603100
0.239583,0.270633,0.784318,0.700983,0.615206,0.583598
0.260417,0.270633,0.793247,0.709285,0.622259,0.587401
0.239583,0.270633,0.784318,0.700983,0.615206,0.583598
0.250000,0.252591,0.778080,0.693638,0.605072,0.567577
0.260417,0.270633,0.793247,0.709285,0.622259,0.587401
0.260417,0.270633,0.793247,0.709285,0.622259,0.587401
0.250000,0.252591,0.778080,0.693638,0.605072,0.567577
0.270833,0.252591,0.786913,0.701825,0.612050,0.571522
0.250000,0.252591,0.778080,0.693638,0.605072,0.567577
0.260417,0.234549,0.771639,0.686153,0.594906,0.551390
0.270833,0.252591,0.786913,0.701825,0.612050,0.571522
0.270833,0.252591,0.786913,0.701825,0.612050,0.571522
0.260417,0.234549,0.771639,0.686153,0.594906,0.551390
0.281250,0.234549,0.780367,0.694225,0.601813,0.555476
0.260417,0.234549,0.771639,0.686153,0.594906,0.551390
0.270833,0.216506,0.765001,0.678539,0.584710,0.535049
0.281250,0.234549,0.780367,0.694225,0.601813,0.555476
0.281250,0.234549,0.780367,0.694225,0.601813,0.555476
0.270833,0.216506,0.765001,0.678539,0.584710,0.535049
0.291667,0.216506,0.773616,0.686496,0.591552,0.539272
0.270833,0.216506,0.765001,0.678539,0.584710,0.535049
0.281250,0.198464,0.758174,0.670804,0.574488,0.518563
0.291667,0.216506,0.773616,0.686496,0.591552,0.539272
0.291667,0.216506,0.773616,0.686496,0.591552,0.539272
0.281250,0.198464,0.758174,0.670804,0.574488,0.518563
0.302083,0.198464,0.766669,0.678647,0.581270,0.522921
0.281250,0.198464,0.758174,0.670804,0.574488,0.518563
0.291667,0.180422,0.751166,0.662955,0.564243,0.501943
0.302083,0.198464,0.766669,0.678647,0.581270,0.522921
0.302083,0.198464,0.766669,0.678647,0.581270,0.522921
0.291667,0.180422,0.751166,0.662955,0.564243,0.501943
0.312500,0.180422,0.759539,0.670689,0.570968,0.506431
0.291667,0.180422,0.751166,0.662955,0.564243,0.501943
0.302083,0.162380,0.743988,0.655003,0.553976,0.500000
0.312500,0.180422,0.759539,0.670689,0.570968,0.506431
0.312500,0.180422,0.759539,0.670689,0.570968,0.506431
0.302083,0.162380,0.743988,0.655003,0.553976,0.500000
0.322917,0.162380,0.752236,0.662630,0.560650,0.500000
0.302083,0.162380,0.743988,0.655003,0.553976,0.500000
0.312500,0.144338,0.736651,0.646955,0.543692,0.500000
0.322917,0.162380,0.752236,0.662630,0.560650,0.500000
0.322917,0.162380,0.752236,0.662630,0.560650,0.500000
0.312500,0.144338,0.736651,0.646955,0.543692,0.500000
0.333333,0.144338,0.744774,0.654478,0.550315,0.500000
0.312500,0.144338,0.736651,0.646955,0.543692,0.500000
0.322917,0.126295,0.729166,0.638818,0.533389,0.500000
0.333333,0.144338,0.744774,0.654478,0.550315,0.500000
0.333333,0.144338,0.744774,0.654478,0.550315,0.500000
0.322917,0.126295,0.729166,0.638818,0.533389,0.500000
0.343750,0.126295,0.737164,0.646242,0.539966,0.500000
0.322917,0.126295,0.729166,0.638818,0.533389,0.500000
0.333333,0.108253,0.721543,0.630600,0.523071,0.500000
0.343750,0.126295,0.737164,0.646242,0.539966,0.500000
0.343750,0.126295,0.737164,0.646242,0.539966,0.500000
0.333333,0.108253,0.721543,0.630600,0.523071,0.500000
0.354167,0.108253,0.729419,0.637929,0.529605,0.500000
0.333333,0.108253,0.721543,0.630600,0.523071,0.500000
0.343750,0.090211,0.713794,0.622308,0.512740,0.500000
0.354167,0.108253,0.729419,0.637929,0.529605,0.500000
0.354167,0.108253,0.729419,0.637929,0.529605,0.500000
0.343750,0.090211,0.713794,0.622308,0.512740,0.500000
0.364583,0.090211,0.721550,0.629547,0.519233,0.500000
0.343750,0.090211,0.713794,0.622308,0.512740,0.500000
0.354167,0.072169,0.705929,0.613948,0.502395,0.500000
0.364583,0.090211,0.721550,0.629547,0.519233,0.500000
0.364583,0.090211,0.721550,0.629547,0.519233,0.500000
0.354167,0.072169,0.705929,0.613948,0.502395,0.500000
0.375000,0.072169,0.713570,0.621100,0.508850,0.500000
0.354167,0.072169,0.705929,0.613948,0.502395,0.500000
0.364583,0.054127,0.697957,0.605525,0.500000,0.500000
0.375000,0.072169,0.713570,0.621100,0.508850,0.500000
0.375000,0.072169,0.713570,0.621100,0.508850,0.500000
0.364583,0.054127,0.697957,0.605525,0.500000,0.500000
0.385417,0.054127,0.705487,0.612594,0.500000,0.500000
0.364583,0.054127,0.697957,0.605525,0.500000,0.500000
0.375000,0.036084,0.689888,0.597045,0.500000,0.500000
0.385417,0.054127,0.705487,0.612594,0.500000,0.500000
0.385417,0.054127,0.705487,0.612594,0.500000,0.500000
0.375000,0.036084,0.689888,0.597045,0.500000,0.500000
0.395833,0.036084,0.697312,0.604035,0.500000,0.500000
0.375000,0.036084,0.689888,0.597045,0.500000,0.500000
0.385417,0.018042,0.681732,0.588513,0.500000,0.500000
0.395833,0.036084,0.697312,0.604035,0.500000,0.500000
0.395833,0.036084,0.697312,0.604035,0.500000,0.500000
0.385417,0.018042,0.681732,0.588513,0.500000,0.500000
0.406250,0.018042,0.689053,0.595428,0.500000,0.500000
0.385417,0.018042,0.681732,0.588513,0.500000,0.500000
0.395833,0.000000,0.673495,0.579932,0.500000,0.500000
0.406250,0.018042,0.689053,0.595428,0.500000,0.500000
0.406250,0.018042,0.689053,0.595428,0.500000,0.500000
0.395833,0.000000,0.673495,0.579932,0.500000,0.500000
0.416667,0.000000,0.680718,0.586775,0.500000,0.500000
0.197917,0.342802,0.807161,0.728806,0.655321,0.645807
0.187500,0.324760,0.792609,0.713401,0.637850,0.627087
0.208333,0.324760,0.801768,0.722099,0.645366,0.630559
0.187500,0.324760,0.792609,0.713401,0.637850,0.627087
0.197917,0.306717,0.787058,0.706624,0.627943,0.611476
0.208333,0.324760,0.801768,0.722099,0.645366,0.630559
0.208333,0.324760,0.801768,0.722099,0.645366,0.630559
0.197917,0.306717,0.787058,0.706624,0.627943,0.611476
0.218750,0.306717,0.796164,0.715221,0.635358,0.615099
0.197917,0.306717,0.787058,0.706624,0.627943,0.611476
0.208333,0.288675,0.781306,0.699686,0.617981,0.595668
0.218750,0.306717,0.796164,0.715221,0.635358,0.615099
0.218750,0.306717,0.796164,0.715221,0.635358,0.615099
0.208333,0.288675,0.781306,0.699686,0.617981,0.595668
0.229167,0.288675,0.790347,0.708180,0.625303,0.599442
0.208333,0.288675,0.781306,0.699686,0.617981,0.595668
0.218750,0.270633,0.775354,0.692596,0.607972,0.579675
0.229167,0.288675,0.790347,0.708180,0.625303,0.599442
0.229167,0.288675,0.790347,0.708180,0.625303,0.599442
0.218750,0.270633,0.775354,0.692596,0.607972,0.579675
0.239583,0.270633,0.784318,0.700983,0.615206,0.583598
0.218750,0.270633,0.775354,0.692596,0.607972,0.579675
0.229167,0.252591,0.769203,0.685360,0.597919,0.563508
0.239583,0.270633,0.784318,0.700983,0.615206,0.583598
0.239583,0.270633,0.784318,0.700983,0.615206,0.583598
0.229167,0.252591,0.769203,0.685360,0.597919,0.563508
0.250000,0.252591,0.778080,0.693638,0.605072,0.567577
0.229167,0.252591,0.769203,0.685360,0.597919,0.563508
0.239583,0.234549,0.762857,0.677985,0.587829,0.547177
0.250000,0.252591,0.778080,0.693638,0.605072,0.567577
0.250000,0.252591,0.778080,0.693638,0.605072,0.567577
0.239583,0.234549,0.762857,0.677985,0.587829,0.547177
0.260417,0.234549,0.771639,0.686153,0.594906,0.551390
0.239583,0.234549,0.762857,0.677985,0.587829,0.547177
0.250000,0.216506,0.756321,0.670480,0.577704,0.530696
0.260417,0.234549,0.771639,0.686153,0.594906,0.551390
0.260417,0.234549,0.771639,0.686153,0.594906,0.551390
0.250000,0.216506,0.756321,0.670480,0.577704,0.530696
0.270833,0.216506,0.765001,0.678539,0.584710,0.535049
0.250000,0.216506,0.756321,0.670480,0.577704,0.530696
0.260417,0.198464,0.749603,0.662853,0.567547,0.514072
0.270833,0.216506,0.765001,0.678539,0.584710,0.535049
0.270833,0.216506,0.765001,0.678539,0.584710,0.535049
0.260417,0.198464,0.749603,0.662853,0.567547,0.514072
0.281250,0.198464,0.758174,0.670804,0.574488,0.518563
0.260417,0.198464,0.749603,0.662853,0.567547,0.514072
0.270833,0.180422,0.742709,0.655112,0.557363,0.500000
0.281250,0.198464,0.758174,0.670804,0.574488,0.518563
0.281250,0.198464,0.758174,0.670804,0.574488,0.518563
0.270833,0.180422,0.742709,0.655112,0.557363,0.500000
0.291667,0.180422,0.751166,0.662955,0.564243,0.501943
0.270833,0.180422,0.742709,0.655112,0.557363,0.500000
0.281250,0.162380,0.735648,0.647263,0.547154,0.500000
0.291667,0.180422,0.751166,0.662955,0.564243,0.501943
0.291667,0.180422,0.751166,0.662955,0.564243,0.501943
0.281250,0.162380,0.735648,0.647263,0.547154,0.500000
0.302083,0.162380,0.743988,0.655003,0.553976,0.500000
0.281250,0.162380,0.735648,0.647263,0.547154,0.500000
0.291667,0.144338,0.728428,0.639317,0.536923,0.500000
0.302083,0.162380,0.743988,0.655003,0.553976,0.500000
0.302083,0.162380,0.743988,0.655003,0.553976,0.500000
0.291667,0.144338,0.728428,0.639317,0.536923,0.500000
0.312500,0.144338,0.736651,0.646955,0.543692,0.500000
0.291667,0.144338,0.728428,0.639317,0.536923,0.500000
0.302083,0.126295,0.721061,0.631277,0.526671,0.500000
0.312500,0.144338,0.736651,0.646955,0.543692,0.500000
0.312500,0.144338,0.736651,0.646955,0.543692,0.500000
0.302083,0.126295,0.721061,0.631277,0.526671,0.500000
0.322917,0.126295,0.729166,0.638818,0.533389,0.500000
0.302083,0.126295,0.721061,0.631277,0.526671,0.500000
0.312500,0.108253,0.713556,0.623154,0.516401,0.500000
0.322917,0.126295,0.729166,0.638818,0.533389,0.500000
0.322917,0.126295,0.729166,0.638818,0.533389,0.500000
0.312500,0.108253,0.713556,0.623154,0.516401,0.500000
0.333333,0.108253,0.721543,0.630600,0.523071,0.500000
0.312500,0.108253,0.713556,0.623154,0.516401,0.500000
0.322917,0.090211,0.705922,0.614953,0.506113,0.500000
0.333333,0.108253,0.721543,0.630600,0.523071,0.500000
0.333333,0.108253,0.721543,0.630600,0.523071,0.500000
0.322917,0.090211,0.705922,0.614953,0.506113,0.500000
0.343750,0.090211,0.713794,0.622308,0.512740,0.500000
0.322917,0.090211,0.705922,0.614953,0.506113,0.500000
0.333333,0.072169,0.698169,0.606680,0.500000,0.500000
0.343750,0.090211,0.713794,0.622308,0.512740,0.500000
0.343750,0.090211,0.713794,0.622308,0.512740,0.500000
0.333333,0.072169,0.698169,0.606680,0.500000,0.500000
0.354167,0.072169,0.705929,0.613948,0.502395,0.500000
0.333333,0.072169,0.698169,0.606680,0.500000,0.500000
0.343750,0.054127,0.690307,0.598341,0.500000,0.500000
0.354167,0.072169,0.705929,0.613948,0.502395,0.500000
0.354167,0.072169,0.705929,0.613948,0.502395,0.500000
0.343750,0.054127,0.690307,0.598341,0.500000,0.500000
0.364583,0.054127,0.697957,0.605525,0.500000,0.500000
0.343750,0.054127,0.690307,0.598341,0.500000,0.500000
0.354167,0.036084,0.682343,0.589941,0.500000,0.500000
0.364583,0.054127,0.697957,0.605525,0.500000,0.500000
0.364583,0.054127,0.697957,0.605525,0.500000,0.500000
0.354167,0.036084,0.682343,0.589941,0.500000,0.500000
0.375000,0.036084,0.689888,0.597045,0.500000,0.500000
0.354167,0.036084,0.682343,0.589941,0.500000,0.500000
0.364583,0.018042,0.674288,0.581485,0.500000,0.500000
0.375000,0.036084,0.689888,0.597045,0.500000,0.500000
0.375000,0.036084,0.689888,0.597045,0.500000,0.500000
0.364583,0.018042,0.674288,0.581485,0.500000,0.500000
0.385417,0.018042,0.681732,0.588513,0.500000,0.500000
0.364583,0.018042,0.674288,0.581485,0.500000,0.500000
0.375000,0.000000,0.666147,0.572977,0.500000,0.500000
0.385417,0.018042,0.681732,0.588513,0.500000,0.500000
0.385417,0.018042,0.681732,0.588513,0.500000,0.500000
0.375000,0.000000,0.666147,0.572977,0.500000,0.500000
0.395833,0.000000,0.673495,0.579932,0.500000,0.500000
0.187500,0.324760,0.792609,0.713401,0.637850,0.627087
0.177083,0.306717,0.777936,0.697965,0.620344,0.607733
0.197917,0.306717,0.787058,0.706624,0.627943,0.611476
0.177083,0.306717,0.777936,0.697965,0.620344,0.607733
0.187500,0.288675,0.772243,0.691125,0.610481,0.591770
0.197917,0.306717,0.787058,0.706624,0.627943,0.611476
0.197917,0.306717,0.787058,0.706624,0.627943,0.611476
0.187500,0.288675,0.772243,0.691125,0.610481,0.591770
0.208333,0.288675,0.781306,0.699686,0.617981,0.595668
0.187500,0.288675,0.772243,0.691125,0.610481,0.591770
0.197917,0.270633,0.766360,0.684134,0.600563,0.575623
0.208333,0.288675,0.781306,0.699686,0.617981,0.595668
0.208333,0.288675,0.781306,0.699686,0.617981,0.595668
0.197917,0.270633,0.766360,0.684134,0.600563,0.575623
0.218750,0.270633,0.775354,0.692596,0.607972,0.579675
0.197917,0.270633,0.766360,0.684134,0.600563,0.575623
0.208333,0.252591,0.760287,0.677001,0.590597,0.559304
0.218750,0.270633,0.775354,0.692596,0.607972,0.579675
0.218750,0.270633,0.775354,0.692596,0.607972,0.579675
0.208333,0.252591,0.760287,0.677001,0.590597,0.559304
0.229167,0.252591,0.769203,0.685360,0.597919,0.563508
0.208333,0.252591,0.760287,0.677001,0.590597,0.559304
0.218750,0.234549,0.754027,0.669729,0.580586,0.542828
0.229167,0.252591,0.769203,0.685360,0.597919,0.563508
0.229167,0.252591,0.769203,0.685360,0.597919,0.563508
0.218750,0.234549,0.754027,0.669729,0.580586,0.542828
0.239583,0.234549,0.762857,0.677985,0.587829,0.547177
0.218750,0.234549,0.754027,0.669729,0.580586,0.542828
0.229167,0.216506,0.747586,0.662328,0.570535,0.526202
0.239583,0.234549,0.762857,0.677985,0.587829,0.547177
0.239583,0.234549,0.762857,0.677985,0.587829,0.547177
0.229167,0.216506,0.747586,0.662328,0.570535,0.526202
0.250000,0.216506,0.756321,0.670480,0.577704,0.530696
0.229167,0.216506,0.747586,0.662328,0.570535,0.526202
0.239583,0.198464,0.740967,0.654805,0.560449,0.509441
0.250000,0.216506,0.756321,0.670480,0.577704,0.530696
0.250000,0.216506,0.756321,0.670480,0.577704,0.530696
0.239583,0.198464,0.740967,0.654805,0.560449,0.509441
0.260417,0.198464,0.749603,0.662853,0.567547,0.514072
0.239583,0.198464,0.740967,0.654805,0.560449,0.509441
0.250000,0.180422,0.734177,0.647167,0.550331,0.500000
0.260417,0.198464,0.749603,0.662853,0.567547,0.514072
0.260417,0.198464,0.749603,0.662853,0.567547,0.514072
0.250000,0.180422,0.734177,0.647167,0.550331,0.500000
0.270833,0.180422,0.742709,0.655112,0.557363,0.500000
0.250000,0.180422,0.734177,0.647167,0.550331,0.500000
0.260417,0.162380,0.727225,0.639419,0.540184,0.500000
0.270833,0.180422,0.742709,0.655112,0.557363,0.500000
0.270833,0.180422,0.742709,0.655112,0.557363,0.500000
0.260417,0.162380,0.727225,0.639419,0.540184,0.500000
0.281250,0.162380,0.735648,0.647263,0.547154,0.500000
0.260417,0.162380,0.727225,0.639419,0.540184,0.500000
0.270833,0.144338,0.720116,0.631571,0.530011,0.500000
0.281250,0.162380,0.735648,0.647263,0.547154,0.500000
0.281250,0.162380,0.735648,0.647263,0.547154,0.500000
0.270833,0.144338,0.720116,0.631571,0.530011,0.500000
0.291667,0.144338,0.728428,0.639317,0.536923,0.500000
0.270833,0.144338,0.720116,0.631571,0.530011,0.500000
0.281250,0.126295,0.712861,0.623629,0.519813,0.500000
0.291667,0.144338,0.728428,0.639317,0.536923,0.500000
0.291667,0.144338,0.728428,0.639317,0.536923,0.500000
0.281250,0.126295,0.712861,0.623629,0.519813,0.500000
0.302083,0.126295,0.721061,0.631277,0.526671,0.500000
0.281250,0.126295,0.712861,0.623629,0.519813,0.500000
0.291667,0.108253,0.705467,0.615599,0.509594,0.500000
0.302083,0.126295,0.721061,0.631277,0.526671,0.500000
0.302083,0.126295,0.721061,0.631277,0.526671,0.500000
0.291667,0.108253,0.705467,0.615599,0.509594,0.500000
0.312500,0.108253,0.713556,0.623154,0.516401,0.500000
0.291667,0.108253,0.705467,0.615599,0.509594,0.500000
0.302083,0.090211,0.697944,0.607488,0.500000,0.500000
0.312500,0.108253,0.713556,0.623154,0.516401,0.500000
0.312500,0.108253,0.713556,0.623154,0.516401,0.500000
0.302083,0.090211,0.697944,0.607488,0.500000,0.500000
0.322917,0.090211,0.705922,0.614953,0.506113,0.500000
0.302083,0.090211,0.697944,0.607488,0.500000,0.500000
0.312500,0.072169,0.690300,0.599302,0.500000,0.500000
0.322917,0.090211,0.705922,0.614953,0.506113,0.500000
0.322917,0.090211,0.705922,0.614953,0.506113,0.500000
0.312500,0.072169,0.690300,0.599302,0.500000,0.500000
0.333333,0.072169,0.698169,0.606680,0.500000,0.500000
0.312500,0.072169,0.690300,0.599302,0.500000,0.500000
0.322917,0.054127,0.682544,0.591047,0.500000,0.500000
0.333333,0.072169,0.698169,0.606680,0.500000,0.500000
0.333333,0.072169,0.698169,0.606680,0.500000,0.500000
0.322917,0.054127,0.682544,0.591047,0.500000,0.500000
0.343750,0.054127,0.690307,0.598341,0.500000,0.500000
0.322917,0.054127,0.682544,0.591047,0.500000,0.500000
0.333333,0.036084,0.674684,0.582727,0.500000,0.500000
0.343750,0.054127,0.690307,0.598341,0.500000,0.500000
0.343750,0.054127,0.690307,0.598341,0.500000,0.500000
0.333333,0.036084,0.674684,0.582727,0.500000,0.500000
0.354167,0.036084,0.682343,0.589941,0.500000,0.500000
0.333333,0.036084,0.674684,0.582727,0.500000,0.500000
0.343750,0.018042,0.666728,0.574347,0.500000,0.500000
0.354167,0.036084,0.682343,0.589941,0.500000,0.500000
0.354167,0.036084,0.682343,0.589941,0.500000,0.500000
0.343750,0.018042,0.666728,0.574347,0.500000,0.500000
0.364583,0.018042,0.674288,0.581485,0.500000,0.500000
0.343750,0.018042,0.666728,0.574347,0.500000,0.500000
0.354167,0.000000,0.658684,0.565914,0.500000,0.500000
0.364583,0.018042,0.674288,0.581485,0.500000,0.500000
0.364583,0.018042,0.674288,0.581485,0.500000,0.500000
0.354167,0.000000,0.658684,0.565914,0.500000,0.500000
0.375000,0.000000,0.666147,0.572977,0.500000,0.500000
0.177083,0.306717,0.777936,0.697965,0.620344,0.607733
0.166667,0.288675,0.763161,0.682502,0.602810,0.587736
0.187500,0.288675,0.772243,0.691125,0.610481,0.591770
0.166667,0.288675,0.763161,0.682502,0.602810,0.587736
0.177083,0.270633,0.757339,0.675605,0.592987,0.571432
0.187500,0.288675,0.772243,0.691125,0.610481,0.591770
0.187500,0.288675,0.772243,0.691125,0.610481,0.591770
0.177083,0.270633,0.757339,0.675605,0.592987,0.571432
0.197917,0.270633,0.766360,0.684134,0.600563,0.575623
0.177083,0.270633,0.757339,0.675605,0.592987,0.571432
0.187500,0.252591,0.751337,0.668567,0.583110,0.554960
0.197917,0.270633,0.766360,0.684134,0.600563,0.575623
0.197917,0.270633,0.766360,0.684134,0.600563,0.575623
0.187500,0.252591,0.751337,0.668567,0.583110,0.554960
0.208333,0.252591,0.760287,0.677001,0.590597,0.559304
0.187500,0.252591,0.751337,0.668567,0.583110,0.554960
0.197917,0.234549,0.745156,0.661394,0.573182,0.538332
0.208333,0.252591,0.760287,0.677001,0.590597,0.559304
0.208333,0.252591,0.760287,0.677001,0.590597,0.559304
0.197917,0.234549,0.745156,0.661394,0.573182,0.538332
0.218750,0.234549,0.754027,0.669729,0.580586,0.542828
0.197917,0.234549,0.745156,0.661394,0.573182,0.538332
0.208333,0.216506,0.738801,0.654092,0.563212,0.521563
0.218750,0.234549,0.754027,0.669729,0.580586,0.542828
0.218750,0.234549,0.754027,0.669729,0.580586,0.542828
0.208333,0.216506,0.738801,0.654092,0.563212,0.521563
0.229167,0.216506,0.747586,0.662328,0.570535,0.526202
0.208333,0.216506,0.738801,0.654092,0.563212,0.521563
0.218750,0.198464,0.732274,0.646669,0.553200,0.504660
0.229167,0.216506,0.747586,0.662328,0.570535,0.526202
0.229167,0.216506,0.747586,0.662328,0.570535,0.526202
0.218750,0.198464,0.732274,0.646669,0.553200,0.504660
0.239583,0.198464,0.740967,0.654805,0.560449,0.509441
0.218750,0.198464,0.732274,0.646669,0.553200,0.504660
0.229167,0.180422,0.725582,0.639128,0.543151,0.500000
0.239583,0.198464,0.740967,0.654805,0.560449,0.509441
0.239583,0.198464,0.740967,0.654805,0.560449,0.509441
0.229167,0.180422,0.725582,0.639128,0.543151,0.500000
0.250000,0.180422,0.734177,0.647167,0.550331,0.500000
0.229167,0.180422,0.725582,0.639128,0.543151,0.500000
0.239583,0.162380,0.718730,0.631478,0.533070,0.500000
0.250000,0.180422,0.734177,0.647167,0.550331,0.500000
0.250000,0.180422,0.734177,0.647167,0.550331,0.500000
0.239583,0.162380,0.718730,0.631478,0.533070,0.500000
0.260417,0.162380,0.727225,0.639419,0.540184,0.500000
0.239583,0.162380,0.718730,0.631478,0.533070,0.500000
0.250000,0.144338,0.711725,0.623727,0.522958,0.500000
0.260417,0.162380,0.727225,0.639419,0.540184,0.500000
0.260417,0.162380,0.727225,0.639419,0.540184,0.500000
0.250000,0.144338,0.711725,0.623727,0.522958,0.500000
0.270833,0.144338,0.720116,0.631571,0.530011,0.500000
0.250000,0.144338,0.711725,0.623727,0.522958,0.500000
0.260417,0.126295,0.704575,0.615879,0.512818,0.500000
0.270833,0.144338,0.720116,0.631571,0.530011,0.500000
0.270833,0.144338,0.720116,0.631571,0.530011,0.500000
0.260417,0.126295,0.704575,0.615879,0.512818,0.500000
0.281250,0.126295,0.712861,0.623629,0.519813,0.500000
0.260417,0.126295,0.704575,0.615879,0.512818,0.500000
0.270833,0.108253,0.697287,0.607940,0.502654,0.500000
0.281250,0.126295,0.712861,0.623629,0.519813,0.500000
0.281250,0.126295,0.712861,0.623629,0.519813,0.500000
0.270833,0.108253,0.697287,0.607940,0.502654,0.500000
0.291667,0.108253,0.705467,0.615599,0.509594,0.500000
0.270833,0.108253,0.697287,0.607940,0.502654,0.500000
0.281250,0.090211,0.689870,0.599919,0.500000,0.500000
0.291667,0.108253,0.705467,0.615599,0.509594,0.500000
0.291667,0.108253,0.705467,0.615599,0.509594,0.500000
0.281250,0.090211,0.689870,0.599919,0.500000,0.500000
0.302083,0.090211,0.697944,0.607488,0.500000,0.500000
0.281250,0.090211,0.689870,0.599919,0.500000,0.500000
0.291667,0.072169,0.682331,0.591820,0.500000,0.500000
0.302083,0.090211,0.697944,0.607488,0.500000,0.500000
0.302083,0.090211,0.697944,0.607488,0.500000,0.500000
0.291667,0.072169,0.682331,0.591820,0.500000,0.500000
0.312500,0.072169,0.690300,0.599302,0.500000,0.500000
0.291667,0.072169,0.682331,0.591820,0.500000,0.500000
0.302083,0.054127,0.674678,0.583648,0.500000,0.500000
0.312500,0.072169,0.690300,0.599302,0.500000,0.500000
0.312500,0.072169,0.690300,0.599302,0.500000,0.500000
0.302083,0.054127,0.674678,0.583648,0.500000,0.500000
0.322917,0.054127,0.682544,0.591047,0.500000,0.500000
0.302083,0.054127,0.674678,0.583648,0.500000,0.500000
0.312500,0.036084,0.666919,0.575409,0.500000,0.500000
0.322917,0.054127,0.682544,0.591047,0.500000,0.500000
0.322917,0.054127,0.682544,0.591047,0.500000,0.500000
0.312500,0.036084,0.666919,0.575409,0.500000,0.500000
0.333333,0.036084,0.674684,0.582727,0.500000,0.500000
0.312500,0.036084,0.666919,0.575409,0.500000,0.500000
0.322917,0.018042,0.659061,0.567107,0.500000,0.500000
0.333333,0.036084,0.674684,0.582727,0.500000,0.500000
0.333333,0.036084,0.674684,0.582727,0.500000,0.500000
0.322917,0.018042,0.659061,0.567107,0.500000,0.500000
0.343750,0.018042,0.666728,0.574347,0.500000,0.500000
0.322917,0.018042,0.659061,0.567107,0.500000,0.500000
0.333333,0.000000,0.651112,0.558746,0.500000,0.500000
0.343750,0.018042,0.666728,0.574347,0.500000,0.500000
0.343750,0.018042,0.666728,0.574347,0.500000,0.500000
0.333333,0.000000,0.651112,0.558746,0.500000,0.500000
0.354167,0.000000,0.658684,0.565914,0.500000,0.500000
0.166667,0.288675,0.763161,0.682502,0.602810,0.587736
0.156250,0.270633,0.748297,0.667017,0.585250,0.567093
0.177083,0.270633,0.757339,0.675605,0.592987,0.571432
0.156250,0.270633,0.748297,0.667017,0.585250,0.567093
0.166667,0.252591,0.742359,0.660069,0.575465,0.550461
0.177083,0.270633,0.757339,0.675605,0.592987,0.571432
0.177083,0.270633,0.757339,0.675605,0.592987,0.571432
0.166667,0.252591,0.742359,0.660069,0.575465,0.550461
0.187500,0.252591,0.751337,0.668567,0.583110,0.554960
0.166667,0.252591,0.742359,0.660069,0.575465,0.550461
0.177083,0.234549,0.736251,0.652989,0.565625,0.533681
0.187500,0.252591,0.751337,0.668567,0.583110,0.554960
0.187500,0.252591,0.751337,0.668567,0.583110,0.554960
0.177083,0.234549,0.736251,0.652989,0.565625,0.533681
0.197917,0.234549,0.745156,0.661394,0.573182,0.538332
0.177083,0.234549,0.736251,0.652989,0.565625,0.533681
0.187500,0.216506,0.729973,0.645780,0.555735,0.516763
0.197917,0.234549,0.745156,0.661394,0.573182,0.538332
0.197917,0.234549,0.745156,0.661394,0.573182,0.538332
0.187500,0.216506,0.729973,0.645780,0.555735,0.516763
0.208333,0.216506,0.738801,0.654092,0.563212,0.521563
0.187500,0.216506,0.729973,0.645780,0.555735,0.516763
0.197917,0.198464,0.723531,0.638450,0.545802,0.500000
0.208333,0.216506,0.738801,0.654092,0.563212,0.521563
0.208333,0.216506,0.738801,0.654092,0.563212,0.521563
0.197917,0.198464,0.723531,0.638450,0.545802,0.500000
0.218750,0.198464,0.732274,0.646669,0.553200,0.504660
0.197917,0.198464,0.723531,0.638450,0.545802,0.500000
0.208333,0.180422,0.716929,0.631005,0.535826,0.500000
0.218750,0.198464,0.732274,0.646669,0.553200,0.504660
0.218750,0.198464,0.732274,0.646669,0.553200,0.504660
0.208333,0.180422,0.716929,0.631005,0.535826,0.500000
0.229167,0.180422,0.725582,0.639128,0.543151,0.500000
0.208333,0.180422,0.716929,0.631005,0.535826,0.500000
0.218750,0.162380,0.710171,0.623449,0.525814,0.500000
0.229167,0.180422,0.725582,0.639128,0.543151,0.500000
0.229167,0.180422,0.725582,0.639128,0.543151,0.500000
0.218750,0.162380,0.710171,0.623449,0.525814,0.500000
0.239583,0.162380,0.718730,0.631478,0.533070,0.500000
0.218750,0.162380,0.710171,0.623449,0.525814,0.500000
0.229167,0.144338,0.703263,0.615790,0.515767,0.500000
0.239583,0.162380,0.718730,0.631478,0.533070,0.500000
0.239583,0.162380,0.718730,0.631478,0.533070,0.500000
0.229167,0.144338,0.703263,0.615790,0.515767,0.500000
0.250000,0.144338,0.711725,0.623727,0.522958,0.500000
0.229167,0.144338,0.703263,0.615790,0.515767,0.500000
0.239583,0.126295,0.696212,0.608034,0.505689,0.500000
0.250000,0.144338,0.711725,0.623727,0.522958,0.500000
0.250000,0.144338,0.711725,0.623727,0.522958,0.500000
0.239583,0.126295,0.696212,0.608034,0.505689,0.500000
0.260417,0.126295,0.704575,0.615879,0.512818,0.500000
0.239583,0.126295,0.696212,0.608034,0.505689,0.500000
0.250000,0.108253,0.689025,0.600186,0.500000,0.500000
0.260417,0.126295,0.704575,0.615879,0.512818,0.500000
0.260417,0.126295,0.704575,0.615879,0.512818,0.500000
0.250000,0.108253,0.689025,0.600186,0.500000,0.500000
0.270833,0.108253,0.697287,0.607940,0.502654,0.500000
0.250000,0.108253,0.689025,0.600186,0.500000,0.500000
0.260417,0.090211,0.681708,0.592252,0.500000,0.500000
0.270833,0.108253,0.697287,0.607940,0.502654,0.500000
0.270833,0.108253,0.697287,0.607940,0.502654,0.500000
0.260417,0.090211,0.681708,0.592252,0.500000,0.500000
0.281250,0.090211,0.689870,0.599919,0.500000,0.500000
0.260417,0.090211,0.681708,0.592252,0.500000,0.500000
0.270833,0.072169,0.674270,0.584238,0.500000,0.500000
0.281250,0.090211,0.689870,0.599919,0.500000,0.500000
0.281250,0.090211,0.689870,0.599919,0.500000,0.500000
0.270833,0.072169,0.674270,0.584238,0.500000,0.500000
0.291667,0.072169,0.682331,0.591820,0.500000,0.500000
0.270833,0.072169,0.674270,0.584238,0.500000,0.500000
0.281250,0.054127,0.666717,0.576149,0.500000,0.500000
0.291667,0.072169,0.682331,0.591820,0.500000,0.500000
0.291667,0.072169,0.682331,0.591820,0.500000,0.500000
0.281250,0.054127,0.666717,0.576149,0.500000,0.500000
0.302083,0.054127,0.674678,0.583648,0.500000,0.500000
0.281250,0.054127,0.666717,0.576149,0.500000,0.500000
0.291667,0.036084,0.659056,0.567990,0.500000,0.500000
0.302083,0.054127,0.674678,0.583648,0.500000,0.500000
0.302083,0.054127,0.674678,0.583648,0.500000,0.500000
0.291667,0.036084,0.659056,0.567990,0.500000,0.500000
0.312500,0.036084,0.666919,0.575409,0.500000,0.500000
0.291667,0.036084,0.659056,0.567990,0.500000,0.500000
0.302083,0.018042,0.651294,0.559765,0.500000,0.500000
0.312500,0.036084,0.666919,0.575409,0.500000,0.500000
0.312500,0.036084,0.666919,0.575409,0.500000,0.500000
0.302083,0.018042,0.651294,0.559765,0.500000,0.500000
0.322917,0.018042,0.659061,0.567107,0.500000,0.500000
0.302083,0.018042,0.651294,0.559765,0.500000,0.500000
0.312500,0.000000,0.643438,0.551481,0.500000,0.500000
0.322917,0.018042,0.659061,0.567107,0.500000,0.500000
0.322917,0.018042,0.659061,0.567107,0.500000,0.500000
0.312500,0.000000,0.643438,0.551481,0.500000,0.500000
0.333333,0.000000,0.651112,0.558746,0.500000,0.500000
0.156250,0.270633,0.748297,0.667017,0.585250,0.567093
0.145833,0.252591,0.733356,0.651511,0.567670,0.545799
0.166667,0.252591,0.742359,0.660069,0.575465,0.550461
0.145833,0.252591,0.733356,0.651511,0.567670,0.545799
0.156250,0.234549,0.727313,0.644518,0.557919,0.528863
0.166667,0.252591,0.742359,0.660069,0.575465,0.550461
0.166667,0.252591,0.742359,0.660069,0.575465,0.550461
0.156250,0.234549,0.727313,0.644518,0.557919,0.528863
0.177083,0.234549,0.736251,0.652989,0.565625,0.533681
0.156250,0.234549,0.727313,0.644518,0.557919,0.528863
0.166667,0.216506,0.721109,0.637399,0.548114,0.511795
0.177083,0.234549,0.736251,0.652989,0.565625,0.533681
0.177083,0.234549,0.736251,0.652989,0.565625,0.533681
0.166667,0.216506,0.721109,0.637399,0.548114,0.511795
0.187500,0.216506,0.729973,0.645780,0.555735,0.516763
0.166667,0.216506,0.721109,0.637399,0.548114,0.511795
0.177083,0.198464,0.714745,0.630158,0.538260,0.500000
0.187500,0.216506,0.729973,0.645780,0.555735,0.516763
0.187500,0.216506,0.729973,0.645780,0.555735,0.516763
0.177083,0.198464,0.714745,0.630158,0.538260,0.500000
0.197917,0.198464,0.723531,0.638450,0.545802,0.500000
0.177083,0.198464,0.714745,0.630158,0.538260,0.500000
0.187500,0.180422,0.708225,0.622803,0.528361,0.500000
0.197917,0.198464,0.723531,0.638450,0.545802,0.500000
0.197917,0.198464,0.723531,0.638450,0.545802,0.500000
0.187500,0.180422,0.708225,0.622803,0.528361,0.500000
0.208333,0.180422,0.716929,0.631005,0.535826,0.500000
0.187500,0.180422,0.708225,0.622803,0.528361,0.500000
0.197917,0.162380,0.701554,0.615338,0.518419,0.500000
0.208333,0.180422,0.716929,0.631005,0.535826,0.500000
0.208333,0.180422,0.716929,0.631005,0.535826,0.500000
0.197917,0.162380,0.701554,0.615338,0.518419,0.500000
0.218750,0.162380,0.710171,0.623449,0.525814,0.500000
0.197917,0.162380,0.701554,0.615338,0.518419,0.500000
0.208333,0.144338,0.694738,0.607770,0.508441,0.500000
0.218750,0.162380,0.710171,0.623449,0.525814,0.500000
0.218750,0.162380,0.710171,0.623449,0.525814,0.500000
0.208333,0.144338,0.694738,0.607770,0.508441,0.500000
0.229167,0.144338,0.703263,0.615790,0.515767,0.500000
0.208333,0.144338,0.694738,0.607770,0.508441,0.500000
0.218750,0.126295,0.687780,0.600102,0.500000,0.500000
0.229167,0.144338,0.703263,0.615790,0.515767,0.500000
0.229167,0.144338,0.703263,0.615790,0.515767,0.500000
0.218750,0.126295,0.687780,0.600102,0.500000,0.500000
0.239583,0.126295,0.696212,0.608034,0.505689,0.500000
0.218750,0.126295,0.687780,0.600102,0.500000,0.500000
0.229167,0.108253,0.680688,0.592342,0.500000,0.500000
0.239583,0.126295,0.696212,0.608034,0.505689,0.500000
0.239583,0.126295,0.696212,0.608034,0.505689,0.500000
0.229167,0.108253,0.680688,0.592342,0.500000,0.500000
0.250000,0.108253,0.689025,0.600186,0.500000,0.500000
0.229167,0.108253,0.680688,0.592342,0.500000,0.500000
0.239583,0.090211,0.673468,0.584494,0.500000,0.500000
0.250000,0.108253,0.689025,0.600186,0.500000,0.500000
0.250000,0.108253,0.689025,0.600186,0.500000,0.500000
0.239583,0.090211,0.673468,0.584494,0.500000,0.500000
0.260417,0.090211,0.681708,0.592252,0.500000,0.500000
0.239583,0.090211,0.673468,0.584494,0.500000,0.500000
0.250000,0.072169,0.666125,0.576564,0.500000,0.500000
0.260417,0.090211,0.681708,0.592252,0.500000,0.500000
0.260417,0.090211,0.681708,0.592252,0.500000,0.500000
0.250000,0.072169,0.666125,0.576564,0.500000,0.500000
0.270833,0.072169,0.674270,0.584238,0.500000,0.500000
0.250000,0.072169,0.666125,0.576564,0.500000,0.500000
0.260417,0.054127,0.658667,0.568556,0.500000,0.500000
0.270833,0.072169,0.674270,0.584238,0.500000,0.500000
0.270833,0.072169,0.674270,0.584238,0.500000,0.500000
0.260417,0.054127,0.658667,0.568556,0.500000,0.500000
0.281250,0.054127,0.666717,0.576149,0.500000,0.500000
0.260417,0.054127,0.658667,0.568556,0.500000,0.500000
0.270833,0.036084,0.651101,0.560477,0.500000,0.500000
0.281250,0.054127,0.666717,0.576149,0.500000,0.500000
0.281250,0.054127,0.666717,0.576149,0.500000,0.500000
0.270833,0.036084,0.651101,0.560477,0.500000,0.500000
0.291667,0.036084,0.659056,0.567990,0.500000,0.500000
0.270833,0.036084,0.651101,0.560477,0.500000,0.500000
0.281250,0.018042,0.643433,0.552330,0.500000,0.500000
0.291667,0.036084,0.659056,0.567990,0.500000,0.500000
0.291667,0.036084,0.659056,0.567990,0.500000,0.500000
0.281250,0.018042,0.643433,0.552330,0.500000,0.500000
0.302083,0.018042,0.651294,0.559765,0.500000,0.500000
0.281250,0.018042,0.643433,0.552330,0.500000,0.500000
0.291667,0.000000,0.635669,0.544119,0.500000,0.500000
0.302083,0.018042,0.651294,0.559765,0.500000,0.500000
0.302083,0.018042,0.651294,0.559765,0.500000,0.500000
0.291667,0.000000,0.635669,0.544119,0.500000,0.500000
0.312500,0.000000,0.643438,0.551481,0.500000,0.500000
0.145833,0.252591,0.733356,0.651511,0.567670,0.545799
0.135417,0.234549,0.718349,0.635990,0.550071,0.523865
0.156250,0.234549,0.727313,0.644518,0.557919,0.528863
0.135417,0.234549,0.718349,0.635990,0.550071,0.523865
0.145833,0.216506,0.712210,0.628954,0.540352,0.506647
0.156250,0.234549,0.727313,0.644518,0.557919,0.528863
0.156250,0.234549,0.727313,0.644518,0.557919,0.528863
0.145833,0.216506,0.712210,0.628954,0.540352,0.506647
0.166667,0.216506,0.721109,0.637399,0.548114,0.511795
0.145833,0.216506,0.712210,0.628954,0.540352,0.506647
0.156250,0.198464,0.705919,0.621799,0.530580,0.500000
0.166667,0.216506,0.721109,0.637399,0.548114,0.511795
0.166667,0.216506,0.721109,0.637399,0.548114,0.511795
0.156250,0.198464,0.705919,0.621799,0.530580,0.500000
0.177083,0.198464,0.714745,0.630158,0.538260,0.500000
0.156250,0.198464,0.705919,0.621799,0.530580,0.500000
0.166667,0.180422,0.699476,0.614530,0.520759,0.500000
0.177083,0.198464,0.714745,0.630158,0.538260,0.500000
0.177083,0.198464,0.714745,0.630158,0.538260,0.500000
0.166667,0.180422,0.699476,0.614530,0.520759,0.500000
0.187500,0.180422,0.708225,0.622803,0.528361,0.500000
0.166667,0.180422,0.699476,0.614530,0.520759,0.500000
0.177083,0.162380,0.692887,0.607152,0.510891,0.500000
0.187500,0.180422,0.708225,0.622803,0.528361,0.500000
0.187500,0.180422,0.708225,0.622803,0.528361,0.500000
0.177083,0.162380,0.692887,0.607152,0.510891,0.500000
0.197917,0.162380,0.701554,0.615338,0.518419,0.500000
0.177083,0.162380,0.692887,0.607152,0.510891,0.500000
0.187500,0.144338,0.686156,0.599670,0.500983,0.500000
0.197917,0.162380,0.701554,0.615338,0.518419,0.500000
0.197917,0.162380,0.701554,0.615338,0.518419,0.500000
0.187500,0.144338,0.686156,0.599670,0.500983,0.500000
0.208333,0.144338,0.694738,0.607770,0.508441,0.500000
0.187500,0.144338,0.686156,0.599670,0.500983,0.500000
0.197917,0.126295,0.679286,0.592088,0.500000,0.500000
0.208333,0.144338,0.694738,0.607770,0.508441,0.500000
0.208333,0.144338,0.694738,0.607770,0.508441,0.500000
0.197917,0.126295,0.679286,0.592088,0.500000,0.500000
0.218750,0.126295,0.687780,0.600102,0.500000,0.500000
0.197917,0.126295,0.679286,0.592088,0.500000,0.500000
0.208333,0.108253,0.672283,0.584414,0.500000,0.500000
0.218750,0.126295,0.687780,0.600102,0.500000,0.500000
0.218750,0.126295,0.687780,0.600102,0.500000,0.500000
0.208333,0.108253,0.672283,0.584414,0.500000,0.500000
0.229167,0.108253,0.680688,0.592342,0.500000,0.500000
0.208333,0.108253,0.672283,0.584414,0.500000,0.500000
0.218750,0.090211,0.665154,0.576649,0.500000,0.500000
0.229167,0.108253,0.680688,0.592342,0.500000,0.500000
0.229167,0.108253,0.680688,0.592342,0.500000,0.500000
0.218750,0.090211,0.665154,0.576649,0.500000,0.500000
0.239583,0.090211,0.673468,0.584494,0.500000,0.500000
0.218750,0.090211,0.665154,0.576649,0.500000,0.500000
0.229167,0.072169,0.657904,0.568801,0.500000,0.500000
0.239583,0.090211,0.673468,0.584494,0.500000,0.500000
0.239583,0.090211,0.673468,0.584494,0.500000,0.500000
0.229167,0.072169,0.657904,0.568801,0.500000,0.500000
0.250000,0.072169,0.666125,0.576564,0.500000,0.500000
0.229167,0.072169,0.657904,0.568801,0.500000,0.500000
0.239583,0.054127,0.650538,0.560875,0.500000,0.500000
0.250000,0.072169,0.666125,0.576564,0.500000,0.500000
0.250000,0.072169,0.666125,0.576564,0.500000,0.500000
0.239583,0.054127,0.650538,0.560875,0.500000,0.500000
0.260417,0.054127,0.658667,0.568556,0.500000,0.500000
0.239583,0.054127,0.650538,0.560875,0.500000,0.500000
0.250000,0.036084,0.643063,0.552873,0.500000,0.500000
0.260417,0.054127,0.658667,0.568556,0.500000,0.500000
0.260417,0.054127,0.658667,0.568556,0.500000,0.500000
0.250000,0.036084,0.643063,0.552873,0.500000,0.500000
0.270833,0.036084,0.651101,0.560477,0.500000,0.500000
0.250000,0.036084,0.643063,0.552873,0.500000,0.500000
0.260417,0.018042,0.635485,0.544802,0.500000,0.500000
0.270833,0.036084,0.651101,0.560477,0.500000,0.500000
0.270833,0.036084,0.651101,0.560477,0.500000,0.500000
0.260417,0.018042,0.635485,0.544802,0.500000,0.500000
0.281250,0.018042,0.643433,0.552330,0.500000,0.500000
0.260417,0.018042,0.635485,0.544802,0.500000,0.500000
0.270833,0.000000,0.627810,0.536666,0.500000,0.500000
0.281250,0.018042,0.643433,0.552330,0.500000,0.500000
0.281250,0.018042,0.643433,0.552330,0.500000,0.500000
0.270833,0.000000,0.627810,0.536666,0.500000,0.500000
0.291667,0.000000,0.635669,0.544119,0.500000,0.500000
0.135417,0.234549,0.718349,0.635990,0.550071,0.523865
0.125000,0.216506,0.703284,0.620452,0.532455,0.501306
0.145833,0.216506,0.712210,0.628954,0.540352,0.506647
0.125000,0.216506,0.703284,0.620452,0.532455,0.501306
0.135417,0.198464,0.697059,0.613378,0.522767,0.500000
0.145833,0.216506,0.712210,0.628954,0.540352,0.506647
0.145833,0.216506,0.712210,0.628954,0.540352,0.506647
0.135417,0.198464,0.697059,0.613378,0.522767,0.500000
0.156250,0.198464,0.705919,0.621799,0.530580,0.500000
0.135417,0.198464,0.697059,0.613378,0.522767,0.500000
0.145833,0.180422,0.690688,0.606192,0.513025,0.500000
0.156250,0.198464,0.705919,0.621799,0.530580,0.500000
0.156250,0.198464,0.705919,0.621799,0.530580,0.500000
0.145833,0.180422,0.690688,0.606192,0.513025,0.500000
0.166667,0.180422,0.699476,0.614530,0.520759,0.500000
0.145833,0.180422,0.690688,0.606192,0.513025,0.500000
0.156250,0.162380,0.684175,0.598897,0.503234,0.500000
0.166667,0.180422,0.699476,0.614530,0.520759,0.500000
0.166667,0.180422,0.699476,0.614530,0.520759,0.500000
0.156250,0.162380,0.684175,0.598897,0.503234,0.500000
0.177083,0.162380,0.692887,0.607152,0.510891,0.500000
0.156250,0.162380,0.684175,0.598897,0.503234,0.500000
0.166667,0.144338,0.677522,0.591498,0.500000,0.500000
0.177083,0.162380,0.692887,0.607152,0.510891,0.500000
0.177083,0.162380,0.692887,0.607152,0.510891,0.500000
0.166667,0.144338,0.677522,0.591498,0.500000,0.500000
0.187500,0.144338,0.686156,0.599670,0.500983,0.500000
0.166667,0.144338,0.677522,0.591498,0.500000,0.500000
0.177083,0.126295,0.670735,0.583999,0.500000,0.500000
0.187500,0.144338,0.686156,0.599670,0.500983,0.500000
0.187500,0.144338,0.686156,0.599670,0.500983,0.500000
0.177083,0.126295,0.670735,0.583999,0.500000,0.500000
0.197917,0.126295,0.679286,0.592088,0.500000,0.500000
0.177083,0.126295,0.670735,0.583999,0.500000,0.500000
0.187500,0.108253,0.663817,0.576407,0.500000,0.500000
0.197917,0.126295,0.679286,0.592088,0.500000,0.500000
0.197917,0.126295,0.679286,0.592088,0.500000,0.500000
0.187500,0.108253,0.663817,0.576407,0.500000,0.500000
0.208333,0.108253,0.672283,0.584414,0.500000,0.500000
0.187500,0.108253,0.663817,0.576407,0.500000,0.500000
0.197917,0.090211,0.656774,0.568724,0.500000,0.500000
0.208333,0.108253,0.672283,0.584414,0.500000,0.500000
0.208333,0.108253,0.672283,0.584414,0.500000,0.500000
0.197917,0.090211,0.656774,0.568724,0.500000,0.500000
0.218750,0.090211,0.665154,0.576649,0.500000,0.500000
0.197917,0.090211,0.656774,0.568724,0.500000,0.500000
0.208333,0.072169,0.649611,0.560956,0.500000,0.500000
0.218750,0.090211,0.665154,0.576649,0.500000,0.500000
0.218750,0.090211,0.665154,0.576649,0.500000,0.500000
0.208333,0.072169,0.649611,0.560956,0.500000,0.500000
0.229167,0.072169,0.657904,0.568801,0.500000,0.500000
0.208333,0.072169,0.649611,0.560956,0.500000,0.500000
0.218750,0.054127,0.642334,0.553109,0.500000,0.500000
0.229167,0.072169,0.657904,0.568801,0.500000,0.500000
0.229167,0.072169,0.657904,0.568801,0.500000,0.500000
0.218750,0.054127,0.642334,0.553109,0.500000,0.500000
0.239583,0.054127,0.650538,0.560875,0.500000,0.500000
0.218750,0.054127,0.642334,0.553109,0.500000,0.500000
0.229167,0.036084,0.634947,0.545185,0.500000,0.500000
0.239583,0.054127,0.650538,0.560875,0.500000,0.500000
0.239583,0.054127,0.650538,0.560875,0.500000,0.500000
0.229167,0.036084,0.634947,0.545185,0.500000,0.500000
0.250000,0.036084,0.643063,0.552873,0.500000,0.500000
0.229167,0.036084,0.634947,0.545185,0.500000,0.500000
0.239583,0.018042,0.627456,0.537189,0.500000,0.500000
0.250000,0.036084,0.643063,0.552873,0.500000,0.500000
0.250000,0.036084,0.643063,0.552873,0.500000,0.500000
0.239583,0.018042,0.627456,0.537189,0.500000,0.500000
0.260417,0.018042,0.635485,0.544802,0.500000,0.500000
0.239583,0.018042,0.627456,0.537189,0.500000,0.500000
0.250000,0.000000,0.619868,0.529127,0.500000,0.500000
0.260417,0.018042,0.635485,0.544802,0.500000,0.500000
0.260417,0.018042,0.635485,0.544802,0.500000,0.500000
0.250000,0.000000,0.619868,0.529127,0.500000,0.500000
0.270833,0.000000,0.627810,0.536666,0.500000,0.500000
0.125000,0.216506,0.703284,0.620452,0.532455,0.501306
0.114583,0.198464,0.688168,0.604901,0.514827,0.500000
0.135417,0.198464,0.697059,0.613378,0.522767,0.500000
0.114583,0.198464,0.688168,0.604901,0.514827,0.500000
0.125000,0.180422,0.681864,0.597793,0.505165,0.500000
0.135417,0.198464,0.697059,0.613378,0.522767,0.500000
0.135417,0.198464,0.697059,0.613378,0.522767,0.500000
0.125000,0.180422,0.681864,0.597793,0.505165,0.500000
0.145833,0.180422,0.690688,0.606192,0.513025,0.500000
0.125000,0.180422,0.681864,0.597793,0.505165,0.500000
0.135417,0.162380,0.675421,0.590577,0.500000,0.500000
0.145833,0.180422,0.690688,0.606192,0.513025,0.500000
0.145833,0.180422,0.690688,0.606192,0.513025,0.500000
0.135417,0.162380,0.675421,0.590577,0.500000,0.500000
0.156250,0.162380,0.684175,0.598897,0.503234,0.500000
0.135417,0.162380,0.675421,0.590577,0.500000,0.500000
0.145833,0.144338,0.668844,0.583259,0.500000,0.500000
0.156250,0.162380,0.684175,0.598897,0.503234,0.500000
0.156250,0.162380,0.684175,0.598897,0.503234,0.500000
0.145833,0.144338,0.668844,0.583259,0.500000,0.500000
0.166667,0.144338,0.677522,0.591498,0.500000,0.500000
0.145833,0.144338,0.668844,0.583259,0.500000,0.500000
0.156250,0.126295,0.662134,0.575840,0.500000,0.500000
0.166667,0.144338,0.677522,0.591498,0.500000,0.500000
0.166667,0.144338,0.677522,0.591498,0.500000,0.500000
0.156250,0.126295,0.662134,0.575840,0.500000,0.500000
0.177083,0.126295,0.670735,0.583999,0.500000,0.500000
0.156250,0.126295,0.662134,0.575840,0.500000,0.500000
0.166667,0.108253,0.655296,0.568327,0.500000,0.500000
0.177083,0.126295,0.670735,0.583999,0.500000,0.500000
0.177083,0.126295,0.670735,0.583999,0.500000,0.500000
0.166667,0.108253,0.655296,0.568327,0.500000,0.500000
0.187500,0.108253,0.663817,0.576407,0.500000,0.500000
0.166667,0.108253,0.655296,0.568327,0.500000,0.500000
0.177083,0.090211,0.648335,0.560724,0.500000,0.500000
0.187500,0.108253,0.663817,0.576407,0.500000,0.500000
0.187500,0.108253,0.663817,0.576407,0.500000,0.500000
0.177083,0.090211,0.648335,0.560724,0.500000,0.500000
0.197917,0.090211,0.656774,0.568724,0.500000,0.500000
0.177083,0.090211,0.648335,0.560724,0.500000,0.500000
0.187500,0.072169,0.641255,0.553034,0.500000,0.500000
0.197917,0.090211,0.656774,0.568724,0.500000,0.500000
0.197917,0.090211,0.656774,0.568724,0.500000,0.500000
0.187500,0.072169,0.641255,0.553034,0.500000,0.500000
0.208333,0.072169,0.649611,0.560956,0.500000,0.500000
0.187500,0.072169,0.641255,0.553034,0.500000,0.500000
0.197917,0.054127,0.634062,0.545264,0.500000,0.500000
0.208333,0.072169,0.649611,0.560956,0.500000,0.500000
0.208333,0.072169,0.649611,0.560956,0.500000,0.500000
0.197917,0.054127,0.634062,0.545264,0.500000,0.500000
0.218750,0.054127,0.642334,0.553109,0.500000,0.500000
0.197917,0.054127,0.634062,0.545264,0.500000,0.500000
0.208333,0.036084,0.626759,0.537416,0.500000,0.500000
0.218750,0.054127,0.642334,0.553109,0.500000,0.500000
0.218750,0.054127,0.642334,0.553109,0.500000,0.500000
0.208333,0.036084,0.626759,0.537416,0.500000,0.500000
0.229167,0.036084,0.634947,0.545185,0.500000,0.500000
0.208333,0.036084,0.626759,0.537416,0.500000,0.500000
0.218750,0.018042,0.619353,0.529495,0.500000,0.500000
0.229167,0.036084,0.634947,0.545185,0.500000,0.500000
0.229167,0.036084,0.634947,0.545185,0.500000,0.500000
0.218750,0.018042,0.619353,0.529495,0.500000,0.500000
0.239583,0.018042,0.627456,0.537189,0.500000,0.500000
0.218750,0.018042,0.619353,0.529495,0.500000,0.500000
0.229167,0.000000,0.611849,0.521506,0.500000,0.500000
0.239583,0.018042,0.627456,0.537189,0.500000,0.500000
0.239583,0.018042,0.627456,0.537189,0.500000,0.500000
0.229167,0.000000,0.611849,0.521506,0.500000,0.500000
0.250000,0.000000,0.619868,0.529127,0.500000,0.500000
0.114583,0.198464,0.688168,0.604901,0.514827,0.500000
0.104167,0.180422,0.673008,0.589340,0.500000,0.500000
0.125000,0.180422,0.681864,0.597793,0.505165,0.500000
0.104167,0.180422,0.673008,0.589340,0.500000,0.500000
0.114583,0.162380,0.666632,0.582199,0.500000,0.500000
0.125000,0.180422,0.681864,0.597793,0.505165,0.500000
0.125000,0.180422,0.681864,0.597793,0.505165,0.500000
0.114583,0.162380,0.666632,0.582199,0.500000,0.500000
0.135417,0.162380,0.675421,0.590577,0.500000,0.500000
0.114583,0.162380,0.666632,0.582199,0.500000,0.500000
0.125000,0.144338,0.660123,0.574957,0.500000,0.500000
0.135417,0.162380,0.675421,0.590577,0.500000,0.500000
0.135417,0.162380,0.675421,0.590577,0.500000,0.500000
0.125000,0.144338,0.660123,0.574957,0.500000,0.500000
0.145833,0.144338,0.668844,0.583259,0.500000,0.500000
0.125000,0.144338,0.660123,0.574957,0.500000,0.500000
0.135417,0.126295,0.653486,0.567615,0.500000,0.500000
0.145833,0.144338,0.668844,0.583259,0.500000,0.500000
0.145833,0.144338,0.668844,0.583259,0.500000,0.500000
0.135417,0.126295,0.653486,0.567615,0.500000,0.500000
0.156250,0.126295,0.662134,0.575840,0.500000,0.500000
0.135417,0.126295,0.653486,0.567615,0.500000,0.500000
0.145833,0.108253,0.646725,0.560180,0.500000,0.500000
0.156250,0.126295,0.662134,0.575840,0.500000,0.500000
0.156250,0.126295,0.662134,0.575840,0.500000,0.500000
0.145833,0.108253,0.646725,0.560180,0.500000,0.500000
0.166667,0.108253,0.655296,0.568327,0.500000,0.500000
0.145833,0.108253,0.646725,0.560180,0.500000,0.500000
0.156250,0.090211,0.639841,0.552653,0.500000,0.500000
0.166667,0.108253,0.655296,0.568327,0.500000,0.500000
0.166667,0.108253,0.655296,0.568327,0.500000,0.500000
0.156250,0.090211,0.639841,0.552653,0.500000,0.500000
0.177083,0.090211,0.648335,0.560724,0.500000,0.500000
0.156250,0.090211,0.639841,0.552653,0.500000,0.500000
0.166667,0.072169,0.632841,0.545040,0.500000,0.500000
0.177083,0.090211,0.648335,0.560724,0.500000,0.500000
0.177083,0.090211,0.648335,0.560724,0.500000,0.500000
0.166667,0.072169,0.632841,0.545040,0.500000,0.500000
0.187500,0.072169,0.641255,0.553034,0.500000,0.500000
0.166667,0.072169,0.632841,0.545040,0.500000,0.500000
0.177083,0.054127,0.625727,0.537345,0.500000,0.500000
0.187500,0.072169,0.641255,0.553034,0.500000,0.500000
0.187500,0.072169,0.641255,0.553034,0.500000,0.500000
0.177083,0.054127,0.625727,0.537345,0.500000,0.500000
0.197917,0.054127,0.634062,0.545264,0.500000,0.500000
0.177083,0.054127,0.625727,0.537345,0.500000,0.500000
0.187500,0.036084,0.618505,0.529571,0.500000,0.500000
0.197917,0.054127,0.634062,0.545264,0.500000,0.500000
0.197917,0.054127,0.634062,0.545264,0.500000,0.500000
0.187500,0.036084,0.618505,0.529571,0.500000,0.500000
0.208333,0.036084,0.626759,0.537416,0.500000,0.500000
0.187500,0.036084,0.618505,0.529571,0.500000,0.500000
0.197917,0.018042,0.611180,0.521723,0.500000,0.500000
0.208333,0.036084,0.626759,0.537416,0.500000,0.500000
0.208333,0.036084,0.626759,0.537416,0.500000,0.500000
0.197917,0.018042,0.611180,0.521723,0.500000,0.500000
0.218750,0.018042,0.619353,0.529495,0.500000,0.500000
0.197917,0.018042,0.611180,0.521723,0.500000,0.500000
0.208333,0.000000,0.603757,0.513805,0.500000,0.500000
0.218750,0.018042,0.619353,0.529495,0.500000,0.500000
0.218750,0.018042,0.619353,0.529495,0.500000,0.500000
0.208333,0.000000,0.603757,0.513805,0.500000,0.500000
0.229167,0.000000,0.611849,0.521506,0.500000,0.500000
0.104167,0.180422,0.673008,0.589340,0.500000,0.500000
0.093750,0.162380,0.657810,0.573768,0.500000,0.500000
0.114583,0.162380,0.666632,0.582199,0.500000,0.500000
0.093750,0.162380,0.657810,0.573768,0.500000,0.500000
0.104167,0.144338,0.651366,0.566598,0.500000,0.500000
0.114583,0.162380,0.666632,0.582199,0.500000,0.500000
0.114583,0.162380,0.666632,0.582199,0.500000,0.500000
0.104167,0.144338,0.651366,0.566598,0.500000,0.500000
0.125000,0.144338,0.660123,0.574957,0.500000,0.500000
0.104167,0.144338,0.651366,0.566598,0.500000,0.500000
0.114583,0.126295,0.644798,0.559331,0.500000,0.500000
0.125000,0.144338,0.660123,0.574957,0.500000,0.500000
0.125000,0.144338,0.660123,0.574957,0.500000,0.500000
0.114583,0.126295,0.644798,0.559331,0.500000,0.500000
0.135417,0.126295,0.653486,0.567615,0.500000,0.500000
0.114583,0.126295,0.644798,0.559331,0.500000,0.500000
0.125000,0.108253,0.638107,0.551969,0.500000,0.500000
0.135417,0.126295,0.653486,0.567615,0.500000,0.500000
0.135417,0.126295,0.653486,0.567615,0.500000,0.500000
0.125000,0.108253,0.638107,0.551969,0.500000,0.500000
0.145833,0.108253,0.646725,0.560180,0.500000,0.500000
0.125000,0.108253,0.638107,0.551969,0.500000,0.500000
0.135417,0.090211,0.631297,0.544516,0.500000,0.500000
0.145833,0.108253,0.646725,0.560180,0.500000,0.500000
0.145833,0.108253,0.646725,0.560180,0.500000,0.500000
0.135417,0.090211,0.631297,0.544516,0.500000,0.500000
0.156250,0.090211,0.639841,0.552653,0.500000,0.500000
0.135417,0.090211,0.631297,0.544516,0.500000,0.500000
0.145833,0.072169,0.624372,0.536978,0.500000,0.500000
0.156250,0.090211,0.639841,0.552653,0.500000,0.500000
0.156250,0.090211,0.639841,0.552653,0.500000,0.500000
0.145833,0.072169,0.624372,0.536978,0.500000,0.500000
0.166667,0.072169,0.632841,0.545040,0.500000,0.500000
0.145833,0.072169,0.624372,0.536978,0.500000,0.500000
0.156250,0.054127,0.617335,0.529356,0.500000,0.500000
0.166667,0.072169,0.632841,0.545040,0.500000,0.500000
0.166667,0.072169,0.632841,0.545040,0.500000,0.500000
0.156250,0.054127,0.617335,0.529356,0.500000,0.500000
0.177083,0.054127,0.625727,0.537345,0.500000,0.500000
0.156250,0.054127,0.617335,0.529356,0.500000,0.500000
0.166667,0.036084,0.610191,0.521655,0.500000,0.500000
0.177083,0.054127,0.625727,0.537345,0.500000,0.500000
0.177083,0.054127,0.625727,0.537345,0.500000,0.500000
0.166667,0.036084,0.610191,0.521655,0.500000,0.500000
0.187500,0.036084,0.618505,0.529571,0.500000,0.500000
0.166667,0.036084,0.610191,0.521655,0.500000,0.500000
0.177083,0.018042,0.602944,0.513879,0.500000,0.500000
0.187500,0.036084,0.618505,0.529571,0.500000,0.500000
0.187500,0.036084,0.618505,0.529571,0.500000,0.500000
0.177083,0.018042,0.602944,0.513879,0.500000,0.500000
0.197917,0.018042,0.611180,0.521723,0.500000,0.500000
0.177083,0.018042,0.602944,0.513879,0.500000,0.500000
0.187500,0.000000,0.595599,0.506031,0.500000,0.500000
0.197917,0.018042,0.611180,0.521723,0.500000,0.500000
0.197917,0.018042,0.611180,0.521723,0.500000,0.500000
0.187500,0.000000,0.595599,0.506031,0.500000,0.500000
0.208333,0.000000,0.603757,0.513805,0.500000,0.500000
0.093750,0.162380,0.657810,0.573768,0.500000,0.500000
0.083333,0.144338,0.642576,0.558186,0.500000,0.500000
0.104167,0.144338,0.651366,0.566598,0.500000,0.500000
0.083333,0.144338,0.642576,0.558186,0.500000,0.500000
0.093750,0.126295,0.636072,0.550989,0.500000,0.500000
0.104167,0.144338,0.651366,0.566598,0.500000,0.500000
0.104167,0.144338,0.651366,0.566598,0.500000,0.500000
0.093750,0.126295,0.636072,0.550989,0.500000,0.500000
0.114583,0.126295,0.644798,0.559331,0.500000,0.500000
0.093750,0.126295,0.636072,0.550989,0.500000,0.500000
0.104167,0.108253,0.629448,0.543699,0.500000,0.500000
0.114583,0.126295,0.644798,0.559331,0.500000,0.500000
0.114583,0.126295,0.644798,0.559331,0.500000,0.500000
0.104167,0.108253,0.629448,0.543699,0.500000,0.500000
0.125000,0.108253,0.638107,0.551969,0.500000,0.500000
0.104167,0.108253,0.629448,0.543699,0.500000,0.500000
0.114583,0.090211,0.622708,0.536319,0.500000,0.500000
0.125000,0.108253,0.638107,0.551969,0.500000,0.500000
0.125000,0.108253,0.638107,0.551969,0.500000,0.500000
0.114583,0.090211,0.622708,0.536319,0.500000,0.500000
0.135417,0.090211,0.631297,0.544516,0.500000,0.500000
0.114583,0.090211,0.622708,0.536319,0.500000,0.500000
0.125000,0.072169,0.615854,0.528852,0.500000,0.500000
0.135417,0.090211,0.631297,0.544516,0.500000,0.500000
0.135417,0.090211,0.631297,0.544516,0.500000,0.500000
0.125000,0.072169,0.615854,0.528852,0.500000,0.500000
0.145833,0.072169,0.624372,0.536978,0.500000,0.500000
0.125000,0.072169,0.615854,0.528852,0.500000,0.500000
0.135417,0.054127,0.608890,0.521301,0.500000,0.500000
0.145833,0.072169,0.624372,0.536978,0.500000,0.500000
0.145833,0.072169,0.624372,0.536978,0.500000,0.500000
0.135417,0.054127,0.608890,0.521301,0.500000,0.500000
0.156250,0.054127,0.617335,0.529356,0.500000,0.500000
0.135417,0.054127,0.608890,0.521301,0.500000,0.500000
0.145833,0.036084,0.601820,0.513671,0.500000,0.500000
0.156250,0.054127,0.617335,0.529356,0.500000,0.500000
0.156250,0.054127,0.617335,0.529356,0.500000,0.500000
0.145833,0.036084,0.601820,0.513671,0.500000,0.500000
0.166667,0.036084,0.610191,0.521655,0.500000,0.500000
0.145833,0.036084,0.601820,0.513671,0.500000,0.500000
0.156250,0.018042,0.594648,0.505965,0.500000,0.500000
0.166667,0.036084,0.610191,0.521655,0.500000,0.500000
0.166667,0.036084,0.610191,0.521655,0.500000,0.500000
0.156250,0.018042,0.594648,0.505965,0.500000,0.500000
0.177083,0.018042,0.602944,0.513879,0.500000,0.500000
0.156250,0.018042,0.594648,0.505965,0.500000,0.500000
0.166667,0.000000,0.587377,0.500000,0.500000,0.500000
0.177083,0.018042,0.602944,0.513879,0.500000,0.500000
0.177083,0.018042,0.602944,0.513879,0.500000,0.500000
0.166667,0.000000,0.587377,0.500000,0.500000,0.500000
0.187500,0.000000,0.595599,0.506031,0.500000,0.500000
0.083333,0.144338,0.642576,0.558186,0.500000,0.500000
0.072917,0.126295,0.627311,0.542597,0.500000,0.500000
0.093750,0.126295,0.636072,0.550989,0.500000,0.500000
0.072917,0.126295,0.627311,0.542597,0.500000,0.500000
0.083333,0.108253,0.620751,0.535375,0.500000,0.500000
0.093750,0.126295,0.636072,0.550989,0.500000,0.500000
0.093750,0.126295,0.636072,0.550989,0.500000,0.500000
0.083333,0.108253,0.620751,0.535375,0.500000,0.500000
0.104167,0.108253,0.629448,0.543699,0.500000,0.500000
0.083333,0.108253,0.620751,0.535375,0.500000,0.500000
0.093750,0.090211,0.614076,0.528063,0.500000,0.500000
0.104167,0.108253,0.629448,0.543699,0.500000,0.500000
0.104167,0.108253,0.629448,0.543699,0.500000,0.500000
0.093750,0.090211,0.614076,0.528063,0.500000,0.500000
0.114583,0.090211,0.622708,0.536319,0.500000,0.500000
0.093750,0.090211,0.614076,0.528063,0.500000,0.500000
0.104167,0.072169,0.607290,0.520665,0.500000,0.500000
0.114583,0.090211,0.622708,0.536319,0.500000,0.500000
0.114583,0.090211,0.622708,0.536319,0.500000,0.500000
0.104167,0.072169,0.607290,0.520665,0.500000,0.500000
0.125000,0.072169,0.615854,0.528852,0.500000,0.500000
0.104167,0.072169,0.607290,0.520665,0.500000,0.500000
0.114583,0.054127,0.600397,0.513184,0.500000,0.500000
0.125000,0.072169,0.615854,0.528852,0.500000,0.500000
0.125000,0.072169,0.615854,0.528852,0.500000,0.500000
0.114583,0.054127,0.600397,0.513184,0.500000,0.500000
0.135417,0.054127,0.608890,0.521301,0.500000,0.500000
0.114583,0.054127,0.600397,0.513184,0.500000,0.500000
0.125000,0.036084,0.593397,0.505623,0.500000,0.500000
0.135417,0.054127,0.608890,0.521301,0.500000,0.500000
0.135417,0.054127,0.608890,0.521301,0.500000,0.500000
0.125000,0.036084,0.593397,0.505623,0.500000,0.500000
0.145833,0.036084,0.601820,0.513671,0.500000,0.500000
0.125000,0.036084,0.593397,0.505623,0.500000,0.500000
0.135417,0.018042,0.586297,0.500000,0.500000,0.500000
0.145833,0.036084,0.601820,0.513671,0.500000,0.500000
0.145833,0.036084,0.601820,0.513671,0.500000,0.500000
0.135417,0.018042,0.586297,0.500000,0.500000,0.500000
0.156250,0.018042,0.594648,0.505965,0.500000,0.500000
0.135417,0.018042,0.586297,0.500000,0.500000,0.500000
0.145833,0.000000,0.579098,0.500000,0.500000,0.500000
0.156250,0.018042,0.594648,0.505965,0.500000,0.500000
0.156250,0.018042,0.594648,0.505965,0.500000,0.500000
0.145833,0.000000,0.579098,0.500000,0.500000,0.500000
0.166667,0.000000,0.587377,0.500000,0.500000,0.500000
0.072917,0.126295,0.627311,0.542597,0.500000,0.500000
0.062500,0.108253,0.612020,0.527000,0.500000,0.500000
0.083333,0.108253,0.620751,0.535375,0.500000,0.500000
0.062500,0.108253,0.612020,0.527000,0.500000,0.500000
0.072917,0.090211,0.605407,0.519756,0.500000,0.500000
0.083333,0.108253,0.620751,0.535375,0.500000,0.500000
0.083333,0.108253,0.620751,0.535375,0.500000,0.500000
0.072917,0.090211,0.605407,0.519756,0.500000,0.500000
0.093750,0.090211,0.614076,0.528063,0.500000,0.500000
0.072917,0.090211,0.605407,0.519756,0.500000,0.500000
0.083333,0.072169,0.598686,0.512425,0.500000,0.500000
0.093750,0.090211,0.614076,0.528063,0.500000,0.500000
0.093750,0.090211,0.614076,0.528063,0.500000,0.500000
0.083333,0.072169,0.598686,0.512425,0.500000,0.500000
0.104167,0.072169,0.607290,0.520665,0.500000,0.500000
0.083333,0.072169,0.598686,0.512425,0.500000,0.500000
0.093750,0.054127,0.591858,0.505010,0.500000,0.500000
0.104167,0.072169,0.607290,0.520665,0.500000,0.500000
0.104167,0.072169,0.607290,0.520665,0.500000,0.500000
0.093750,0.054127,0.591858,0.505010,0.500000,0.500000
0.114583,0.054127,0.600397,0.513184,0.500000,0.500000
0.093750,0.054127,0.591858,0.505010,0.500000,0.500000
0.104167,0.036084,0.584926,0.500000,0.500000,0.500000
0.114583,0.054127,0.600397,0.513184,0.500000,0.500000
0.114583,0.054127,0.600397,0.513184,0.500000,0.500000
0.104167,0.036084,0.584926,0.500000,0.500000,0.500000
0.125000,0.036084,0.593397,0.505623,0.500000,0.500000
0.104167,0.036084,0.584926,0.500000,0.500000,0.500000
0.114583,0.018042,0.577894,0.500000,0.500000,0.500000
0.125000,0.036084,0.593397,0.505623,0.500000,0.500000
0.125000,0.036084,0.593397,0.505623,0.500000,0.500000
0.114583,0.018042,0.577894,0.500000,0.500000,0.500000
0.135417,0.018042,0.586297,0.500000,0.500000,0.500000
0.114583,0.018042,0.577894,0.500000,0.500000,0.500000
0.125000,0.000000,0.570766,0.500000,0.500000,0.500000
0.135417,0.018042,0.586297,0.500000,0.500000,0.500000
0.135417,0.018042,0.586297,0.500000,0.500000,0.500000
0.125000,0.000000,0.570766,0.500000,0.500000,0.500000
0.145833,0.000000,0.579098,0.500000,0.500000,0.500000
0.062500,0.108253,0.612020,0.527000,0.500000,0.500000
0.052083,0.090211,0.596702,0.511396,0.500000,0.500000
0.072917,0.090211,0.605407,0.519756,0.500000,0.500000
0.052083,0.090211,0.596702,0.511396,0.500000,0.500000
0.062500,0.072169,0.590043,0.504130,0.500000,0.500000
0.072917,0.090211,0.605407,0.519756,0.500000,0.500000
0.072917,0.090211,0.605407,0.519756,0.500000,0.500000
0.062500,0.072169,0.590043,0.504130,0.500000,0.500000
0.083333,0.072169,0.598686,0.512425,0.500000,0.500000
0.062500,0.072169,0.590043,0.504130,0.500000,0.500000
0.072917,0.054127,0.583277,0.500000,0.500000,0.500000
0.083333,0.072169,0.598686,0.512425,0.500000,0.500000
0.083333,0.072169,0.598686,0.512425,0.500000,0.500000
0.072917,0.054127,0.583277,0.500000,0.500000,0.500000
0.093750,0.054127,0.591858,0.505010,0.500000,0.500000
0.072917,0.054127,0.583277,0.500000,0.500000,0.500000
0.083333,0.036084,0.576411,0.500000,0.500000,0.500000
0.093750,0.054127,0.591858,0.505010,0.500000,0.500000
0.093750,0.054127,0.591858,0.505010,0.500000,0.500000
0.083333,0.036084,0.576411,0.500000,0.500000,0.500000
0.104167,0.036084,0.584926,0.500000,0.500000,0.500000
0.083333,0.036084,0.576411,0.500000,0.500000,0.500000
0.093750,0.018042,0.569444,0.500000,0.500000,0.500000
0.104167,0.036084,0.584926,0.500000,0.500000,0.500000
0.104167,0.036084,0.584926,0.500000,0.500000,0.500000
0.093750,0.018042,0.569444,0.500000,0.500000,0.500000
0.114583,0.018042,0.577894,0.500000,0.500000,0.500000
0.093750,0.018042,0.569444,0.500000,0.500000,0.500000
0.104167,0.000000,0.562383,0.500000,0.500000,0.500000
0.114583,0.018042,0.577894,0.500000,0.500000,0.500000
0.114583,0.018042,0.577894,0.500000,0.500000,0.500000
0.104167,0.000000,0.562383,0.500000,0.500000,0.500000
0.125000,0.000000,0.570766,0.500000,0.500000,0.500000
0.052083,0.090211,0.596702,0.511396,0.500000,0.500000
0.041667,0.072169,0.581365,0.500000,0.500000,0.500000
0.062500,0.072169,0.590043,0.504130,0.500000,0.500000
0.041667,0.072169,0.581365,0.500000,0.500000,0.500000
0.052083,0.054127,0.574659,0.500000,0.500000,0.500000
0.062500,0.072169,0.590043,0.504130,0.500000,0.500000
0.062500,0.072169,0.590043,0.504130,0.500000,0.500000
0.052083,0.054127,0.574659,0.500000,0.500000,0.500000
0.072917,0.054127,0.583277,0.500000,0.500000,0.500000
0.052083,0.054127,0.574659,0.500000,0.500000,0.500000
0.062500,0.036084,0.567855,0.500000,0.500000,0.500000
0.072917,0.054127,0.583277,0.500000,0.500000,0.500000
0.072917,0.054127,0.583277,0.500000,0.500000,0.500000
0.062500,0.036084,0.567855,0.500000,0.500000,0.500000
0.083333,0.036084,0.576411,0.500000,0.500000,0.500000
0.062500,0.036084,0.567855,0.500000,0.500000,0.500000
0.072917,0.018042,0.560951,0.500000,0.500000,0.500000
0.083333,0.036084,0.576411,0.500000,0.500000,0.500000
0.083333,0.036084,0.576411,0.500000,0.500000,0.500000
0.072917,0.018042,0.560951,0.500000,0.500000,0.500000
0.093750,0.018042,0.569444,0.500000,0.500000,0.500000
0.072917,0.018042,0.560951,0.500000,0.500000,0.500000
0.083333,0.000000,0.553953,0.500000,0.500000,0.500000
0.093750,0.018042,0.569444,0.500000,0.500000,0.500000
0.093750,0.018042,0.569444,0.500000,0.500000,0.500000
0.083333,0.000000,0.553953,0.500000,0.500000,0.500000
0.104167,0.000000,0.562383,0.500000,0.500000,0.500000
0.041667,0.072169,0.581365,0.500000,0.500000,0.500000
0.031250,0.054127,0.566006,0.500000,0.500000,0.500000
0.052083,0.054127,0.574659,0.500000,0.500000,0.500000
0.031250,0.054127,0.566006,0.500000,0.500000,0.500000
0.041667,0.036084,0.559260,0.500000,0.500000,0.500000
0.052083,0.054127,0.574659,0.500000,0.500000,0.500000
0.052083,0.054127,0.574659,0.500000,0.500000,0.500000
0.041667,0.036084,0.559260,0.500000,0.500000,0.500000
0.062500,0.036084,0.567855,0.500000,0.500000,0.500000
0.041667,0.036084,0.559260,0.500000,0.500000,0.500000
0.052083,0.018042,0.552417,0.500000,0.500000,0.500000
0.062500,0.036084,0.567855,0.500000,0.500000,0.500000
0.062500,0.036084,0.567855,0.500000,0.500000,0.500000
0.052083,0.018042,0.552417,0.500000,0.500000,0.500000
0.072917,0.018042,0.560951,0.500000,0.500000,0.500000
0.052083,0.018042,0.552417,0.500000,0.500000,0.500000
0.062500,0.000000,0.545480,0.500000,0.500000,0.500000
0.072917,0.018042,0.560951,0.500000,0.500000,0.500000
0.072917,0.018042,0.560951,0.500000,0.500000,0.500000
0.062500,0.000000,0.545480,0.500000,0.500000,0.500000
0.083333,0.000000,0.553953,0.500000,0.500000,0.500000
0.031250,0.054127,0.566006,0.500000,0.500000,0.500000
0.020833,0.036084,0.550631,0.500000,0.500000,0.500000
0.041667,0.036084,0.559260,0.500000,0.500000,0.500000
0.020833,0.036084,0.550631,0.500000,0.500000,0.500000
0.031250,0.018042,0.543845,0.500000,0.500000,0.500000
0.041667,0.036084,0.559260,0.500000,0.500000,0.500000
0.041667,0.036084,0.559260,0.500000,0.500000,0.500000
0.031250,0.018042,0.543845,0.500000,0.500000,0.500000
0.052083,0.018042,0.552417,0.500000,0.500000,0.500000
0.031250,0.018042,0.543845,0.500000,0.500000,0.500000
0.041667,0.000000,0.536967,0.500000,0.500000,0.500000
0.052083,0.018042,0.552417,0.500000,0.500000,0.500000
0.052083,0.018042,0.552417,0.500000,0.500000,0.500000
0.041667,0.000000,0.536967,0.500000,0.500000,0.500000
0.062500,0.000000,0.545480,0.500000,0.500000,0.500000
0.020833,0.036084,0.550631,0.500000,0.500000,0.500000
0.010417,0.018042,0.535238,0.500000,0.500000,0.500000
0.031250,0.018042,0.543845,0.500000,0.500000,0.500000
0.010417,0.018042,0.535238,0.500000,0.500000,0.500000
0.020833,0.000000,0.528416,0.500000,0.500000,0.500000
0.031250,0.018042,0.543845,0.500000,0.500000,0.500000
0.031250,0.018042,0.543845,0.500000,0.500000,0.500000
0.020833,0.000000,0.528416,0.500000,0.500000,0.500000
0.041667,0.000000,0.536967,0.500000,0.500000,0.500000
0.010417,0.018042,0.535238,0.500000,0.500000,0.500000
0.000000,0.000000,0.519830,0.500000,0.500000,0.500000
0.020833,0.000000,0.528416,0.500000,0.500000,0.500000


==> figures/analysis/data/rank-simplex-path.csv <==
x,y,delta
0.501227,0.290829,0.005000
0.502431,0.293001,0.010000
0.503611,0.295189,0.015000
0.504767,0.297393,0.020000
0.505900,0.299615,0.025000
0.507009,0.301854,0.030000
0.508203,0.304063,0.035000
0.509245,0.306356,0.040000
0.510246,0.308658,0.045000
0.511212,0.310980,0.050000
0.512182,0.313265,0.055000
0.513124,0.315559,0.060000
0.514326,0.317776,0.065000
0.515358,0.319996,0.070000
0.516192,0.322375,0.075000
0.516960,0.324726,0.080000
0.517691,0.327088,0.085000
0.518547,0.329412,0.090000
0.519678,0.331654,0.095000
0.520501,0.333989,0.100000
0.520501,0.333989,0.100000
0.523256,0.343927,0.120168
0.526400,0.353750,0.140336
0.528408,0.364639,0.160504
0.530311,0.374582,0.180672
0.531550,0.384943,0.200840
0.532827,0.395756,0.221008
0.533854,0.406657,0.241176
0.535500,0.416597,0.261345
0.534191,0.428788,0.281513
0.535854,0.439396,0.301681
0.533452,0.451095,0.321849
0.533918,0.461882,0.342017
0.532404,0.473389,0.362185
0.531248,0.485697,0.382353
0.528990,0.498468,0.402521
0.526866,0.510306,0.422689
0.524239,0.521428,0.442857
0.521043,0.534438,0.463025
0.519261,0.545365,0.483193
0.513410,0.558288,0.503361
0.512713,0.569827,0.523529
0.506433,0.583778,0.543697
0.505608,0.593700,0.563866
0.498691,0.607831,0.584034
0.495225,0.619607,0.604202
0.489122,0.630899,0.624370
0.487025,0.641701,0.644538
0.480265,0.656079,0.664706
0.475843,0.666026,0.684874
0.471391,0.680381,0.705042
0.463834,0.691843,0.725210
0.457537,0.702231,0.745378
0.453222,0.716638,0.765546
0.445297,0.727581,0.785714
0.439980,0.742232,0.805882
0.433927,0.751584,0.826050
0.438016,0.758666,0.846218
0.441568,0.764819,0.866387
0.445289,0.771263,0.886555
0.449528,0.778605,0.906723
0.453023,0.784659,0.926891
0.456525,0.790725,0.947059
0.459802,0.796400,0.967227
0.462866,0.801707,0.987395
0.465965,0.807075,1.007563
0.468251,0.811034,1.027731
0.471105,0.815978,1.047899
0.473417,0.819983,1.068067
0.475397,0.823411,1.088235
0.477575,0.827184,1.108403
0.479395,0.830337,1.128571
0.481166,0.833405,1.148739
0.482770,0.836183,1.168908
0.484256,0.838756,1.189076
0.485744,0.841333,1.209244
0.486902,0.843339,1.229412
0.488565,0.846220,1.249580
0.489336,0.847554,1.269748
0.490571,0.849693,1.289916
0.491454,0.851223,1.310084
0.492265,0.852628,1.330252
0.493008,0.853915,1.350420
0.493688,0.855093,1.370588
0.494401,0.856328,1.390756
0.495187,0.857688,1.410924
0.495630,0.858457,1.431092
0.496409,0.859805,1.451261
0.496568,0.860080,1.471429
0.497037,0.860894,1.491597
0.497401,0.861524,1.511765
0.497788,0.862194,1.531933
0.498034,0.862620,1.552101
0.498419,0.863287,1.572269
0.498728,0.863822,1.592437
0.498894,0.864110,1.612605
0.499052,0.864383,1.632773
0.499320,0.864848,1.652941
0.499490,0.865142,1.673109
0.499703,0.865512,1.693277
0.499772,0.865630,1.713445
0.499858,0.865779,1.733613
0.500000,0.866025,1.753782
0.500000,0.866025,1.773950
0.500000,0.866025,1.794118
0.500000,0.866025,1.814286
0.500000,0.866025,1.834454
0.500000,0.866025,1.854622
0.500000,0.866025,1.874790
0.500000,0.866025,1.894958
0.500000,0.866025,1.915126
0.500000,0.866025,1.935294
0.500000,0.866025,1.955462
0.500000,0.866025,1.975630
0.500000,0.866025,1.995798
0.500000,0.866025,2.015966
0.500000,0.866025,2.036134
0.500000,0.866025,2.056303
0.500000,0.866025,2.076471
0.500000,0.866025,2.096639
0.500000,0.866025,2.116807
0.500000,0.866025,2.136975
0.500000,0.866025,2.157143
0.500000,0.866025,2.177311
0.500000,0.866025,2.197479
0.500000,0.866025,2.217647
0.500000,0.866025,2.237815
0.500000,0.866025,2.257983
0.500000,0.866025,2.278151
0.500000,0.866025,2.298319
0.500000,0.866025,2.318487
0.500000,0.866025,2.338655
0.500000,0.866025,2.358824
0.500000,0.866025,2.378992
0.500000,0.866025,2.399160
0.500000,0.866025,2.419328
0.500000,0.866025,2.439496
0.500000,0.866025,2.459664
0.500000,0.866025,2.479832
0.500000,0.866025,2.500000


==> figures/analysis/data/rank-simplex-points.csv <==
delta,star_x,star_y,w1,w2,w3,alpha_unif,alpha_max,alpha_dgrs,alpha_rass,alpha_up,lab_unif,lab_max,lab_dgrs,lab_rass
0.25,0.533684,0.412020,0.228437,0.295804,0.475760,0.900524,0.714277,0.954670,0.983503,1.000000,0.90,0.71,0.95,0.98
0.5,0.513948,0.556417,0.164805,0.192700,0.642494,0.802587,0.807727,0.899475,0.958782,0.995671,0.80,0.81,0.90,0.96
1.0,0.464182,0.803987,0.071636,0.000000,0.928364,0.617076,0.837330,0.764816,0.860660,0.878406,0.62,0.84,0.76,0.86
2.0,0.500000,0.866025,0.000000,0.000000,1.000000,0.317311,0.495683,0.458196,0.495683,0.495709,0.32,0.50,0.46,0.50


==> figures/gm/data/gm-speedup-full-tree.csv <==
rule,K,L,eps,matched_budget,mean_speedup,ci_low,ci_high,best_speedup,best_ci_low,best_ci_high,best_K,best_L
D-GRS,1,2,0.06,2,1.718784141726866,1.7044473206606674,1.7331209627930648,1.718784141726866,1.7044473206606674,1.7331209627930648,1.0,2.0
D-GRS,1,3,0.06,3,1.8836131221719459,1.860644803713111,1.9065814406307808,1.8836131221719459,1.860644803713111,1.9065814406307808,1.0,3.0
D-GRS,1,4,0.06,4,1.9298808446455504,1.9026538938689976,1.9571077954221032,1.9298808446455504,1.9026538938689976,1.9571077954221032,1.0,4.0
D-GRS,1,5,0.06,5,1.9403898944193063,1.9093708017952664,1.9714089870433462,1.9403898944193063,1.9093708017952664,1.9714089870433462,1.0,5.0
D-GRS,1,6,0.06,6,1.942210407239819,1.9146302840832738,1.969790530396364,1.942210407239819,1.9146302840832738,1.969790530396364,1.0,6.0
D-GRS,1,7,0.06,7,1.9346772247360482,1.904334818971389,1.9650196305007075,1.942210407239819,1.9146302840832738,1.969790530396364,1.0,6.0
D-GRS,3,2,0.06,13,1.7643202614379083,1.7518998184143135,1.7767407044615031,1.942210407239819,1.9146302840832738,1.969790530396364,1.0,6.0
D-GRS,2,3,0.06,15,1.9452435897435896,1.9210473859597914,1.9694397935273877,1.9452435897435896,1.9210473859597914,1.9694397935273877,2.0,3.0
D-GRS,4,2,0.06,21,1.765532679738562,1.750155635297399,1.780909724179725,1.9452435897435896,1.9210473859597914,1.9694397935273877,2.0,3.0
D-GRS,2,4,0.06,31,2.0162526395173455,1.9873702737041274,2.0451350053305632,2.0162526395173455,1.9873702737041274,2.0451350053305632,2.0,4.0
D-GRS,3,3,0.06,40,2.014128205128205,1.99035437651351,2.0379020337429,2.0162526395173455,1.9873702737041274,2.0451350053305632,2.0,4.0
D-GRS,6,2,0.06,43,1.7855490196078432,1.773275419161322,1.7978226200543643,2.0162526395173455,1.9873702737041274,2.0451350053305632,2.0,4.0
D-GRS,7,2,0.06,57,1.7878823529411765,1.775446387202319,1.800318318680034,2.0162526395173455,1.9873702737041274,2.0451350053305632,2.0,4.0
D-GRS,2,5,0.06,63,2.0091975867269984,1.9800637903366658,2.038331383117331,2.0162526395173455,1.9873702737041274,2.0451350053305632,2.0,4.0
D-GRS,4,3,0.06,85,2.0255384615384617,2.001863637095722,2.0492132859812013,2.0255384615384617,2.001863637095722,2.0492132859812013,4.0,3.0
D-GRS,3,4,0.06,121,2.078679487179487,2.0536868205114116,2.1036721538475627,2.078679487179487,2.0536868205114116,2.1036721538475627,3.0,4.0
D-GRS,2,6,0.06,127,2.0320042735042736,1.9995401926167333,2.064468354391814,2.078679487179487,2.0536868205114116,2.1036721538475627,3.0,4.0
D-GRS,5,3,0.06,156,2.044465811965812,2.019576273420543,2.0693553505110813,2.078679487179487,2.0536868205114116,2.1036721538475627,3.0,4.0
D-GRS,2,7,0.06,255,2.0146500754147816,1.9817678356360375,2.047532315193526,2.078679487179487,2.0536868205114116,2.1036721538475627,3.0,4.0
D-GRS,6,3,0.06,259,2.051102564102564,2.029293229666456,2.072911898538672,2.078679487179487,2.0536868205114116,2.1036721538475627,3.0,4.0
D-GRS,4,4,0.06,341,2.1184988344988347,2.083469458842154,2.1535282101555153,2.1184988344988347,2.083469458842154,2.1535282101555153,4.0,4.0
D-GRS,3,5,0.06,364,2.1051013986013984,2.0749352101147234,2.1352675870880735,2.1184988344988347,2.083469458842154,2.1535282101555153,4.0,4.0
D-GRS,7,3,0.06,400,2.0654487179487178,2.0450097209180194,2.085887714979416,2.1184988344988347,2.083469458842154,2.1535282101555153,4.0,4.0
D-GRS,5,4,0.06,781,2.121710955710956,2.0886359022624834,2.1547860091594284,2.121710955710956,2.0886359022624834,2.1547860091594284,5.0,4.0
D-GRS,3,6,0.06,1093,2.083755244755245,2.0491234023058165,2.1183870872046735,2.121710955710956,2.0886359022624834,2.1547860091594284,5.0,4.0
D-GRS,4,5,0.06,1365,2.1076162758809818,2.076070795893305,2.1391617558686584,2.121710955710956,2.0886359022624834,2.1547860091594284,5.0,4.0
D-GRS,6,4,0.06,1555,2.166441724941725,2.1384063498258947,2.1944771000575556,2.166441724941725,2.1384063498258947,2.1944771000575556,6.0,4.0
D-GRS,7,4,0.06,2801,2.2088484848484846,2.179961211883007,2.237735757813962,2.2088484848484846,2.179961211883007,2.237735757813962,7.0,4.0
D-GRS,3,7,0.06,3280,2.129332167832168,2.1006368724296376,2.1580274632346983,2.2088484848484846,2.179961211883007,2.237735757813962,7.0,4.0
D-GRS,5,5,0.06,3906,2.1485874125874123,2.1174657859829313,2.179709039191893,2.2088484848484846,2.179961211883007,2.237735757813962,7.0,4.0
D-GRS,4,6,0.06,5461,2.1430641025641024,2.1137155796391727,2.172412625489032,2.2088484848484846,2.179961211883007,2.237735757813962,7.0,4.0
D-GRS,6,5,0.06,9331,2.151486013986014,2.1211704852696447,2.181801542702383,2.2088484848484846,2.179961211883007,2.237735757813962,7.0,4.0
D-GRS,5,6,0.06,19531,2.1541013986013984,2.1247036525049445,2.1834991446978522,2.2088484848484846,2.179961211883007,2.237735757813962,7.0,4.0
D-GRS,7,5,0.06,19608,2.208539627039627,2.1754436193756086,2.2416356347036452,2.2088484848484846,2.179961211883007,2.237735757813962,7.0,4.0
D-GRS,4,7,0.06,21845,2.14456993006993,2.1122897358245716,2.1768501243152887,2.2088484848484846,2.179961211883007,2.237735757813962,7.0,4.0
D-GRS,6,6,0.06,55987,2.1978368298368296,2.165530627558775,2.230143032114884,2.2088484848484846,2.179961211883007,2.237735757813962,7.0,4.0
D-GRS,5,7,0.06,97656,2.197756021756022,2.15944317214692,2.236068871365124,2.2088484848484846,2.179961211883007,2.237735757813962,7.0,4.0
D-GRS,7,6,0.06,137257,2.245249417249417,2.211449380386172,2.2790494541126622,2.245249417249417,2.211449380386172,2.2790494541126622,7.0,6.0
D-GRS,6,7,0.06,335923,2.2007972027972027,2.168121452333241,2.2334729532611646,2.245249417249417,2.211449380386172,2.2790494541126622,7.0,6.0
D-GRS,7,7,0.06,960800,2.199240093240093,2.1671705236961922,2.231309662783994,2.245249417249417,2.211449380386172,2.2790494541126622,7.0,6.0
RASS,1,2,0.06,2,1.7246126590987272,1.7114734611941487,1.7377518570033057,1.7246126590987272,1.7114734611941487,1.7377518570033057,1.0,2.0
RASS,1,3,0.06,3,1.8630555952475458,1.8398429861303045,1.8862682043647871,1.8630555952475458,1.8398429861303045,1.8862682043647871,1.0,3.0
RASS,1,4,0.06,4,1.9380309200603318,1.9126646137577976,1.963397226362866,1.9380309200603318,1.9126646137577976,1.963397226362866,1.0,4.0
RASS,1,5,0.06,5,1.928989190548014,1.8998189413111826,1.9581594397848456,1.9380309200603318,1.9126646137577976,1.963397226362866,1.0,4.0
RASS,1,6,0.06,6,1.9468348416289591,1.9180200641567304,1.9756496191011879,1.9468348416289591,1.9180200641567304,1.9756496191011879,1.0,6.0
RASS,1,7,0.06,7,1.9423182503770737,1.9110011898159038,1.9736353109382436,1.9468348416289591,1.9180200641567304,1.9756496191011879,1.0,6.0
RASS,3,2,0.06,13,1.7880196078431374,1.7752185852637727,1.800820630422502,1.9468348416289591,1.9180200641567304,1.9756496191011879,1.0,6.0
RASS,2,3,0.06,15,2.000346153846154,1.978406000561012,2.022286307131296,2.000346153846154,1.978406000561012,2.022286307131296,2.0,3.0
RASS,4,2,0.06,21,1.7943790849673205,1.7800409892360134,1.8087171806986275,2.000346153846154,1.978406000561012,2.022286307131296,2.0,3.0
RASS,2,4,0.06,31,2.095858974358974,2.0676440097559974,2.124073938961951,2.095858974358974,2.0676440097559974,2.124073938961951,2.0,4.0
RASS,3,3,0.06,40,2.047858974358974,2.0268866869343696,2.0688312617835787,2.095858974358974,2.0676440097559974,2.124073938961951,2.0,4.0
RASS,6,2,0.06,43,1.798107843137255,1.7858952606044676,1.8103204256700425,2.095858974358974,2.0676440097559974,2.124073938961951,2.0,4.0
RASS,7,2,0.06,57,1.7957745098039217,1.7836487964441479,1.8079002231636956,2.095858974358974,2.0676440097559974,2.124073938961951,2.0,4.0
RASS,2,5,0.06,63,2.0844834087481146,2.0552685639973047,2.1136982534989244,2.095858974358974,2.0676440097559974,2.124073938961951,2.0,4.0
RASS,4,3,0.06,85,2.0902179487179486,2.0692023327451325,2.1112335646907647,2.095858974358974,2.0676440097559974,2.124073938961951,2.0,4.0
RASS,3,4,0.06,121,2.1161153846153846,2.0883115903915797,2.1439191788391896,2.1161153846153846,2.0883115903915797,2.1439191788391896,3.0,4.0
RASS,2,6,0.06,127,2.1066360894007956,2.0726310003365294,2.140641178465062,2.1161153846153846,2.0883115903915797,2.1439191788391896,3.0,4.0
RASS,5,3,0.06,156,2.094726998491704,2.0713795493420064,2.1180744476414017,2.1161153846153846,2.0883115903915797,2.1439191788391896,3.0,4.0
RASS,2,7,0.06,255,2.0760757575757576,2.045453206673458,2.106698308478057,2.1161153846153846,2.0883115903915797,2.1439191788391896,3.0,4.0
RASS,6,3,0.06,259,2.118974358974359,2.0970867595792355,2.140861958369482,2.118974358974359,2.0970867595792355,2.140861958369482,6.0,3.0
RASS,4,4,0.06,341,2.213170163170163,2.1857004365487183,2.2406398897916078,2.213170163170163,2.1857004365487183,2.2406398897916078,4.0,4.0
RASS,3,5,0.06,364,2.1812304949952006,2.1488356937724253,2.213625296217976,2.213170163170163,2.1857004365487183,2.2406398897916078,4.0,4.0
RASS,7,3,0.06,400,2.100974358974359,2.080415981244317,2.1215327367044012,2.213170163170163,2.1857004365487183,2.2406398897916078,4.0,4.0
RASS,5,4,0.06,781,2.2153752913752913,2.187361994386788,2.2433885883637945,2.2153752913752913,2.187361994386788,2.2433885883637945,5.0,4.0
RASS,3,6,0.06,1093,2.164200191964898,2.1326754250688493,2.1957249588609464,2.2153752913752913,2.187361994386788,2.2433885883637945,5.0,4.0
RASS,4,5,0.06,1365,2.222997668997669,2.1942281160826735,2.2517672219126648,2.222997668997669,2.1942281160826735,2.2517672219126648,4.0,5.0
RASS,6,4,0.06,1555,2.2553566433566434,2.2288204435599033,2.2818928431533836,2.2553566433566434,2.2288204435599033,2.2818928431533836,6.0,4.0
RASS,7,4,0.06,2801,2.271958041958042,2.2476995560133197,2.2962165279027644,2.271958041958042,2.2476995560133197,2.2962165279027644,7.0,4.0
RASS,3,7,0.06,3280,2.1792727272727275,2.1468901875312194,2.2116552670142355,2.271958041958042,2.2476995560133197,2.2962165279027644,7.0,4.0
RASS,5,5,0.06,3906,2.2642843822843823,2.2294085649912123,2.2991601995775524,2.271958041958042,2.2476995560133197,2.2962165279027644,7.0,4.0
RASS,4,6,0.06,5461,2.188335664335664,2.155032190134229,2.2216391385370993,2.271958041958042,2.2476995560133197,2.2962165279027644,7.0,4.0
RASS,6,5,0.06,9331,2.2657137894784953,2.2330092520731424,2.2984183268838483,2.271958041958042,2.2476995560133197,2.2962165279027644,7.0,4.0
RASS,5,6,0.06,19531,2.2637808857808857,2.2315782673155415,2.2959835042462298,2.271958041958042,2.2476995560133197,2.2962165279027644,7.0,4.0
RASS,7,5,0.06,19608,2.318885780885781,2.287622017751619,2.3501495440199425,2.318885780885781,2.287622017751619,2.3501495440199425,7.0,5.0
RASS,4,7,0.06,21845,2.2178181818181817,2.188997259167873,2.2466391044684904,2.318885780885781,2.287622017751619,2.3501495440199425,7.0,5.0
RASS,6,6,0.06,55987,2.292354312354312,2.2587599054429237,2.3259487192657007,2.318885780885781,2.287622017751619,2.3501495440199425,7.0,5.0
RASS,5,7,0.06,97656,2.2693379953379953,2.235001512740763,2.3036744779352274,2.318885780885781,2.287622017751619,2.3501495440199425,7.0,5.0
RASS,7,6,0.06,137257,2.3485734265734264,2.3107659734076993,2.3863808797391535,2.3485734265734264,2.3107659734076993,2.3863808797391535,7.0,6.0
RASS,6,7,0.06,335923,2.2984537684537685,2.2635046823925378,2.333402854514999,2.3485734265734264,2.3107659734076993,2.3863808797391535,7.0,6.0
RASS,7,7,0.06,960800,2.3382797202797203,2.306597854554637,2.3699615860048038,2.3485734265734264,2.3107659734076993,2.3863808797391535,7.0,6.0
RMC,1,2,0.06,2,1.723029411764706,1.7083735856995836,1.7376852378298284,1.723029411764706,1.7083735856995836,1.7376852378298284,1.0,2.0
RMC,1,3,0.06,3,1.8740238813474108,1.850737290686025,1.8973104720087965,1.8740238813474108,1.850737290686025,1.8973104720087965,1.0,3.0
RMC,1,4,0.06,4,1.9350399698340874,1.904253779315083,1.9658261603530918,1.9350399698340874,1.904253779315083,1.9658261603530918,1.0,4.0
RMC,1,5,0.06,5,1.9336339869281045,1.9050763053626436,1.9621916684935654,1.9350399698340874,1.904253779315083,1.9658261603530918,1.0,4.0
RMC,1,6,0.06,6,1.9273006535947712,1.8965507654211724,1.95805054176837,1.9350399698340874,1.904253779315083,1.9658261603530918,1.0,4.0
RMC,1,7,0.06,7,1.9500404725992961,1.919272592647544,1.9808083525510483,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,3,2,0.06,13,1.9274411764705883,1.9000973867500748,1.9547849661911019,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,2,3,0.06,15,1.9226558572146808,1.8931546969962298,1.9521570174331317,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,4,2,0.06,21,1.9266985922574158,1.8972551797240926,1.956142004790739,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,5,2,0.06,31,1.9494710910005029,1.922976243744498,1.9759659382565078,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,3,3,0.06,40,1.925098793363499,1.9012972399644559,1.9489003467625423,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,6,2,0.06,43,1.9251780185758514,1.8976266467724814,1.9527293903792213,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,7,2,0.06,57,1.931309703368527,1.9014756906479495,1.9611437160891043,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,2,5,0.06,63,1.958176219205631,1.9291099397851694,1.9872424986260924,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,4,3,0.06,85,1.9330532931121167,1.9019297836114712,1.9641768026127622,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,3,4,0.06,121,1.9325475113122172,1.905312307574103,1.9597827150503315,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,2,6,0.06,127,1.9398423831070888,1.9157702397877223,1.9639145264264553,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,5,3,0.06,156,1.941056561085973,1.91521193715134,1.9669011850206057,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,2,7,0.06,255,1.9429710910005027,1.9124229416992886,1.9735192403017168,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,6,3,0.06,259,1.917567621920563,1.8861907925773846,1.9489444512637415,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,4,4,0.06,341,1.950074660633484,1.9208088615122143,1.9793404597547537,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,3,5,0.06,364,1.9419411764705883,1.914555354285467,1.9693269986557096,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,7,3,0.06,400,1.9343861236802413,1.9084504465922578,1.9603218007682248,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,5,4,0.06,781,1.9455965309200605,1.9134548730194674,1.9777381888206536,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,3,6,0.06,1093,1.9509806892453951,1.9182625606508772,1.983698817839913,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,4,5,0.06,1365,1.9527526395173453,1.9230281524385346,1.982477126596156,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,6,4,0.06,1555,1.9091468074409252,1.8799328247160187,1.9383607901658317,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,7,4,0.06,2801,1.958962041226747,1.9326514938560855,1.9852725885974085,1.958962041226747,1.9326514938560855,1.9852725885974085,7.0,4.0
RMC,3,7,0.06,3280,1.9227599296128708,1.893478351856358,1.9520415073693835,1.958962041226747,1.9326514938560855,1.9852725885974085,7.0,4.0
RMC,5,5,0.06,3906,1.9285874811463046,1.8995555585073454,1.957619403785264,1.958962041226747,1.9326514938560855,1.9852725885974085,7.0,4.0
RMC,4,6,0.06,5461,1.9320852187028656,1.9005178874290207,1.9636525499767106,1.958962041226747,1.9326514938560855,1.9852725885974085,7.0,4.0
RMC,6,5,0.06,9331,1.9308924539512773,1.9006261826731432,1.9611587252294114,1.958962041226747,1.9326514938560855,1.9852725885974085,7.0,4.0
RMC,5,6,0.06,19531,1.9238391151332328,1.8924673582521803,1.9552108720142853,1.958962041226747,1.9326514938560855,1.9852725885974085,7.0,4.0
RMC,7,5,0.06,19608,1.9602841080488138,1.93317332441378,1.9873948916838475,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,4,7,0.06,21845,1.939544243338361,1.9102056877296703,1.9688827989470516,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,6,6,0.06,55987,1.9149655605832079,1.882212578938093,1.9477185422283227,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,5,7,0.06,97656,1.938393665158371,1.9122030878287228,1.9645842424880193,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,7,6,0.06,137257,1.9357322775263952,1.9077976163318309,1.9636669387209595,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,6,7,0.06,335923,1.9439839115133233,1.915627357778291,1.9723404652483556,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,7,7,0.06,960800,1.9290729009552539,1.8983447304584746,1.959801071452033,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
D-GRS,1,2,0.1,2,1.7470261437908496,1.731408560512146,1.7626437270695532,1.7470261437908496,1.731408560512146,1.7626437270695532,1.0,2.0
D-GRS,1,3,0.1,3,1.9294155354449471,1.9051049351958225,1.9537261356940718,1.9294155354449471,1.9051049351958225,1.9537261356940718,1.0,3.0
D-GRS,1,4,0.1,4,1.960205128205128,1.9333946988931634,1.9870155575170927,1.960205128205128,1.9333946988931634,1.9870155575170927,1.0,4.0
D-GRS,1,5,0.1,5,1.9859834087481147,1.9558306261619958,2.0161361913342337,1.9859834087481147,1.9558306261619958,2.0161361913342337,1.0,5.0
D-GRS,1,6,0.1,6,1.9808247863247863,1.948358142223628,2.0132914304259444,1.9859834087481147,1.9558306261619958,2.0161361913342337,1.0,5.0
D-GRS,1,7,0.1,7,1.9889982860276978,1.9563456415660938,2.021650930489302,1.9889982860276978,1.9563456415660938,2.021650930489302,1.0,7.0
D-GRS,3,2,0.1,13,1.7947450980392157,1.782297089178345,1.8071931069000864,1.9889982860276978,1.9563456415660938,2.021650930489302,1.0,7.0
D-GRS,2,3,0.1,15,1.9861206636500754,1.9599623844228191,2.0122789428773316,1.9889982860276978,1.9563456415660938,2.021650930489302,1.0,7.0
D-GRS,4,2,0.1,21,1.7938529411764705,1.7807404321652212,1.80696545018772,1.9889982860276978,1.9563456415660938,2.021650930489302,1.0,7.0
D-GRS,2,4,0.1,31,2.082835390100096,2.0517952792348284,2.1138755009653636,2.082835390100096,2.0517952792348284,2.1138755009653636,2.0,4.0
D-GRS,3,3,0.1,40,2.0538076923076924,2.02973045402149,2.077884930593895,2.082835390100096,2.0517952792348284,2.1138755009653636,2.0,4.0
D-GRS,6,2,0.1,43,1.8073039215686273,1.7952925575808425,1.819315285556412,2.082835390100096,2.0517952792348284,2.1138755009653636,2.0,4.0
D-GRS,7,2,0.1,57,1.8146928104575164,1.8017790835907614,1.8276065373242714,2.082835390100096,2.0517952792348284,2.1138755009653636,2.0,4.0
D-GRS,2,5,0.1,63,2.0879545454545454,2.0579967149916194,2.1179123759174714,2.0879545454545454,2.0579967149916194,2.1179123759174714,2.0,5.0
D-GRS,4,3,0.1,85,2.079230769230769,2.0556948909011967,2.1027666475603417,2.0879545454545454,2.0579967149916194,2.1179123759174714,2.0,5.0
D-GRS,3,4,0.1,121,2.1481398601398602,2.1200706908262004,2.17620902945352,2.1481398601398602,2.1200706908262004,2.17620902945352,3.0,4.0
D-GRS,2,6,0.1,127,2.091986013986014,2.0587731913170235,2.1251988366550045,2.1481398601398602,2.1200706908262004,2.17620902945352,3.0,4.0
D-GRS,5,3,0.1,156,2.086265460030166,2.0616365420146177,2.1108943780457143,2.1481398601398602,2.1200706908262004,2.17620902945352,3.0,4.0
D-GRS,2,7,0.1,255,2.0729426162073223,2.0365326319164962,2.1093526004981484,2.1481398601398602,2.1200706908262004,2.17620902945352,3.0,4.0
D-GRS,6,3,0.1,259,2.1300128205128206,2.1053777171247896,2.1546479239008516,2.1481398601398602,2.1200706908262004,2.17620902945352,3.0,4.0
D-GRS,4,4,0.1,341,2.2136643356643355,2.183406602233492,2.243922069095179,2.2136643356643355,2.183406602233492,2.243922069095179,4.0,4.0
D-GRS,3,5,0.1,364,2.1479662004662003,2.1178764264763865,2.178055974456014,2.2136643356643355,2.183406602233492,2.243922069095179,4.0,4.0
D-GRS,7,3,0.1,400,2.1472526395173457,2.1214692324716804,2.173036046563011,2.2136643356643355,2.183406602233492,2.243922069095179,4.0,4.0
D-GRS,5,4,0.1,781,2.1897925407925407,2.1572412519451247,2.2223438296399567,2.2136643356643355,2.183406602233492,2.243922069095179,4.0,4.0
D-GRS,3,6,0.1,1093,2.1564452214452214,2.1197747342576805,2.1931157086327624,2.2136643356643355,2.183406602233492,2.243922069095179,4.0,4.0
D-GRS,4,5,0.1,1365,2.2299428904428904,2.196224522104818,2.263661258780963,2.2299428904428904,2.196224522104818,2.263661258780963,4.0,5.0
D-GRS,6,4,0.1,1555,2.2389184149184147,2.20970440339836,2.2681324264384695,2.2389184149184147,2.20970440339836,2.2681324264384695,6.0,4.0
D-GRS,7,4,0.1,2801,2.2803962703962704,2.24826764156897,2.3125248992235705,2.2803962703962704,2.24826764156897,2.3125248992235705,7.0,4.0
D-GRS,3,7,0.1,3280,2.174442616207322,2.142283866282287,2.206601366132357,2.2803962703962704,2.24826764156897,2.3125248992235705,7.0,4.0
D-GRS,5,5,0.1,3906,2.248881118881119,2.2127955849253134,2.284966652836925,2.2803962703962704,2.24826764156897,2.3125248992235705,7.0,4.0
D-GRS,4,6,0.1,5461,2.211151240915947,2.1771678791029436,2.24513460272895,2.2803962703962704,2.24826764156897,2.3125248992235705,7.0,4.0
D-GRS,6,5,0.1,9331,2.2464475524475525,2.2138904193370808,2.279004685558024,2.2803962703962704,2.24826764156897,2.3125248992235705,7.0,4.0
D-GRS,5,6,0.1,19531,2.219541958041958,2.1857501881560824,2.253333727927834,2.2803962703962704,2.24826764156897,2.3125248992235705,7.0,4.0
D-GRS,7,5,0.1,19608,2.2740885780885782,2.240080605090519,2.3080965510866376,2.2803962703962704,2.24826764156897,2.3125248992235705,7.0,4.0
D-GRS,4,7,0.1,21845,2.227226107226107,2.194152744307283,2.2602994701449313,2.2803962703962704,2.24826764156897,2.3125248992235705,7.0,4.0
D-GRS,6,6,0.1,55987,2.27804662004662,2.2371441267623973,2.318949113330843,2.2803962703962704,2.24826764156897,2.3125248992235705,7.0,4.0
D-GRS,5,7,0.1,97656,2.232666666666667,2.1976477911543237,2.26768554217901,2.2803962703962704,2.24826764156897,2.3125248992235705,7.0,4.0
D-GRS,7,6,0.1,137257,2.30202331002331,2.265095652479162,2.338950967567458,2.30202331002331,2.265095652479162,2.338950967567458,7.0,6.0
D-GRS,6,7,0.1,335923,2.2597156177156177,2.223700036777979,2.2957311986532565,2.30202331002331,2.265095652479162,2.338950967567458,7.0,6.0
D-GRS,7,7,0.1,960800,2.31379020979021,2.2762759696101735,2.3513044499702467,2.31379020979021,2.2762759696101735,2.3513044499702467,7.0,7.0
RASS,1,2,0.1,2,1.7490849673202615,1.7337292258083892,1.7644407088321339,1.7490849673202615,1.7337292258083892,1.7644407088321339,1.0,2.0
RASS,1,3,0.1,3,1.899759426847662,1.8754560927132848,1.9240627609820393,1.899759426847662,1.8754560927132848,1.9240627609820393,1.0,3.0
RASS,1,4,0.1,4,1.9635588632214018,1.9328644594418036,1.994253267001,1.9635588632214018,1.9328644594418036,1.994253267001,1.0,4.0
RASS,1,5,0.1,5,1.9812916038210155,1.9505871746156764,2.0119960330263544,1.9812916038210155,1.9505871746156764,2.0119960330263544,1.0,5.0
RASS,1,6,0.1,6,1.9949358974358975,1.9636863146236303,2.0261854802481647,1.9949358974358975,1.9636863146236303,2.0261854802481647,1.0,6.0
RASS,1,7,0.1,7,1.9730180995475113,1.9421335459604019,2.0039026531346207,1.9949358974358975,1.9636863146236303,2.0261854802481647,1.0,6.0
RASS,3,2,0.1,13,1.8201372549019608,1.8083570210109556,1.831917488792966,1.9949358974358975,1.9636863146236303,2.0261854802481647,1.0,6.0
RASS,2,3,0.1,15,2.055474358974359,2.031249763842507,2.079698954106211,2.055474358974359,2.031249763842507,2.079698954106211,2.0,3.0
RASS,4,2,0.1,21,1.8169117647058823,1.8042876099920364,1.8295359194197283,2.055474358974359,2.031249763842507,2.079698954106211,2.0,3.0
RASS,2,4,0.1,31,2.1681398601398603,2.1374119848126947,2.198867735467026,2.1681398601398603,2.1374119848126947,2.198867735467026,2.0,4.0
RASS,3,3,0.1,40,2.1260512820512822,2.1058591512268943,2.14624341287567,2.1681398601398603,2.1374119848126947,2.198867735467026,2.0,4.0
RASS,6,2,0.1,43,1.8328333333333333,1.8222761874900246,1.843390479176642,2.1681398601398603,2.1374119848126947,2.198867735467026,2.0,4.0
RASS,7,2,0.1,57,1.8284411764705881,1.81672683175172,1.8401555211894562,2.1681398601398603,2.1374119848126947,2.198867735467026,2.0,4.0
RASS,2,5,0.1,63,2.149673385438091,2.115377442665833,2.1839693282103494,2.1681398601398603,2.1374119848126947,2.198867735467026,2.0,4.0
RASS,4,3,0.1,85,2.1628205128205127,2.1407040928496524,2.184936932791373,2.1681398601398603,2.1374119848126947,2.198867735467026,2.0,4.0
RASS,3,4,0.1,121,2.182158508158508,2.155276945582352,2.209040070734664,2.182158508158508,2.155276945582352,2.209040070734664,3.0,4.0
RASS,2,6,0.1,127,2.1622876045523105,2.126559675988339,2.198015533116282,2.182158508158508,2.155276945582352,2.209040070734664,3.0,4.0
RASS,5,3,0.1,156,2.1784102564102565,2.155367950220553,2.20145256259996,2.182158508158508,2.155276945582352,2.209040070734664,3.0,4.0
RASS,2,7,0.1,255,2.1520291375291376,2.1167817302151692,2.187276544843106,2.182158508158508,2.155276945582352,2.209040070734664,3.0,4.0
RASS,6,3,0.1,259,2.1757750582750583,2.1514761941352485,2.200073922414868,2.182158508158508,2.155276945582352,2.209040070734664,3.0,4.0
RASS,4,4,0.1,341,2.2733333333333334,2.2463133711195913,2.3003532955470756,2.2733333333333334,2.2463133711195913,2.3003532955470756,4.0,4.0
RASS,3,5,0.1,364,2.2737109557109556,2.237797909310111,2.3096240021118004,2.2737109557109556,2.237797909310111,2.3096240021118004,3.0,5.0
RASS,7,3,0.1,400,2.185897435897436,2.1614881377513697,2.2103067340435025,2.2737109557109556,2.237797909310111,2.3096240021118004,3.0,5.0
RASS,5,4,0.1,781,2.3075757575757576,2.282521391998553,2.332630123152962,2.3075757575757576,2.282521391998553,2.332630123152962,5.0,4.0
RASS,3,6,0.1,1093,2.2082319347319346,2.17346177371633,2.243002095747539,2.3075757575757576,2.282521391998553,2.332630123152962,5.0,4.0
RASS,4,5,0.1,1365,2.311804195804196,2.2795760786727093,2.3440323129356826,2.311804195804196,2.2795760786727093,2.3440323129356826,4.0,5.0
RASS,6,4,0.1,1555,2.3177109557109556,2.2858222639936,2.3495996474283114,2.3177109557109556,2.2858222639936,2.3495996474283114,6.0,4.0
RASS,7,4,0.1,2801,2.342191142191142,2.3137644163080195,2.3706178680742647,2.342191142191142,2.3137644163080195,2.3706178680742647,7.0,4.0
RASS,3,7,0.1,3280,2.27206993006993,2.236464613510238,2.307675246629622,2.342191142191142,2.3137644163080195,2.3706178680742647,7.0,4.0
RASS,5,5,0.1,3906,2.3228251748251747,2.288778462559447,2.3568718870909025,2.342191142191142,2.3137644163080195,2.3706178680742647,7.0,4.0
RASS,4,6,0.1,5461,2.2737668997669,2.2410598327595426,2.306473966774257,2.342191142191142,2.3137644163080195,2.3706178680742647,7.0,4.0
RASS,6,5,0.1,9331,2.369706293706294,2.337880641802079,2.4015319456105084,2.369706293706294,2.337880641802079,2.4015319456105084,6.0,5.0
RASS,5,6,0.1,19531,2.332890442890443,2.3009880961366664,2.3647927896442194,2.369706293706294,2.337880641802079,2.4015319456105084,6.0,5.0
RASS,7,5,0.1,19608,2.393142191142191,2.3619110219558745,2.4243733603285076,2.393142191142191,2.3619110219558745,2.4243733603285076,7.0,5.0
RASS,4,7,0.1,21845,2.313104895104895,2.282039827802214,2.3441699624075762,2.393142191142191,2.3619110219558745,2.4243733603285076,7.0,5.0
RASS,6,6,0.1,55987,2.3698041958041958,2.3376685152542396,2.401939876354152,2.393142191142191,2.3619110219558745,2.4243733603285076,7.0,5.0
RASS,5,7,0.1,97656,2.3521585081585084,2.319638266376299,2.3846787499407176,2.393142191142191,2.3619110219558745,2.4243733603285076,7.0,5.0
RASS,7,6,0.1,137257,2.4186993006993007,2.3831848824612596,2.454213718937342,2.4186993006993007,2.3831848824612596,2.454213718937342,7.0,6.0
RASS,6,7,0.1,335923,2.3751235431235433,2.341003667389404,2.409243418857683,2.4186993006993007,2.3831848824612596,2.454213718937342,7.0,6.0
RASS,7,7,0.1,960800,2.4149292929292927,2.3810048455121464,2.448853740346439,2.4186993006993007,2.3831848824612596,2.454213718937342,7.0,6.0
RMC,1,2,0.1,2,1.7481013071895424,1.7324187567916731,1.7637838575874116,1.7481013071895424,1.7324187567916731,1.7637838575874116,1.0,2.0
RMC,1,3,0.1,3,1.9259630467571645,1.9011284645285025,1.9507976289858264,1.9259630467571645,1.9011284645285025,1.9507976289858264,1.0,3.0
RMC,1,4,0.1,4,1.9711425339366517,1.9407903743904138,2.00149469348289,1.9711425339366517,1.9407903743904138,2.00149469348289,1.0,4.0
RMC,1,5,0.1,5,1.9587707390648565,1.9304957211003166,1.9870457570293965,1.9711425339366517,1.9407903743904138,2.00149469348289,1.0,4.0
RMC,1,6,0.1,6,1.9659967320261438,1.933683126722898,1.9983103373293896,1.9711425339366517,1.9407903743904138,2.00149469348289,1.0,4.0
RMC,2,2,0.1,7,2.0166008501302617,1.983282070882589,2.0499196293779343,2.0166008501302617,1.983282070882589,2.0499196293779343,2.0,2.0
RMC,3,2,0.1,13,1.9791083916083918,1.946530361482042,2.0116864217347414,2.0166008501302617,1.983282070882589,2.0499196293779343,2.0,2.0
RMC,2,3,0.1,15,1.9848476621417797,1.950720620323035,2.018974703960524,2.0166008501302617,1.983282070882589,2.0499196293779343,2.0,2.0
RMC,4,2,0.1,21,1.9685746606334842,1.9380727229343355,1.9990765983326328,2.0166008501302617,1.983282070882589,2.0499196293779343,2.0,2.0
RMC,2,4,0.1,31,2.0015641025641027,1.9707127279618268,2.0324154771663783,2.0166008501302617,1.983282070882589,2.0499196293779343,2.0,2.0
RMC,3,3,0.1,40,1.9850512820512822,1.9580386368411324,2.012063927261432,2.0166008501302617,1.983282070882589,2.0499196293779343,2.0,2.0
RMC,6,2,0.1,43,1.9734283559577677,1.9455941217106403,2.001262590204895,2.0166008501302617,1.983282070882589,2.0499196293779343,2.0,2.0
RMC,7,2,0.1,57,1.9864032176973354,1.9560828204044731,2.0167236149901977,2.0166008501302617,1.983282070882589,2.0499196293779343,2.0,2.0
RMC,2,5,0.1,63,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,4,3,0.1,85,1.990654348919055,1.9602734207210069,2.021035277117103,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,3,4,0.1,121,1.9742782805429864,1.943133681815472,2.0054228792705007,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,2,6,0.1,127,1.981082202111614,1.9542190733456144,2.007945330877613,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,5,3,0.1,156,1.9759289044289046,1.948151073781707,2.0037067350761024,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,2,7,0.1,255,1.9873552036199096,1.9571999047206075,2.0175105025192117,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,6,3,0.1,259,1.9554710910005029,1.9226699239192997,1.988272258081706,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,4,4,0.1,341,2.0061938159879333,1.975616742393141,2.0367708895827255,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,3,5,0.1,364,1.9745950226244344,1.944878091868118,2.0043119533807507,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,7,3,0.1,400,1.9804102564102564,1.9540964791210969,2.006724033699416,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,5,4,0.1,781,1.9970880296174414,1.963159314944699,2.0310167442901834,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,3,6,0.1,1093,2.007559166323872,1.9742383365350518,2.040879996112692,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,4,5,0.1,1365,1.996582202111614,1.9618531889821034,2.0313112152411246,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,6,4,0.1,1555,1.9471689688020957,1.9183689531099992,1.9759689844941921,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,7,4,0.1,2801,2.0093295625942686,1.9801538468211346,2.0385052783674027,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,3,7,0.1,3280,1.9527051678971186,1.9204131618428688,1.9849971739513683,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,5,5,0.1,3906,1.9610912518853696,1.9314863763883237,1.9906961273824155,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,4,6,0.1,5461,1.970333127656657,1.9372909629315527,2.003375292381761,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,6,5,0.1,9331,1.9806900452488687,1.948562017010601,2.0128180734871366,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,5,6,0.1,19531,1.9822226107226106,1.947038298249952,2.0174069231952694,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,7,5,0.1,19608,1.9944251336898395,1.9639291132001484,2.0249211541795304,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,4,7,0.1,21845,1.982045797339915,1.9498988185795354,2.0141927761002947,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,6,6,0.1,55987,1.96405756661639,1.9328629139616884,1.9952522192710915,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,5,7,0.1,97656,2.0128924996572057,1.9784553180175233,2.047329681296888,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,7,6,0.1,137257,1.9842194570135745,1.952793409490525,2.015645504536624,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,6,7,0.1,335923,1.989410759175465,1.9586905452835157,2.020130973067414,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,7,7,0.1,960800,1.9729374057315234,1.943752471823683,2.0021223396393637,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
D-GRS,1,2,0.3,2,1.7621928104575164,1.7468128213182035,1.7775727995968293,1.7621928104575164,1.7468128213182035,1.7775727995968293,1.0,2.0
D-GRS,1,3,0.3,3,1.954885118149824,1.9286562777489686,1.9811139585506792,1.954885118149824,1.9286562777489686,1.9811139585506792,1.0,3.0
D-GRS,1,4,0.3,4,1.9608499642772088,1.9268244915257209,1.9948754370286967,1.9608499642772088,1.9268244915257209,1.9948754370286967,1.0,4.0
D-GRS,1,5,0.3,5,2.0202494172494174,1.987481763141503,2.0530170713573317,2.0202494172494174,1.987481763141503,2.0530170713573317,1.0,5.0
D-GRS,1,6,0.3,6,1.996292655057361,1.9620929475503412,2.030492362564381,2.0202494172494174,1.987481763141503,2.0530170713573317,1.0,5.0
D-GRS,1,7,0.3,7,1.9969283559577677,1.9650815753296333,2.028775136585902,2.0202494172494174,1.987481763141503,2.0530170713573317,1.0,5.0
D-GRS,3,2,0.3,13,1.803437908496732,1.7894954944201238,1.8173803225733403,2.0202494172494174,1.987481763141503,2.0530170713573317,1.0,5.0
D-GRS,2,3,0.3,15,2.0485987933634995,2.0213728356864533,2.0758247510405456,2.0485987933634995,2.0213728356864533,2.0758247510405456,2.0,3.0
D-GRS,4,2,0.3,21,1.8208006535947712,1.8073778327127066,1.8342234744768358,2.0485987933634995,2.0213728356864533,2.0758247510405456,2.0,3.0
D-GRS,2,4,0.3,31,2.0889032634032634,2.055438299249311,2.1223682275572155,2.0889032634032634,2.055438299249311,2.1223682275572155,2.0,4.0
D-GRS,3,3,0.3,40,2.1005641025641024,2.0748842488800476,2.126243956248157,2.1005641025641024,2.0748842488800476,2.126243956248157,3.0,3.0
D-GRS,6,2,0.3,43,1.8313235294117647,1.8183525107844944,1.844294548039035,2.1005641025641024,2.0748842488800476,2.126243956248157,3.0,3.0
D-GRS,7,2,0.3,57,1.834,1.823553673110048,1.8444463268899522,2.1005641025641024,2.0748842488800476,2.126243956248157,3.0,3.0
D-GRS,2,5,0.3,63,2.1245207047854104,2.0898224687386615,2.1592189408321594,2.1245207047854104,2.0898224687386615,2.1592189408321594,2.0,5.0
D-GRS,4,3,0.3,85,2.1288846153846155,2.1035457683907177,2.1542234623785133,2.1288846153846155,2.1035457683907177,2.1542234623785133,4.0,3.0
D-GRS,3,4,0.3,121,2.1696585081585082,2.1371579169134094,2.202159099403607,2.1696585081585082,2.1371579169134094,2.202159099403607,3.0,4.0
D-GRS,2,6,0.3,127,2.155555944055944,2.1215109554071017,2.1896009327047867,2.1696585081585082,2.1371579169134094,2.202159099403607,3.0,4.0
D-GRS,5,3,0.3,156,2.1514871794871793,2.1260300393525653,2.1769443196217932,2.1696585081585082,2.1371579169134094,2.202159099403607,3.0,4.0
D-GRS,2,7,0.3,255,2.117548951048951,2.0813229842235703,2.1537749178743315,2.1696585081585082,2.1371579169134094,2.202159099403607,3.0,4.0
D-GRS,6,3,0.3,259,2.153886672151378,2.125378645162371,2.182394699140385,2.1696585081585082,2.1371579169134094,2.202159099403607,3.0,4.0
D-GRS,4,4,0.3,341,2.2401993006993006,2.2069865160952595,2.2734120853033417,2.2401993006993006,2.2069865160952595,2.2734120853033417,4.0,4.0
D-GRS,3,5,0.3,364,2.2036037296037296,2.168200119737682,2.239007339469777,2.2401993006993006,2.2069865160952595,2.2734120853033417,4.0,4.0
D-GRS,7,3,0.3,400,2.1987552447552448,2.1727140310973545,2.224796458413135,2.2401993006993006,2.2069865160952595,2.2734120853033417,4.0,4.0
D-GRS,5,4,0.3,781,2.2366841491841494,2.1991849368131176,2.274183361555181,2.2401993006993006,2.2069865160952595,2.2734120853033417,4.0,4.0
D-GRS,3,6,0.3,1093,2.2163916083916084,2.179590295334237,2.2531929214489796,2.2401993006993006,2.2069865160952595,2.2734120853033417,4.0,4.0
D-GRS,4,5,0.3,1365,2.24820979020979,2.208272421353538,2.2881471590660425,2.24820979020979,2.208272421353538,2.2881471590660425,4.0,5.0
D-GRS,6,4,0.3,1555,2.271136363636364,2.2344233454733358,2.307849381799392,2.271136363636364,2.2344233454733358,2.307849381799392,6.0,4.0
D-GRS,7,4,0.3,2801,2.339252913752914,2.304362896965909,2.374142930539919,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
D-GRS,3,7,0.3,3280,2.2247759495406556,2.1810191780292505,2.2685327210520607,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
D-GRS,5,5,0.3,3906,2.265458041958042,2.2273420996882023,2.303573984227882,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
D-GRS,4,6,0.3,5461,2.268516317016317,2.231078504541101,2.3059541294915333,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
D-GRS,6,5,0.3,9331,2.3216500754147815,2.2827736062298047,2.3605265445997583,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
D-GRS,5,6,0.3,19531,2.270199300699301,2.232809627585254,2.3075889738133477,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
D-GRS,7,5,0.3,19608,2.320699300699301,2.280072326767001,2.3613262746316006,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
D-GRS,4,7,0.3,21845,2.289039627039627,2.2528607212218614,2.325218532857393,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
D-GRS,6,6,0.3,55987,2.334004662004662,2.2930424064869825,2.3749669175223413,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
D-GRS,5,7,0.3,97656,2.2834685314685315,2.2436370056159882,2.3233000573210747,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
D-GRS,7,6,0.3,137257,2.3321864801864804,2.2932259859141984,2.3711469744587625,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
D-GRS,6,7,0.3,335923,2.3067972027972026,2.2686898192573497,2.3449045863370555,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
D-GRS,7,7,0.3,960800,2.336275058275058,2.2975400365723764,2.37501007997774,2.339252913752914,2.304362896965909,2.374142930539919,7.0,4.0
RASS,1,2,0.3,2,1.7607973856209151,1.7437279704389377,1.7778668008028926,1.7607973856209151,1.7437279704389377,1.7778668008028926,1.0,2.0
RASS,1,3,0.3,3,1.9377109100050276,1.9092282937297151,1.96619352628034,1.9377109100050276,1.9092282937297151,1.96619352628034,1.0,3.0
RASS,1,4,0.3,4,1.9990480140774258,1.9687779259602292,2.0293181021946225,1.9990480140774258,1.9687779259602292,2.0293181021946225,1.0,4.0
RASS,1,5,0.3,5,2.0015271493212667,1.9697854982018006,2.033268800440733,2.0015271493212667,1.9697854982018006,2.033268800440733,1.0,5.0
RASS,1,6,0.3,6,2.0138513186160245,1.9782895833204805,2.0494130539115685,2.0138513186160245,1.9782895833204805,2.0494130539115685,1.0,6.0
RASS,1,7,0.3,7,1.9969087878066205,1.9624684096800171,2.031349165933224,2.0138513186160245,1.9782895833204805,2.0494130539115685,1.0,6.0
RASS,3,2,0.3,13,1.8288300653594771,1.8161550663696608,1.8415050643492934,2.0138513186160245,1.9782895833204805,2.0494130539115685,1.0,6.0
RASS,2,3,0.3,15,2.124461538461538,2.10105153981211,2.1478715371109662,2.124461538461538,2.10105153981211,2.1478715371109662,2.0,3.0
RASS,4,2,0.3,21,1.8493039215686276,1.840497138023787,1.8581107051134682,2.124461538461538,2.10105153981211,2.1478715371109662,2.0,3.0
RASS,2,4,0.3,31,2.2030804195804197,2.173111678702186,2.2330491604586533,2.2030804195804197,2.173111678702186,2.2330491604586533,2.0,4.0
RASS,3,3,0.3,40,2.1694999999999998,2.1446791912756415,2.194320808724358,2.2030804195804197,2.173111678702186,2.2330491604586533,2.0,4.0
RASS,6,2,0.3,43,1.8458039215686275,1.8363976607627044,1.8552101823745506,2.2030804195804197,2.173111678702186,2.2330491604586533,2.0,4.0
RASS,7,2,0.3,57,1.8573333333333335,1.851021474821141,1.863645191845526,2.2030804195804197,2.173111678702186,2.2330491604586533,2.0,4.0
RASS,2,5,0.3,63,2.2074615384615384,2.1715054601589143,2.2434176167641624,2.2074615384615384,2.1715054601589143,2.2434176167641624,2.0,5.0
RASS,4,3,0.3,85,2.196960372960373,2.1710448155153883,2.222875930405358,2.2074615384615384,2.1715054601589143,2.2434176167641624,2.0,5.0
RASS,3,4,0.3,121,2.248385780885781,2.215718537975221,2.2810530237963405,2.248385780885781,2.215718537975221,2.2810530237963405,3.0,4.0
RASS,2,6,0.3,127,2.209981351981352,2.1749556084422474,2.2450070955204566,2.248385780885781,2.215718537975221,2.2810530237963405,3.0,4.0
RASS,5,3,0.3,156,2.2368006993006992,2.2147559248517097,2.258845473749689,2.248385780885781,2.215718537975221,2.2810530237963405,3.0,4.0
RASS,2,7,0.3,255,2.1882086247086248,2.1527211701027347,2.223696079314515,2.248385780885781,2.215718537975221,2.2810530237963405,3.0,4.0
RASS,6,3,0.3,259,2.2456317016317016,2.220076214730284,2.271187188533119,2.248385780885781,2.215718537975221,2.2810530237963405,3.0,4.0
RASS,4,4,0.3,341,2.331165501165501,2.3016812869642904,2.3606497153667116,2.331165501165501,2.3016812869642904,2.3606497153667116,4.0,4.0
RASS,3,5,0.3,364,2.295081585081585,2.263242673205411,2.3269204969577593,2.331165501165501,2.3016812869642904,2.3606497153667116,4.0,4.0
RASS,7,3,0.3,400,2.238055944055944,2.2134316789347546,2.262680209177134,2.331165501165501,2.3016812869642904,2.3606497153667116,4.0,4.0
RASS,5,4,0.3,781,2.3601771561771563,2.3250658342275146,2.395288478126798,2.3601771561771563,2.3250658342275146,2.395288478126798,5.0,4.0
RASS,3,6,0.3,1093,2.239648909913616,2.2031459907651203,2.2761518290621114,2.3601771561771563,2.3250658342275146,2.395288478126798,5.0,4.0
RASS,4,5,0.3,1365,2.315111888111888,2.2767990477797535,2.3534247284440224,2.3601771561771563,2.3250658342275146,2.395288478126798,5.0,4.0
RASS,6,4,0.3,1555,2.3784755244755247,2.3455732974685444,2.411377751482505,2.3784755244755247,2.3455732974685444,2.411377751482505,6.0,4.0
RASS,7,4,0.3,2801,2.4263076923076925,2.3950170409144986,2.4575983437008864,2.4263076923076925,2.3950170409144986,2.4575983437008864,7.0,4.0
RASS,3,7,0.3,3280,2.333962703962704,2.2926808238828573,2.375244584042551,2.4263076923076925,2.3950170409144986,2.4575983437008864,7.0,4.0
RASS,5,5,0.3,3906,2.3627645687645686,2.3291984726218127,2.3963306649073246,2.4263076923076925,2.3950170409144986,2.4575983437008864,7.0,4.0
RASS,4,6,0.3,5461,2.344004662004662,2.3047512204627516,2.3832581035465727,2.4263076923076925,2.3950170409144986,2.4575983437008864,7.0,4.0
RASS,6,5,0.3,9331,2.417165501165501,2.3809523307496856,2.453378671581316,2.4263076923076925,2.3950170409144986,2.4575983437008864,7.0,4.0
RASS,5,6,0.3,19531,2.393607226107226,2.3545964238425703,2.432618028371882,2.4263076923076925,2.3950170409144986,2.4575983437008864,7.0,4.0
RASS,7,5,0.3,19608,2.4470955710955713,2.415483813127116,2.4787073290640267,2.4470955710955713,2.415483813127116,2.4787073290640267,7.0,5.0
RASS,4,7,0.3,21845,2.344587412587413,2.306952600776745,2.3822222243980806,2.4470955710955713,2.415483813127116,2.4787073290640267,7.0,5.0
RASS,6,6,0.3,55987,2.4095151515151514,2.3728012397240237,2.446229063306279,2.4470955710955713,2.415483813127116,2.4787073290640267,7.0,5.0
RASS,5,7,0.3,97656,2.4348313908313908,2.3965813576881287,2.473081423974653,2.4470955710955713,2.415483813127116,2.4787073290640267,7.0,5.0
RASS,7,6,0.3,137257,2.482327894327894,2.438853526477637,2.5258022621781513,2.482327894327894,2.438853526477637,2.5258022621781513,7.0,6.0
RASS,6,7,0.3,335923,2.465613442113442,2.426491592874773,2.5047352913521115,2.482327894327894,2.438853526477637,2.5258022621781513,7.0,6.0
RASS,7,7,0.3,960800,2.4894498834498835,2.4558840036130323,2.5230157632867347,2.4894498834498835,2.4558840036130323,2.5230157632867347,7.0,7.0
RMC,1,2,0.3,2,1.7554215686274508,1.7405210809185803,1.7703220563363213,1.7554215686274508,1.7405210809185803,1.7703220563363213,1.0,2.0
RMC,1,3,0.3,3,1.975897435897436,1.9482692092996248,2.003525662495247,1.975897435897436,1.9482692092996248,2.003525662495247,1.0,3.0
RMC,1,4,0.3,4,2.0005517848164907,1.970260846293326,2.030842723339655,2.0005517848164907,1.970260846293326,2.030842723339655,1.0,4.0
RMC,1,5,0.3,5,1.9836473559120618,1.9513908853859083,2.015903826438215,2.0005517848164907,1.970260846293326,2.030842723339655,1.0,4.0
RMC,1,6,0.3,6,1.994527195027195,1.960792671624546,2.0282617184298437,2.0005517848164907,1.970260846293326,2.030842723339655,1.0,4.0
RMC,2,2,0.3,7,2.0295,1.9998257815152611,2.0591742184847392,2.0295,1.9998257815152611,2.0591742184847392,2.0,2.0
RMC,3,2,0.3,13,2.01393795420266,1.9817528106252111,2.0461230977801086,2.0295,1.9998257815152611,2.0591742184847392,2.0,2.0
RMC,2,3,0.3,15,2.0075603318250375,1.9767774565426934,2.0383432071073813,2.0295,1.9998257815152611,2.0591742184847392,2.0,2.0
RMC,4,2,0.3,21,1.9947994880936057,1.9590674061164335,2.030531570070778,2.0295,1.9998257815152611,2.0591742184847392,2.0,2.0
RMC,2,4,0.3,31,2.0262051282051283,1.9970600065229642,2.0553502498872924,2.0295,1.9998257815152611,2.0591742184847392,2.0,2.0
RMC,3,3,0.3,40,2.0179871794871795,1.9864440993347272,2.049530259639632,2.0295,1.9998257815152611,2.0591742184847392,2.0,2.0
RMC,6,2,0.3,43,1.9829100507335802,1.9495830717492466,2.0162370297179137,2.0295,1.9998257815152611,2.0591742184847392,2.0,2.0
RMC,7,2,0.3,57,2.012573655103067,1.9813258909031906,2.043821419302944,2.0295,1.9998257815152611,2.0591742184847392,2.0,2.0
RMC,2,5,0.3,63,2.032222062251474,1.9973267329971907,2.0671173915057577,2.032222062251474,1.9973267329971907,2.0671173915057577,2.0,5.0
RMC,4,3,0.3,85,1.9928129713423832,1.963254779437598,2.0223711632471684,2.032222062251474,1.9973267329971907,2.0671173915057577,2.0,5.0
RMC,3,4,0.3,121,1.9922332830568124,1.955277719098102,2.0291888470155226,2.032222062251474,1.9973267329971907,2.0671173915057577,2.0,5.0
RMC,2,6,0.3,127,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,5,3,0.3,156,2.004933177933178,1.9736968807544832,2.036169475111872,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,2,7,0.3,255,2.000387174916587,1.966069131031732,2.0347052188014416,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,6,3,0.3,259,1.9773123086064261,1.9406831698321776,2.0139414473806747,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,4,4,0.3,341,2.026540518305224,1.9932754948668194,2.0598055417436285,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,3,5,0.3,364,2.023165501165501,1.988214694888777,2.0581163074422255,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,7,3,0.3,400,2.004706636500754,1.972167520566702,2.037245752434806,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,5,4,0.3,781,2.0213278486219663,1.9892773831169293,2.0533783141270034,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,3,6,0.3,1093,2.020471479500891,1.9822944297952931,2.058648529206489,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,4,5,0.3,1365,2.040511106540518,2.004662769593928,2.0763594434871084,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,6,4,0.3,1555,1.985145801910508,1.9511527922247816,2.019138811596234,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,7,4,0.3,2801,2.017137254901961,1.9849710576944832,2.0493034521094384,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,3,7,0.3,3280,1.9972931578225694,1.9647443235209914,2.0298419921241475,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,5,5,0.3,3906,1.9710090497737556,1.9423312395299341,1.999686860017577,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,4,6,0.3,5461,1.982944947209653,1.9533322501501924,2.0125576442691133,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,6,5,0.3,9331,2.008259975318799,1.973139965887979,2.043379984749619,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,5,6,0.3,19531,1.9981162758809818,1.9639748565832442,2.0322576951787195,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,7,5,0.3,19608,1.9995207047854107,1.9640601138663507,2.034981295704471,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,4,7,0.3,21845,2.0058877233877235,1.9732194826513567,2.03855596412409,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,6,6,0.3,55987,1.9931104026692261,1.9594710754035662,2.026749729934886,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,5,7,0.3,97656,2.0275058275058275,1.9945384697177706,2.0604731852938847,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,7,6,0.3,137257,2.012011609305727,1.97600431996286,2.0480188986485937,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,6,7,0.3,335923,2.016876456876457,1.9842006165939348,2.0495522971589795,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,7,7,0.3,960800,2.0131815439462497,1.9786025043074664,2.047760583585033,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
D-GRS,1,2,0.6,2,1.718624011007912,1.7023552677114664,1.7348927543043577,1.718624011007912,1.7023552677114664,1.7348927543043577,1.0,2.0
D-GRS,1,3,0.6,3,1.8693582202111614,1.842086840172687,1.8966296002496357,1.8693582202111614,1.842086840172687,1.8966296002496357,1.0,3.0
D-GRS,1,4,0.6,4,1.856583961789844,1.8247789267014285,1.8883889968782597,1.8693582202111614,1.842086840172687,1.8966296002496357,1.0,3.0
D-GRS,1,5,0.6,5,1.8741343176946892,1.844242394700683,1.9040262406886954,1.8741343176946892,1.844242394700683,1.9040262406886954,1.0,5.0
D-GRS,1,6,0.6,6,1.8690291603821014,1.8369126307964696,1.9011456899677333,1.8741343176946892,1.844242394700683,1.9040262406886954,1.0,5.0
D-GRS,1,7,0.6,7,1.871555092482337,1.8431215824426972,1.8999886025219768,1.8741343176946892,1.844242394700683,1.9040262406886954,1.0,5.0
D-GRS,3,2,0.6,13,1.7814542483660132,1.765529355061685,1.7973791416703413,1.8741343176946892,1.844242394700683,1.9040262406886954,1.0,5.0
D-GRS,2,3,0.6,15,1.95811161387632,1.9309505043846302,1.9852727233680096,1.95811161387632,1.9309505043846302,1.9852727233680096,2.0,3.0
D-GRS,4,2,0.6,21,1.8077156862745098,1.7946286276699746,1.8208027448790451,1.95811161387632,1.9309505043846302,1.9852727233680096,2.0,3.0
D-GRS,2,4,0.6,31,2.003405320170026,1.9717514060939585,2.0350592342460936,2.003405320170026,1.9717514060939585,2.0350592342460936,2.0,4.0
D-GRS,3,3,0.6,40,2.0063717948717947,1.9814574834509473,2.0312861062926424,2.0063717948717947,1.9814574834509473,2.0312861062926424,3.0,3.0
D-GRS,6,2,0.6,43,1.8157450980392156,1.8030915934109828,1.8283986026674484,2.0063717948717947,1.9814574834509473,2.0312861062926424,3.0,3.0
D-GRS,7,2,0.6,57,1.817186274509804,1.8038761344089551,1.8304964146106528,2.0063717948717947,1.9814574834509473,2.0312861062926424,3.0,3.0
D-GRS,2,5,0.6,63,1.984311257370081,1.950919209819617,2.017703304920545,2.0063717948717947,1.9814574834509473,2.0312861062926424,3.0,3.0
D-GRS,4,3,0.6,85,2.0293604826546003,1.9982347108748246,2.060486254434376,2.0293604826546003,1.9982347108748246,2.060486254434376,4.0,3.0
D-GRS,3,4,0.6,121,2.0417076877370994,2.004543543925512,2.0788718315486867,2.0417076877370994,2.004543543925512,2.0788718315486867,3.0,4.0
D-GRS,2,6,0.6,127,1.9905912518853695,1.960136368618254,2.021046135152485,2.0417076877370994,2.004543543925512,2.0788718315486867,3.0,4.0
D-GRS,5,3,0.6,156,2.0304102564102564,2.00373597060719,2.057084542213323,2.0417076877370994,2.004543543925512,2.0788718315486867,3.0,4.0
D-GRS,2,7,0.6,255,1.9865804881393117,1.9487734443218276,2.024387531956796,2.0417076877370994,2.004543543925512,2.0788718315486867,3.0,4.0
D-GRS,6,3,0.6,259,2.0732328259975317,2.0472919664058575,2.099173685589206,2.0732328259975317,2.0472919664058575,2.099173685589206,6.0,3.0
D-GRS,4,4,0.6,341,2.107694090223502,2.072114850075053,2.143273330371951,2.107694090223502,2.072114850075053,2.143273330371951,4.0,4.0
D-GRS,3,5,0.6,364,2.0527365510306685,2.0204761139197926,2.0849969881415444,2.107694090223502,2.072114850075053,2.143273330371951,4.0,4.0
D-GRS,7,3,0.6,400,2.1116430824077885,2.0816017166523557,2.1416844481632213,2.1116430824077885,2.0816017166523557,2.1416844481632213,7.0,3.0
D-GRS,5,4,0.6,781,2.108946386946387,2.071975355450405,2.145917418442369,2.1116430824077885,2.0816017166523557,2.1416844481632213,7.0,3.0
D-GRS,3,6,0.6,1093,2.0512162347456466,2.0148984076436873,2.087534061847606,2.1116430824077885,2.0816017166523557,2.1416844481632213,7.0,3.0
D-GRS,4,5,0.6,1365,2.080696421225833,2.0482960079456007,2.1130968345060652,2.1116430824077885,2.0816017166523557,2.1416844481632213,7.0,3.0
D-GRS,6,4,0.6,1555,2.161369463869464,2.1260533139497335,2.196685613789194,2.161369463869464,2.1260533139497335,2.196685613789194,6.0,4.0
D-GRS,7,4,0.6,2801,2.1895524475524475,2.1544931389540243,2.2246117561508707,2.1895524475524475,2.1544931389540243,2.2246117561508707,7.0,4.0
D-GRS,3,7,0.6,3280,2.069950226244344,2.036214496809961,2.1036859556787273,2.1895524475524475,2.1544931389540243,2.2246117561508707,7.0,4.0
D-GRS,5,5,0.6,3906,2.1392913752913754,2.1071975284458433,2.1713852221369074,2.1895524475524475,2.1544931389540243,2.2246117561508707,7.0,4.0
D-GRS,4,6,0.6,5461,2.1088598656245714,2.0733685231546297,2.144351208094513,2.1895524475524475,2.1544931389540243,2.2246117561508707,7.0,4.0
D-GRS,6,5,0.6,9331,2.146048951048951,2.114152431549024,2.1779454705488783,2.1895524475524475,2.1544931389540243,2.2246117561508707,7.0,4.0
D-GRS,5,6,0.6,19531,2.0944079254079253,2.061427401951432,2.127388448864419,2.1895524475524475,2.1544931389540243,2.2246117561508707,7.0,4.0
D-GRS,7,5,0.6,19608,2.1588706293706297,2.122402840239009,2.19533841850225,2.1895524475524475,2.1544931389540243,2.2246117561508707,7.0,4.0
D-GRS,4,7,0.6,21845,2.1322304949952007,2.097576113893488,2.1668848760969133,2.1895524475524475,2.1544931389540243,2.2246117561508707,7.0,4.0
D-GRS,6,6,0.6,55987,2.164945221445221,2.1310629916445487,2.1988274512458936,2.1895524475524475,2.1544931389540243,2.2246117561508707,7.0,4.0
D-GRS,5,7,0.6,97656,2.1505370218017275,2.1094597862990447,2.19161425730441,2.1895524475524475,2.1544931389540243,2.2246117561508707,7.0,4.0
D-GRS,7,6,0.6,137257,2.1916818181818183,2.1566165008497444,2.226747135513892,2.1916818181818183,2.1566165008497444,2.226747135513892,7.0,6.0
D-GRS,6,7,0.6,335923,2.1481076146076146,2.108053633607404,2.1881615956078253,2.1916818181818183,2.1566165008497444,2.226747135513892,7.0,6.0
D-GRS,7,7,0.6,960800,2.163314411079117,2.126023299598591,2.2006055225596435,2.1916818181818183,2.1566165008497444,2.226747135513892,7.0,6.0
RASS,1,2,0.6,2,1.713014619883041,1.695257416247107,1.7307718235189749,1.713014619883041,1.695257416247107,1.7307718235189749,1.0,2.0
RASS,1,3,0.6,3,1.8708044640258263,1.8414249057008358,1.9001840223508168,1.8708044640258263,1.8414249057008358,1.9001840223508168,1.0,3.0
RASS,1,4,0.6,4,1.8756065862242333,1.8460510366150393,1.9051621358334272,1.8756065862242333,1.8460510366150393,1.9051621358334272,1.0,4.0
RASS,1,5,0.6,5,1.8801209150326799,1.8483658099268816,1.9118760201384781,1.8801209150326799,1.8483658099268816,1.9118760201384781,1.0,5.0
RASS,1,6,0.6,6,1.8865723981900453,1.8500130773592505,1.9231317190208401,1.8865723981900453,1.8500130773592505,1.9231317190208401,1.0,6.0
RASS,1,7,0.6,7,1.8865005424571988,1.8578752984929154,1.9151257864214821,1.8865723981900453,1.8500130773592505,1.9231317190208401,1.0,6.0
RASS,3,2,0.6,13,1.8122450980392157,1.7995294654249645,1.824960730653467,1.8865723981900453,1.8500130773592505,1.9231317190208401,1.0,6.0
RASS,2,3,0.6,15,2.023393665158371,1.9985739263853395,2.0482134039314026,2.023393665158371,1.9985739263853395,2.0482134039314026,2.0,3.0
RASS,4,2,0.6,21,1.8364705882352943,1.8258484509990198,1.8470927254715688,2.023393665158371,1.9985739263853395,2.0482134039314026,2.0,3.0
RASS,2,4,0.6,31,2.043307692307692,2.017086673687803,2.0695287109275813,2.043307692307692,2.017086673687803,2.0695287109275813,2.0,4.0
RASS,3,3,0.6,40,2.04611161387632,2.0202209060464464,2.072002321706193,2.04611161387632,2.0202209060464464,2.072002321706193,3.0,3.0
RASS,6,2,0.6,43,1.841137254901961,1.83106154905806,1.8512129607458618,2.04611161387632,2.0202209060464464,2.072002321706193,3.0,3.0
RASS,7,2,0.6,57,1.841137254901961,1.83106154905806,1.8512129607458618,2.04611161387632,2.0202209060464464,2.072002321706193,3.0,3.0
RASS,2,5,0.6,63,2.048621212121212,2.021000374638056,2.076242049604368,2.048621212121212,2.021000374638056,2.076242049604368,2.0,5.0
RASS,4,3,0.6,85,2.1010897435897435,2.0748211091215625,2.1273583780579246,2.1010897435897435,2.0748211091215625,2.1273583780579246,4.0,3.0
RASS,3,4,0.6,121,2.0880571095571097,2.0578162035461185,2.118298015568101,2.1010897435897435,2.0748211091215625,2.1273583780579246,4.0,3.0
RASS,2,6,0.6,127,2.0409321266968323,2.0097045527331856,2.072159700660479,2.1010897435897435,2.0748211091215625,2.1273583780579246,4.0,3.0
RASS,5,3,0.6,156,2.158172494172494,2.135446530513859,2.180898457831129,2.158172494172494,2.135446530513859,2.180898457831129,5.0,3.0
RASS,2,7,0.6,255,2.0468263403263403,2.0135142728055415,2.080138407847139,2.158172494172494,2.135446530513859,2.180898457831129,5.0,3.0
RASS,6,3,0.6,259,2.1366340326340327,2.1113910050238776,2.161877060244188,2.158172494172494,2.135446530513859,2.180898457831129,5.0,3.0
RASS,4,4,0.6,341,2.191817016317016,2.158556288561318,2.2250777440727143,2.191817016317016,2.158556288561318,2.2250777440727143,4.0,4.0
RASS,3,5,0.6,364,2.121876456876457,2.0856100380153766,2.1581428757375374,2.191817016317016,2.158556288561318,2.2250777440727143,4.0,4.0
RASS,7,3,0.6,400,2.162698135198135,2.1409654206855167,2.1844308497107536,2.191817016317016,2.158556288561318,2.2250777440727143,4.0,4.0
RASS,5,4,0.6,781,2.1981561771561773,2.1634545001227106,2.232857854189644,2.1981561771561773,2.1634545001227106,2.232857854189644,5.0,4.0
RASS,3,6,0.6,1093,2.137458041958042,2.1017349978132494,2.1731810861028347,2.1981561771561773,2.1634545001227106,2.232857854189644,5.0,4.0
RASS,4,5,0.6,1365,2.171588578088578,2.1377167206329495,2.205460435544207,2.1981561771561773,2.1634545001227106,2.232857854189644,5.0,4.0
RASS,6,4,0.6,1555,2.2076829836829837,2.1754290519522224,2.239936915413745,2.2076829836829837,2.1754290519522224,2.239936915413745,6.0,4.0
RASS,7,4,0.6,2801,2.2490058275058273,2.2158489017416345,2.28216275327002,2.2490058275058273,2.2158489017416345,2.28216275327002,7.0,4.0
RASS,3,7,0.6,3280,2.130986013986014,2.0980613626457982,2.16391066532623,2.2490058275058273,2.2158489017416345,2.28216275327002,7.0,4.0
RASS,5,5,0.6,3906,2.1875990675990677,2.1552291700065127,2.219968965191623,2.2490058275058273,2.2158489017416345,2.28216275327002,7.0,4.0
RASS,4,6,0.6,5461,2.1855556698203755,2.1481503510703805,2.2229609885703705,2.2490058275058273,2.2158489017416345,2.28216275327002,7.0,4.0
RASS,6,5,0.6,9331,2.2563298368298366,2.22249508607752,2.290164587582153,2.2563298368298366,2.22249508607752,2.290164587582153,6.0,5.0
RASS,5,6,0.6,19531,2.2195617715617715,2.1871747599204796,2.2519487832030634,2.2563298368298366,2.22249508607752,2.290164587582153,6.0,5.0
RASS,7,5,0.6,19608,2.275100233100233,2.2429509181067253,2.3072495480937407,2.275100233100233,2.2429509181067253,2.3072495480937407,7.0,5.0
RASS,4,7,0.6,21845,2.1956958041958043,2.159649227773879,2.23174238061773,2.275100233100233,2.2429509181067253,2.3072495480937407,7.0,5.0
RASS,6,6,0.6,55987,2.246120046620047,2.209412204252636,2.2828278889874576,2.275100233100233,2.2429509181067253,2.3072495480937407,7.0,5.0
RASS,5,7,0.6,97656,2.217846153846154,2.1836144767664445,2.252077830925863,2.275100233100233,2.2429509181067253,2.3072495480937407,7.0,5.0
RASS,7,6,0.6,137257,2.295888111888112,2.2552652455998805,2.336510978176343,2.295888111888112,2.2552652455998805,2.336510978176343,7.0,6.0
RASS,6,7,0.6,335923,2.2626946386946387,2.2252171412616226,2.300172136127655,2.295888111888112,2.2552652455998805,2.336510978176343,7.0,6.0
RASS,7,7,0.6,960800,2.265537296037296,2.224410059973666,2.3066645321009265,2.295888111888112,2.2552652455998805,2.336510978176343,7.0,6.0
RMC,1,2,0.6,2,1.7270784313725491,1.7127465811794786,1.7414102815656196,1.7270784313725491,1.7127465811794786,1.7414102815656196,1.0,2.0
RMC,1,3,0.6,3,1.8786719853933476,1.8491716617157656,1.9081723090709295,1.8786719853933476,1.8491716617157656,1.9081723090709295,1.0,3.0
RMC,1,4,0.6,4,1.8857365907226589,1.8545478120479355,1.9169253693973822,1.8857365907226589,1.8545478120479355,1.9169253693973822,1.0,4.0
RMC,1,5,0.6,5,1.866413775766717,1.838218225430632,1.8946093261028019,1.8857365907226589,1.8545478120479355,1.9169253693973822,1.0,4.0
RMC,1,6,0.6,6,1.8976021010293456,1.867664163930195,1.9275400381284962,1.8976021010293456,1.867664163930195,1.9275400381284962,1.0,6.0
RMC,1,7,0.6,7,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,3,2,0.6,13,1.8635495223730518,1.8356908028442016,1.891408241901902,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,2,3,0.6,15,1.8910020110608345,1.8641373892662945,1.9178666328553746,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,4,2,0.6,21,1.889653594771242,1.8598868737413672,1.919420315801117,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,2,4,0.6,31,1.9007104072398189,1.8710724295454586,1.9303483849341792,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,3,3,0.6,40,1.8744190548014077,1.8448902275737835,1.9039478820290319,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,6,2,0.6,43,1.8644693313222727,1.838722257381358,1.8902164052631873,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,7,2,0.6,57,1.896410005027652,1.8675995244395567,1.9252204856157473,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,2,5,0.6,63,1.8756573655103068,1.8457795034266289,1.9055352275939847,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,4,3,0.6,85,1.8668738456246197,1.8332677587818569,1.9004799324673824,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,3,4,0.6,121,1.8706687174194914,1.8395830517103136,1.9017543831286692,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,2,6,0.6,127,1.8969791352438412,1.873154709588425,1.9208035608992575,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,5,3,0.6,156,1.8766867772750127,1.847936306651498,1.9054372478985273,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,2,7,0.6,255,1.902565941626313,1.8681488960306813,1.9369829872219446,1.902565941626313,1.8681488960306813,1.9369829872219446,2.0,7.0
RMC,6,3,0.6,259,1.884608597285068,1.8548855726942926,1.9143316218758433,1.902565941626313,1.8681488960306813,1.9369829872219446,2.0,7.0
RMC,4,4,0.6,341,1.9030766716943188,1.872406671106631,1.9337466722820067,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,3,5,0.6,364,1.8975455796353629,1.8632381143197574,1.9318530449509683,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,7,3,0.6,400,1.8971696832579186,1.8689479577267973,1.9253914087890398,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,5,4,0.6,781,1.8936038667215138,1.8601503644416697,1.927057369001358,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,3,6,0.6,1093,1.9015437405731523,1.872729143901143,1.9303583372451616,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,4,5,0.6,1365,1.8975055304172952,1.8661000629147813,1.9289109979198091,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,6,4,0.6,1555,1.8877365907226586,1.8554563339139627,1.9200168475313546,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,7,4,0.6,2801,1.874643579159059,1.8437582398654082,1.9055289184527098,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,3,7,0.6,3280,1.8691719457013574,1.8437425597497077,1.894601331653007,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,5,5,0.6,3906,1.8500150829562594,1.8208574823943906,1.8791726835181282,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,4,6,0.6,5461,1.8725462543991955,1.8440981707149244,1.9009943380834666,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,6,5,0.6,9331,1.8832129210658621,1.8534258117024862,1.913000030429238,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,5,6,0.6,19531,1.8679808949220713,1.8370151225313325,1.8989466673128101,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,7,5,0.6,19608,1.8927107043283513,1.8616431570525995,1.923778251604103,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,4,7,0.6,21845,1.8962546505781799,1.8696143506078422,1.9228949505485176,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,6,6,0.6,55987,1.8907579582440264,1.8585212504130508,1.922994666075002,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,5,7,0.6,97656,1.9044089994972346,1.8716981191146327,1.9371198798798366,1.9044089994972346,1.8716981191146327,1.9371198798798366,5.0,7.0
RMC,7,6,0.6,137257,1.8798240321769735,1.848282269363847,1.9113657949901,1.9044089994972346,1.8716981191146327,1.9371198798798366,5.0,7.0
RMC,6,7,0.6,335923,1.8968496732026146,1.8641159694882752,1.929583376916954,1.9044089994972346,1.8716981191146327,1.9371198798798366,5.0,7.0
RMC,7,7,0.6,960800,1.8979313725490194,1.8651062615075829,1.930756483590456,1.9044089994972346,1.8716981191146327,1.9371198798798366,5.0,7.0


==> figures/gm/data/gm-speedup-internal-tree.csv <==
rule,K,L,eps,matched_budget,mean_speedup,ci_low,ci_high,best_speedup,best_ci_low,best_ci_high,best_K,best_L
D-GRS,1,2,0.06,2,1.4633711730306158,1.4525243590926489,1.4742179869685827,1.4633711730306158,1.4525243590926489,1.4742179869685827,1.0,2.0
D-GRS,1,3,0.06,3,1.7791764705882351,1.7607681744905945,1.7975847666858757,1.7791764705882351,1.7607681744905945,1.7975847666858757,1.0,3.0
D-GRS,1,4,0.06,4,1.893496229260935,1.8708976425030504,1.9160948160188196,1.893496229260935,1.8708976425030504,1.9160948160188196,1.0,4.0
D-GRS,1,5,0.06,5,1.935607843137255,1.9056137099750659,1.965601976299444,1.935607843137255,1.9056137099750659,1.965601976299444,1.0,5.0
D-GRS,1,6,0.06,6,1.942210407239819,1.9146302840832738,1.969790530396364,1.942210407239819,1.9146302840832738,1.969790530396364,1.0,6.0
D-GRS,1,7,0.06,7,1.9331387631975867,1.9030861186455938,1.9631914077495796,1.942210407239819,1.9146302840832738,1.969790530396364,1.0,6.0
D-GRS,7,2,0.06,8,1.5424898520811834,1.532961850365066,1.5520178537973008,1.942210407239819,1.9146302840832738,1.969790530396364,1.0,6.0
D-GRS,3,3,0.06,13,1.8623529411764708,1.8421319147658475,1.882573967587094,1.942210407239819,1.9146302840832738,1.969790530396364,1.0,6.0
D-GRS,2,4,0.06,15,1.96786802413273,1.9421729010116067,1.9935631472538533,1.96786802413273,1.9421729010116067,1.9935631472538533,2.0,4.0
D-GRS,4,3,0.06,21,1.8768220211161388,1.8571713762671485,1.8964726659651292,1.96786802413273,1.9421729010116067,1.9935631472538533,2.0,4.0
D-GRS,2,5,0.06,31,2.001659125188537,1.9731534667639585,2.0301647836131154,2.001659125188537,1.9731534667639585,2.0301647836131154,2.0,5.0
D-GRS,3,4,0.06,40,2.0130346907993966,1.9889708536267585,2.0370985279720344,2.0130346907993966,1.9889708536267585,2.0370985279720344,3.0,4.0
D-GRS,6,3,0.06,43,1.929102564102564,1.9099028929338222,1.948302235271306,2.0130346907993966,1.9889708536267585,2.0370985279720344,3.0,4.0
D-GRS,7,3,0.06,57,1.9225731523378582,1.9010057111340446,1.9441405935416718,2.0130346907993966,1.9889708536267585,2.0370985279720344,3.0,4.0
D-GRS,2,6,0.06,63,2.030209401709402,1.9982159260026273,2.0622028774161762,2.030209401709402,1.9982159260026273,2.0622028774161762,2.0,6.0
D-GRS,4,4,0.06,85,2.0481025641025643,2.0214159206577476,2.074789207547381,2.0481025641025643,2.0214159206577476,2.074789207547381,4.0,4.0
D-GRS,3,5,0.06,121,2.0870314685314684,2.0583922382715323,2.1156706987914045,2.0870314685314684,2.0583922382715323,2.1156706987914045,3.0,5.0
D-GRS,2,7,0.06,127,2.0110603318250377,1.9791955806709165,2.042925082979159,2.0870314685314684,2.0583922382715323,2.1156706987914045,3.0,5.0
D-GRS,5,4,0.06,156,2.043842383107089,2.01725339215861,2.0704313740555675,2.0870314685314684,2.0583922382715323,2.1156706987914045,3.0,5.0
D-GRS,6,4,0.06,259,2.1059102564102563,2.079187351801393,2.1326331610191196,2.1059102564102563,2.079187351801393,2.1326331610191196,6.0,4.0
D-GRS,4,5,0.06,341,2.0858353901000957,2.056811326999573,2.1148594532006184,2.1059102564102563,2.079187351801393,2.1326331610191196,6.0,4.0
D-GRS,3,6,0.06,364,2.0855501165501167,2.050592222350707,2.120508010749526,2.1059102564102563,2.079187351801393,2.1326331610191196,6.0,4.0
D-GRS,7,4,0.06,400,2.126153846153846,2.1027406556348796,2.1495670366728126,2.126153846153846,2.1027406556348796,2.1495670366728126,7.0,4.0
D-GRS,5,5,0.06,781,2.110634032634033,2.083774485734873,2.137493579533193,2.126153846153846,2.1027406556348796,2.1495670366728126,7.0,4.0
D-GRS,3,7,0.06,1093,2.127537296037296,2.0991298947385166,2.155944697336075,2.127537296037296,2.0991298947385166,2.155944697336075,3.0,7.0
D-GRS,4,6,0.06,1365,2.143646853146853,2.113325056043316,2.1739686502503903,2.143646853146853,2.113325056043316,2.1739686502503903,4.0,6.0
D-GRS,6,5,0.06,1555,2.1311724941724943,2.1024154201294976,2.159929568215491,2.143646853146853,2.113325056043316,2.1739686502503903,4.0,6.0
D-GRS,7,5,0.06,2801,2.1705874125874125,2.140889553004587,2.200285272170238,2.1705874125874125,2.140889553004587,2.200285272170238,7.0,5.0
D-GRS,5,6,0.06,3906,2.1538449883449884,2.124827656903147,2.18286231978683,2.1705874125874125,2.140889553004587,2.200285272170238,7.0,5.0
D-GRS,4,7,0.06,5461,2.142775058275058,2.1107165687005898,2.174833547849526,2.1705874125874125,2.140889553004587,2.200285272170238,7.0,5.0
D-GRS,6,6,0.06,9331,2.189118881118881,2.157035596973111,2.221202165264651,2.189118881118881,2.157035596973111,2.221202165264651,6.0,6.0
D-GRS,5,7,0.06,19531,2.191718725718726,2.1545926547250023,2.2288447967124494,2.191718725718726,2.1545926547250023,2.2288447967124494,5.0,7.0
D-GRS,7,6,0.06,19608,2.2462937062937063,2.2138071207535814,2.278780291833831,2.2462937062937063,2.2138071207535814,2.278780291833831,7.0,6.0
D-GRS,6,7,0.06,55987,2.2033426573426573,2.169239962667134,2.2374453520181805,2.2462937062937063,2.2138071207535814,2.278780291833831,7.0,6.0
D-GRS,7,7,0.06,137257,2.199240093240093,2.1671705236961922,2.231309662783994,2.2462937062937063,2.2138071207535814,2.278780291833831,7.0,6.0
RASS,1,2,0.06,2,1.4483536291709667,1.4373469545600024,1.459360303781931,1.4483536291709667,1.4373469545600024,1.459360303781931,1.0,2.0
RASS,1,3,0.06,3,1.7595522875816993,1.740623206587515,1.7784813685758838,1.7595522875816993,1.740623206587515,1.7784813685758838,1.0,3.0
RASS,1,4,0.06,4,1.899241327300151,1.875779346062198,1.9227033085381038,1.899241327300151,1.875779346062198,1.9227033085381038,1.0,4.0
RASS,1,5,0.06,5,1.928937908496732,1.8999252503172694,1.9579505666761945,1.928937908496732,1.8999252503172694,1.9579505666761945,1.0,5.0
RASS,1,6,0.06,6,1.9468348416289591,1.9180200641567304,1.9756496191011879,1.9468348416289591,1.9180200641567304,1.9756496191011879,1.0,6.0
RASS,1,7,0.06,7,1.9423182503770737,1.9110011898159038,1.9736353109382436,1.9468348416289591,1.9180200641567304,1.9756496191011879,1.0,6.0
RASS,7,2,0.06,8,1.5678699690402476,1.5570922419172306,1.5786476961632645,1.9468348416289591,1.9180200641567304,1.9756496191011879,1.0,6.0
RASS,3,3,0.06,13,1.922320512820513,1.9037032541078482,1.9409377715331777,1.9468348416289591,1.9180200641567304,1.9756496191011879,1.0,6.0
RASS,2,4,0.06,15,2.041769230769231,2.0181131747927914,2.06542528674567,2.041769230769231,2.0181131747927914,2.06542528674567,2.0,4.0
RASS,4,3,0.06,21,1.9529358974358972,1.934430266943001,1.9714415279287936,2.041769230769231,2.0181131747927914,2.06542528674567,2.0,4.0
RASS,2,5,0.06,31,2.0764321266968326,2.047886616239564,2.1049776371541014,2.0764321266968326,2.047886616239564,2.1049776371541014,2.0,5.0
RASS,3,4,0.06,40,2.071423076923077,2.0434266277296893,2.0994195261164648,2.0764321266968326,2.047886616239564,2.1049776371541014,2.0,5.0
RASS,6,3,0.06,43,1.9842991452991452,1.9639228164047713,2.004675474193519,2.0764321266968326,2.047886616239564,2.1049776371541014,2.0,5.0
RASS,7,3,0.06,57,1.9793717948717948,1.9600522966455014,1.9986912930980882,2.0764321266968326,2.047886616239564,2.1049776371541014,2.0,5.0
RASS,2,6,0.06,63,2.10150788427259,2.0680439773336943,2.134971791211486,2.10150788427259,2.0680439773336943,2.134971791211486,2.0,6.0
RASS,4,4,0.06,85,2.1391794871794874,2.115257226794687,2.1631017475642875,2.1391794871794874,2.115257226794687,2.1631017475642875,4.0,4.0
RASS,3,5,0.06,121,2.1662188399835456,2.1362199398759785,2.1962177400911127,2.1662188399835456,2.1362199398759785,2.1962177400911127,3.0,5.0
RASS,2,7,0.06,127,2.0739545454545456,2.044352789445038,2.103556301464053,2.1662188399835456,2.1362199398759785,2.1962177400911127,3.0,5.0
RASS,5,4,0.06,156,2.1481212121212123,2.1228186157890168,2.173423808453408,2.1662188399835456,2.1362199398759785,2.1962177400911127,3.0,5.0
RASS,6,4,0.06,259,2.169434731934732,2.1443655988512345,2.194503865018229,2.169434731934732,2.1443655988512345,2.194503865018229,6.0,4.0
RASS,4,5,0.06,341,2.2086386946386947,2.180425757371776,2.2368516319056133,2.2086386946386947,2.180425757371776,2.2368516319056133,4.0,5.0
RASS,3,6,0.06,364,2.164200191964898,2.1326754250688493,2.1957249588609464,2.2086386946386947,2.180425757371776,2.2368516319056133,4.0,5.0
RASS,7,4,0.06,400,2.220275058275058,2.196006707756778,2.244543408793338,2.220275058275058,2.196006707756778,2.244543408793338,7.0,4.0
RASS,5,5,0.06,781,2.2107132867132866,2.179171406176391,2.2422551672501823,2.220275058275058,2.196006707756778,2.244543408793338,7.0,4.0
RASS,3,7,0.06,1093,2.177151515151515,2.14545666962584,2.20884636067719,2.220275058275058,2.196006707756778,2.244543408793338,7.0,4.0
RASS,4,6,0.06,1365,2.189086247086247,2.154455615170301,2.2237168790021933,2.220275058275058,2.196006707756778,2.244543408793338,7.0,4.0
RASS,6,5,0.06,1555,2.230324512089218,2.1999236416571506,2.2607253825212856,2.230324512089218,2.1999236416571506,2.2607253825212856,6.0,5.0
RASS,7,5,0.06,2801,2.2662703962703965,2.239069005654531,2.293471786886262,2.2662703962703965,2.239069005654531,2.293471786886262,7.0,5.0
RASS,5,6,0.06,3906,2.2472960372960373,2.218642768758804,2.2759493058332705,2.2662703962703965,2.239069005654531,2.293471786886262,7.0,5.0
RASS,4,7,0.06,5461,2.212689976689977,2.1837161582401623,2.2416637951397917,2.2662703962703965,2.239069005654531,2.293471786886262,7.0,5.0
RASS,6,6,0.06,9331,2.2831188811188814,2.252427051674062,2.313810710563701,2.2831188811188814,2.252427051674062,2.313810710563701,6.0,6.0
RASS,5,7,0.06,19531,2.2689137529137526,2.2353577094514425,2.3024697963760627,2.2831188811188814,2.252427051674062,2.313810710563701,6.0,6.0
RASS,7,6,0.06,19608,2.309892773892774,2.275301954621959,2.344483593163589,2.309892773892774,2.275301954621959,2.344483593163589,7.0,6.0
RASS,6,7,0.06,55987,2.2885547785547784,2.258032519741303,2.319077037368254,2.309892773892774,2.275301954621959,2.344483593163589,7.0,6.0
RASS,7,7,0.06,137257,2.3346200466200466,2.30271190577325,2.366528187466843,2.3346200466200466,2.30271190577325,2.366528187466843,7.0,7.0
RMC,1,2,0.06,2,1.4542015823873407,1.443552693612802,1.4648504711618793,1.4542015823873407,1.443552693612802,1.4648504711618793,1.0,2.0
RMC,2,2,0.06,3,1.790359477124183,1.7700023538095147,1.8107166004388515,1.790359477124183,1.7700023538095147,1.8107166004388515,2.0,2.0
RMC,1,4,0.06,4,1.9063348416289594,1.8796535332186755,1.9330161500392433,1.9063348416289594,1.8796535332186755,1.9330161500392433,1.0,4.0
RMC,1,5,0.06,5,1.9202621920563099,1.8942035365471217,1.946320847565498,1.9202621920563099,1.8942035365471217,1.946320847565498,1.0,5.0
RMC,5,2,0.06,6,1.9494710910005029,1.922976243744498,1.9759659382565078,1.9494710910005029,1.922976243744498,1.9759659382565078,5.0,2.0
RMC,1,7,0.06,7,1.9500404725992961,1.919272592647544,1.9808083525510483,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,7,2,0.06,8,1.931309703368527,1.9014756906479495,1.9611437160891043,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,3,3,0.06,13,1.925098793363499,1.9012972399644559,1.9489003467625423,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,2,4,0.06,15,1.947843891402715,1.9158362999061018,1.979851482899328,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,4,3,0.06,21,1.9330532931121167,1.9019297836114712,1.9641768026127622,1.9500404725992961,1.919272592647544,1.9808083525510483,1.0,7.0
RMC,2,5,0.06,31,1.958176219205631,1.9291099397851694,1.9872424986260924,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,3,4,0.06,40,1.9325475113122172,1.905312307574103,1.9597827150503315,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,6,3,0.06,43,1.917567621920563,1.8861907925773846,1.9489444512637415,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,7,3,0.06,57,1.9343861236802413,1.9084504465922578,1.9603218007682248,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,2,6,0.06,63,1.9398423831070888,1.9157702397877223,1.9639145264264553,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,4,4,0.06,85,1.950074660633484,1.9208088615122143,1.9793404597547537,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,3,5,0.06,121,1.9419411764705883,1.914555354285467,1.9693269986557096,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,2,7,0.06,127,1.9429710910005027,1.9124229416992886,1.9735192403017168,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,5,4,0.06,156,1.9455965309200605,1.9134548730194674,1.9777381888206536,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,6,4,0.06,259,1.9091468074409252,1.8799328247160187,1.9383607901658317,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,4,5,0.06,341,1.9527526395173453,1.9230281524385346,1.982477126596156,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,3,6,0.06,364,1.9509806892453951,1.9182625606508772,1.983698817839913,1.958176219205631,1.9291099397851694,1.9872424986260924,2.0,5.0
RMC,7,4,0.06,400,1.958962041226747,1.9326514938560855,1.9852725885974085,1.958962041226747,1.9326514938560855,1.9852725885974085,7.0,4.0
RMC,5,5,0.06,781,1.9285874811463046,1.8995555585073454,1.957619403785264,1.958962041226747,1.9326514938560855,1.9852725885974085,7.0,4.0
RMC,3,7,0.06,1093,1.9227599296128708,1.893478351856358,1.9520415073693835,1.958962041226747,1.9326514938560855,1.9852725885974085,7.0,4.0
RMC,4,6,0.06,1365,1.9320852187028656,1.9005178874290207,1.9636525499767106,1.958962041226747,1.9326514938560855,1.9852725885974085,7.0,4.0
RMC,6,5,0.06,1555,1.9308924539512773,1.9006261826731432,1.9611587252294114,1.958962041226747,1.9326514938560855,1.9852725885974085,7.0,4.0
RMC,7,5,0.06,2801,1.9602841080488138,1.93317332441378,1.9873948916838475,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,5,6,0.06,3906,1.9238391151332328,1.8924673582521803,1.9552108720142853,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,4,7,0.06,5461,1.939544243338361,1.9102056877296703,1.9688827989470516,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,6,6,0.06,9331,1.9149655605832079,1.882212578938093,1.9477185422283227,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,5,7,0.06,19531,1.938393665158371,1.9122030878287228,1.9645842424880193,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,7,6,0.06,19608,1.9357322775263952,1.9077976163318309,1.9636669387209595,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,6,7,0.06,55987,1.9439839115133233,1.915627357778291,1.9723404652483556,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
RMC,7,7,0.06,137257,1.9290729009552539,1.8983447304584746,1.959801071452033,1.9602841080488138,1.93317332441378,1.9873948916838475,7.0,5.0
D-GRS,1,2,0.1,2,1.4773711730306158,1.4661506189227067,1.488591727138525,1.4773711730306158,1.4661506189227067,1.488591727138525,1.0,2.0
D-GRS,1,3,0.1,3,1.8051830065359475,1.787073041216112,1.823292971855783,1.8051830065359475,1.787073041216112,1.823292971855783,1.0,3.0
D-GRS,1,4,0.1,4,1.9194962292609352,1.8963604690557623,1.9426319894661082,1.9194962292609352,1.8963604690557623,1.9426319894661082,1.0,4.0
D-GRS,1,5,0.1,5,1.9713295625942684,1.9423214485039395,2.0003376766845973,1.9713295625942684,1.9423214485039395,2.0003376766845973,1.0,5.0
D-GRS,1,6,0.1,6,1.9808247863247863,1.948358142223628,2.0132914304259444,1.9808247863247863,1.948358142223628,2.0132914304259444,1.0,6.0
D-GRS,1,7,0.1,7,1.9874598244892363,1.9549737954479132,2.0199458535305594,1.9874598244892363,1.9549737954479132,2.0199458535305594,1.0,7.0
D-GRS,7,2,0.1,8,1.5559444444444444,1.5444593544317253,1.5674295344571634,1.9874598244892363,1.9549737954479132,2.0199458535305594,1.0,7.0
D-GRS,3,3,0.1,13,1.9221334841628959,1.9015020475280064,1.9427649207977853,1.9874598244892363,1.9549737954479132,2.0199458535305594,1.0,7.0
D-GRS,2,4,0.1,15,2.0073423831070887,1.9809580180077275,2.03372674820645,2.0073423831070887,1.9809580180077275,2.03372674820645,2.0,4.0
D-GRS,4,3,0.1,21,1.9145346907993968,1.8933277595985665,1.935741622000227,2.0073423831070887,1.9809580180077275,2.03372674820645,2.0,4.0
D-GRS,2,5,0.1,31,2.075800699300699,2.045652345368287,2.1059490532331115,2.075800699300699,2.045652345368287,2.1059490532331115,2.0,5.0
D-GRS,3,4,0.1,40,2.0617526395173456,2.037278190076552,2.086227088958139,2.075800699300699,2.045652345368287,2.1059490532331115,2.0,5.0
D-GRS,6,3,0.1,43,1.9733333333333334,1.9548526323338942,1.9918140343327726,2.075800699300699,2.045652345368287,2.1059490532331115,2.0,5.0
D-GRS,7,3,0.1,57,1.977107843137255,1.9570526954173586,1.9971629908571515,2.075800699300699,2.045652345368287,2.1059490532331115,2.0,5.0
D-GRS,2,6,0.1,63,2.08839627039627,2.0558494852958678,2.1209430554966726,2.08839627039627,2.0558494852958678,2.1209430554966726,2.0,6.0
D-GRS,4,4,0.1,85,2.1302365967365966,2.1003592311984827,2.1601139622747105,2.1302365967365966,2.1003592311984827,2.1601139622747105,4.0,4.0
D-GRS,3,5,0.1,121,2.124441724941725,2.0959100088312534,2.1529734410521963,2.1302365967365966,2.1003592311984827,2.1601139622747105,4.0,4.0
D-GRS,2,7,0.1,127,2.0672316604963665,2.032391448238923,2.10207187275381,2.1302365967365966,2.1003592311984827,2.1601139622747105,4.0,4.0
D-GRS,5,4,0.1,156,2.1174801864801864,2.08772693126503,2.147233441695343,2.1302365967365966,2.1003592311984827,2.1601139622747105,4.0,4.0
D-GRS,6,4,0.1,259,2.154974358974359,2.1293353930304875,2.1806133249182302,2.154974358974359,2.1293353930304875,2.1806133249182302,6.0,4.0
D-GRS,4,5,0.1,341,2.197444055944056,2.1654052975797895,2.2294828143083225,2.197444055944056,2.1654052975797895,2.2294828143083225,4.0,5.0
D-GRS,3,6,0.1,364,2.1600349650349653,2.123033699339417,2.1970362307305136,2.197444055944056,2.1654052975797895,2.2294828143083225,4.0,5.0
D-GRS,7,4,0.1,400,2.1815431235431237,2.1531565710209337,2.2099296760653138,2.197444055944056,2.1654052975797895,2.2294828143083225,4.0,5.0
D-GRS,5,5,0.1,781,2.213361305361305,2.1808851572330306,2.2458374534895795,2.213361305361305,2.1808851572330306,2.2458374534895795,5.0,5.0
D-GRS,3,7,0.1,1093,2.174442616207322,2.142283866282287,2.206601366132357,2.213361305361305,2.1808851572330306,2.2458374534895795,5.0,5.0
D-GRS,4,6,0.1,1365,2.2129461127108185,2.178896565241461,2.246995660180176,2.213361305361305,2.1808851572330306,2.2458374534895795,5.0,5.0
D-GRS,6,5,0.1,1555,2.223958041958042,2.1960149881100195,2.2519010958060646,2.223958041958042,2.1960149881100195,2.2519010958060646,6.0,5.0
D-GRS,7,5,0.1,2801,2.2247505827505827,2.1928736362315764,2.256627529269589,2.2247505827505827,2.1928736362315764,2.256627529269589,7.0,5.0
D-GRS,5,6,0.1,3906,2.2161573426573424,2.1849444064364323,2.2473702788782526,2.2247505827505827,2.1928736362315764,2.256627529269589,7.0,5.0
D-GRS,4,7,0.1,5461,2.227226107226107,2.194152744307283,2.2602994701449313,2.227226107226107,2.194152744307283,2.2602994701449313,4.0,7.0
D-GRS,6,6,0.1,9331,2.264965034965035,2.226720541738374,2.303209528191696,2.264965034965035,2.226720541738374,2.303209528191696,6.0,6.0
D-GRS,5,7,0.1,19531,2.230871794871795,2.195877021751861,2.265866567991729,2.264965034965035,2.226720541738374,2.303209528191696,6.0,6.0
D-GRS,7,6,0.1,19608,2.286060606060606,2.2538969726486364,2.318224239472576,2.286060606060606,2.2538969726486364,2.318224239472576,7.0,6.0
D-GRS,6,7,0.1,55987,2.2622610722610723,2.225106226211036,2.2994159183111087,2.286060606060606,2.2538969726486364,2.318224239472576,7.0,6.0
D-GRS,7,7,0.1,137257,2.3023356643356645,2.267793146646105,2.336878182025224,2.3023356643356645,2.267793146646105,2.336878182025224,7.0,7.0
RASS,1,2,0.1,2,1.463909184726522,1.4517465809419476,1.4760717885110963,1.463909184726522,1.4517465809419476,1.4760717885110963,1.0,2.0
RASS,1,3,0.1,3,1.8002058823529412,1.7808587201535295,1.819553044552353,1.8002058823529412,1.7808587201535295,1.819553044552353,1.0,3.0
RASS,1,4,0.1,4,1.9280716837342222,1.9003605900361364,1.955782777432308,1.9280716837342222,1.9003605900361364,1.955782777432308,1.0,4.0
RASS,1,5,0.1,5,1.9843685268979385,1.9532913730662407,2.0154456807296364,1.9843685268979385,1.9532913730662407,2.0154456807296364,1.0,5.0
RASS,1,6,0.1,6,1.9949358974358975,1.9636863146236303,2.0261854802481647,1.9949358974358975,1.9636863146236303,2.0261854802481647,1.0,6.0
RASS,1,7,0.1,7,1.9730180995475113,1.9421335459604019,2.0039026531346207,1.9949358974358975,1.9636863146236303,2.0261854802481647,1.0,6.0
RASS,7,2,0.1,8,1.5846319229446164,1.573846207347264,1.5954176385419687,1.9949358974358975,1.9636863146236303,2.0261854802481647,1.0,6.0
RASS,3,3,0.1,13,1.9462307692307692,1.9276524634623815,1.964809074999157,1.9949358974358975,1.9636863146236303,2.0261854802481647,1.0,6.0
RASS,2,4,0.1,15,2.102525641025641,2.076274877202032,2.12877640484925,2.102525641025641,2.076274877202032,2.12877640484925,2.0,4.0
RASS,4,3,0.1,21,2.0042692307692307,1.9827431692872546,2.025795292251207,2.102525641025641,2.076274877202032,2.12877640484925,2.0,4.0
RASS,2,5,0.1,31,2.1369694227341287,2.104571676533711,2.1693671689345466,2.1369694227341287,2.104571676533711,2.1693671689345466,2.0,5.0
RASS,3,4,0.1,40,2.12305710955711,2.0965589479717837,2.149555271142436,2.1369694227341287,2.104571676533711,2.1693671689345466,2.0,5.0
RASS,6,3,0.1,43,2.0101538461538464,1.994637508233578,2.025670184074115,2.1369694227341287,2.104571676533711,2.1693671689345466,2.0,5.0
RASS,7,3,0.1,57,2.0226666666666664,2.0048843910680425,2.0404489422652903,2.1369694227341287,2.104571676533711,2.1693671689345466,2.0,5.0
RASS,2,6,0.1,63,2.1583715206362264,2.1234785997445447,2.193264441527908,2.1583715206362264,2.1234785997445447,2.193264441527908,2.0,6.0
RASS,4,4,0.1,85,2.20006993006993,2.177656848950445,2.222483011189415,2.20006993006993,2.177656848950445,2.222483011189415,4.0,4.0
RASS,3,5,0.1,121,2.24804662004662,2.215170114346657,2.2809231257465825,2.24804662004662,2.215170114346657,2.2809231257465825,3.0,5.0
RASS,2,7,0.1,127,2.149907925407925,2.1153577063683,2.1844581444475506,2.24804662004662,2.215170114346657,2.2809231257465825,3.0,5.0
RASS,5,4,0.1,156,2.2196270396270394,2.1962373309484673,2.2430167483056116,2.24804662004662,2.215170114346657,2.2809231257465825,3.0,5.0
RASS,6,4,0.1,259,2.2323496503496503,2.2051892512386444,2.259510049460656,2.24804662004662,2.215170114346657,2.2809231257465825,3.0,5.0
RASS,4,5,0.1,341,2.2744988344988344,2.2456175882731,2.3033800807245686,2.2744988344988344,2.2456175882731,2.3033800807245686,4.0,5.0
RASS,3,6,0.1,364,2.210777389277389,2.1746837890184048,2.2468709895363737,2.2744988344988344,2.2456175882731,2.3033800807245686,4.0,5.0
RASS,7,4,0.1,400,2.2533566433566437,2.2298914744565455,2.276821812256742,2.2744988344988344,2.2456175882731,2.3033800807245686,4.0,5.0
RASS,5,5,0.1,781,2.2789976689976688,2.2488525797764085,2.309142758218929,2.2789976689976688,2.2488525797764085,2.309142758218929,5.0,5.0
RASS,3,7,0.1,1093,2.2695244755244754,2.235080841128526,2.303968109920425,2.2789976689976688,2.2488525797764085,2.309142758218929,5.0,5.0
RASS,4,6,0.1,1365,2.278759906759907,2.243978730265383,2.313541083254431,2.2789976689976688,2.2488525797764085,2.309142758218929,5.0,5.0
RASS,6,5,0.1,1555,2.3445501165501166,2.3150800140254946,2.3740202190747386,2.3445501165501166,2.3150800140254946,2.3740202190747386,6.0,5.0
RASS,7,5,0.1,2801,2.341706293706294,2.3137911641049116,2.369621423307676,2.3445501165501166,2.3150800140254946,2.3740202190747386,6.0,5.0
RASS,5,6,0.1,3906,2.330018648018648,2.299721601073178,2.360315694964118,2.3445501165501166,2.3150800140254946,2.3740202190747386,6.0,5.0
RASS,4,7,0.1,5461,2.30797668997669,2.276153097009992,2.339800282943388,2.3445501165501166,2.3150800140254946,2.3740202190747386,6.0,5.0
RASS,6,6,0.1,9331,2.358055944055944,2.3257133196938016,2.390398568418086,2.358055944055944,2.3257133196938016,2.390398568418086,6.0,6.0
RASS,5,7,0.1,19531,2.3474918414918413,2.31623356631714,2.378750116666543,2.358055944055944,2.3257133196938016,2.390398568418086,6.0,6.0
RASS,7,6,0.1,19608,2.3834125874125873,2.349277103580985,2.4175480712441897,2.3834125874125873,2.349277103580985,2.4175480712441897,7.0,6.0
RASS,6,7,0.1,55987,2.3765376845376847,2.339845989439009,2.4132293796363604,2.3834125874125873,2.349277103580985,2.4175480712441897,7.0,6.0
RASS,7,7,0.1,137257,2.4092727272727275,2.37823043930832,2.440315015237135,2.4092727272727275,2.37823043930832,2.440315015237135,7.0,7.0
RMC,1,2,0.1,2,1.465499828001376,1.455111526865034,1.475888129137718,1.465499828001376,1.455111526865034,1.475888129137718,1.0,2.0
RMC,2,2,0.1,3,1.826966566113625,1.8053520031050394,1.8485811291222105,1.826966566113625,1.8053520031050394,1.8485811291222105,2.0,2.0
RMC,1,4,0.1,4,1.9428823529411765,1.9163740033902235,1.9693907024921296,1.9428823529411765,1.9163740033902235,1.9693907024921296,1.0,4.0
RMC,4,2,0.1,5,1.962625942684766,1.9327441112253887,1.9925077741441435,1.962625942684766,1.9327441112253887,1.9925077741441435,4.0,2.0
RMC,5,2,0.1,6,1.9850201563142738,1.9497199227571878,2.0203203898713595,1.9850201563142738,1.9497199227571878,2.0203203898713595,5.0,2.0
RMC,1,7,0.1,7,2.0019193061840124,1.971198781466671,2.032639830901354,2.0019193061840124,1.971198781466671,2.032639830901354,1.0,7.0
RMC,7,2,0.1,8,1.9864032176973354,1.9560828204044731,2.0167236149901977,2.0019193061840124,1.971198781466671,2.032639830901354,1.0,7.0
RMC,3,3,0.1,13,1.9850512820512822,1.9580386368411324,2.012063927261432,2.0019193061840124,1.971198781466671,2.032639830901354,1.0,7.0
RMC,2,4,0.1,15,2.0015641025641027,1.9707127279618268,2.0324154771663783,2.0019193061840124,1.971198781466671,2.032639830901354,1.0,7.0
RMC,4,3,0.1,21,1.990654348919055,1.9602734207210069,2.021035277117103,2.0019193061840124,1.971198781466671,2.032639830901354,1.0,7.0
RMC,2,5,0.1,31,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,3,4,0.1,40,1.9742782805429864,1.943133681815472,2.0054228792705007,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,6,3,0.1,43,1.9554710910005029,1.9226699239192997,1.988272258081706,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,7,3,0.1,57,1.9804102564102564,1.9540964791210969,2.006724033699416,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,2,6,0.1,63,1.981082202111614,1.9542190733456144,2.007945330877613,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,4,4,0.1,85,2.0061938159879333,1.975616742393141,2.0367708895827255,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,3,5,0.1,121,1.9745950226244344,1.944878091868118,2.0043119533807507,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,2,7,0.1,127,1.9873552036199096,1.9571999047206075,2.0175105025192117,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,5,4,0.1,156,1.9970880296174414,1.963159314944699,2.0310167442901834,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,6,4,0.1,259,1.9471689688020957,1.9183689531099992,1.9759689844941921,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,4,5,0.1,341,1.996582202111614,1.9618531889821034,2.0313112152411246,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,3,6,0.1,364,2.007559166323872,1.9742383365350518,2.040879996112692,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,7,4,0.1,400,2.0093295625942686,1.9801538468211346,2.0385052783674027,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,5,5,0.1,781,1.9610912518853696,1.9314863763883237,1.9906961273824155,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,3,7,0.1,1093,1.9527051678971186,1.9204131618428688,1.9849971739513683,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,4,6,0.1,1365,1.970333127656657,1.9372909629315527,2.003375292381761,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,6,5,0.1,1555,1.9806900452488687,1.948562017010601,2.0128180734871366,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,7,5,0.1,2801,1.9944251336898395,1.9639291132001484,2.0249211541795304,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,5,6,0.1,3906,1.9822226107226106,1.947038298249952,2.0174069231952694,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,4,7,0.1,5461,1.982045797339915,1.9498988185795354,2.0141927761002947,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,6,6,0.1,9331,1.96405756661639,1.9328629139616884,1.9952522192710915,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,5,7,0.1,19531,2.0128924996572057,1.9784553180175233,2.047329681296888,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,7,6,0.1,19608,1.9842194570135745,1.952793409490525,2.015645504536624,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,6,7,0.1,55987,1.989410759175465,1.9586905452835157,2.020130973067414,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
RMC,7,7,0.1,137257,1.9729374057315234,1.943752471823683,2.0021223396393637,2.0201244343891402,1.9917972117765785,2.048451657001702,2.0,5.0
D-GRS,1,2,0.3,2,1.4849205366357068,1.472376717684062,1.4974643555873515,1.4849205366357068,1.472376717684062,1.4974643555873515,1.0,2.0
D-GRS,1,3,0.3,3,1.8209346405228757,1.8018655458441692,1.8400037352015821,1.8209346405228757,1.8018655458441692,1.8400037352015821,1.0,3.0
D-GRS,1,4,0.3,4,1.9249706279272842,1.8944914670768669,1.9554497887777016,1.9249706279272842,1.8944914670768669,1.9554497887777016,1.0,4.0
D-GRS,1,5,0.3,5,2.0163333333333333,1.9851803452594192,2.047486321407247,2.0163333333333333,1.9851803452594192,2.047486321407247,1.0,5.0
D-GRS,1,6,0.3,6,1.996292655057361,1.9620929475503412,2.030492362564381,2.0163333333333333,1.9851803452594192,2.047486321407247,1.0,5.0
D-GRS,1,7,0.3,7,1.9969283559577677,1.9650815753296333,2.028775136585902,2.0163333333333333,1.9851803452594192,2.047486321407247,1.0,5.0
D-GRS,7,2,0.3,8,1.572029755761954,1.5594968240207345,1.5845626875031735,2.0163333333333333,1.9851803452594192,2.047486321407247,1.0,5.0
D-GRS,3,3,0.3,13,1.9387013574660634,1.9191706870129122,1.9582320279192147,2.0163333333333333,1.9851803452594192,2.047486321407247,1.0,5.0
D-GRS,2,4,0.3,15,2.040435897435897,2.009431887788244,2.0714399070835503,2.040435897435897,2.009431887788244,2.0714399070835503,2.0,4.0
D-GRS,4,3,0.3,21,1.9593333333333334,1.938725574246833,1.9799410924198337,2.040435897435897,2.009431887788244,2.0714399070835503,2.0,4.0
D-GRS,2,5,0.3,31,2.1054764157411214,2.0729536968375286,2.1379991346447142,2.1054764157411214,2.0729536968375286,2.1379991346447142,2.0,5.0
D-GRS,3,4,0.3,40,2.119085972850679,2.089548474364408,2.1486234713369496,2.119085972850679,2.089548474364408,2.1486234713369496,3.0,4.0
D-GRS,6,3,0.3,43,1.9855641025641027,1.964941391998293,2.0061868131299123,2.119085972850679,2.089548474364408,2.1486234713369496,3.0,4.0
D-GRS,7,3,0.3,57,2.005974358974359,1.98702496307437,2.0249237548743477,2.119085972850679,2.089548474364408,2.1486234713369496,3.0,4.0
D-GRS,2,6,0.3,63,2.150889277389277,2.1191780689750126,2.1826004858035417,2.150889277389277,2.1191780689750126,2.1826004858035417,2.0,6.0
D-GRS,4,4,0.3,85,2.2049265734265733,2.1747301494699047,2.235122997383242,2.2049265734265733,2.1747301494699047,2.235122997383242,4.0,4.0
D-GRS,3,5,0.3,121,2.1942331002331,2.159962927089202,2.2285032733769983,2.2049265734265733,2.1747301494699047,2.235122997383242,4.0,4.0
D-GRS,2,7,0.3,127,2.1136328671328672,2.078427516857422,2.1488382174083123,2.2049265734265733,2.1747301494699047,2.235122997383242,4.0,4.0
D-GRS,5,4,0.3,156,2.172786713286713,2.1405161177370493,2.205057308836377,2.2049265734265733,2.1747301494699047,2.235122997383242,4.0,4.0
D-GRS,6,4,0.3,259,2.189708624708625,2.1593032726127137,2.220113976804536,2.2049265734265733,2.1747301494699047,2.235122997383242,4.0,4.0
D-GRS,4,5,0.3,341,2.2146293706293707,2.1774273963026625,2.251831344956079,2.2146293706293707,2.1774273963026625,2.251831344956079,4.0,5.0
D-GRS,3,6,0.3,364,2.2099300699300697,2.175019044000329,2.2448410958598104,2.2146293706293707,2.1774273963026625,2.251831344956079,4.0,5.0
D-GRS,7,4,0.3,400,2.251835664335664,2.222393147662379,2.281278181008949,2.251835664335664,2.222393147662379,2.281278181008949,7.0,4.0
D-GRS,5,5,0.3,781,2.2451270396270395,2.2102029857293255,2.2800510935247535,2.251835664335664,2.222393147662379,2.281278181008949,7.0,4.0
D-GRS,3,7,0.3,1093,2.2286920334567393,2.1844999459987657,2.272884120914713,2.251835664335664,2.222393147662379,2.281278181008949,7.0,4.0
D-GRS,4,6,0.3,1365,2.26191958041958,2.223626401518704,2.3002127593204564,2.26191958041958,2.223626401518704,2.3002127593204564,4.0,6.0
D-GRS,6,5,0.3,1555,2.2978179075826133,2.2607822353421283,2.3348535798230983,2.2978179075826133,2.2607822353421283,2.3348535798230983,6.0,5.0
D-GRS,7,5,0.3,2801,2.275855477855478,2.237249886905606,2.3144610688053495,2.2978179075826133,2.2607822353421283,2.3348535798230983,6.0,5.0
D-GRS,5,6,0.3,3906,2.272196192696193,2.2316496628134326,2.312742722578953,2.2978179075826133,2.2607822353421283,2.3348535798230983,6.0,5.0
D-GRS,4,7,0.3,5461,2.289039627039627,2.2528607212218614,2.325218532857393,2.2978179075826133,2.2607822353421283,2.3348535798230983,6.0,5.0
D-GRS,6,6,0.3,9331,2.3207552447552446,2.2821115557188225,2.3593989337916668,2.3207552447552446,2.2821115557188225,2.3593989337916668,6.0,6.0
D-GRS,5,7,0.3,19531,2.2834685314685315,2.2436370056159882,2.3233000573210747,2.3207552447552446,2.2821115557188225,2.3593989337916668,6.0,6.0
D-GRS,7,6,0.3,19608,2.3221025641025643,2.28663123019535,2.3575738980097785,2.3221025641025643,2.28663123019535,2.3575738980097785,7.0,6.0
D-GRS,6,7,0.3,55987,2.3085920745920747,2.270604957495575,2.3465791916885745,2.3221025641025643,2.28663123019535,2.3575738980097785,7.0,6.0
D-GRS,7,7,0.3,137257,2.336275058275058,2.2975400365723764,2.37501007997774,2.336275058275058,2.2975400365723764,2.37501007997774,7.0,7.0
RASS,1,2,0.3,2,1.4796897144822843,1.4684441968124498,1.4909352321521188,1.4796897144822843,1.4684441968124498,1.4909352321521188,1.0,2.0
RASS,1,3,0.3,3,1.806013071895425,1.7848375655858937,1.8271885782049564,1.806013071895425,1.7848375655858937,1.8271885782049564,1.0,3.0
RASS,1,4,0.3,4,1.9646596279537456,1.9360593930155416,1.9932598628919496,1.9646596279537456,1.9360593930155416,1.9932598628919496,1.0,4.0
RASS,1,5,0.3,5,1.9999374057315233,1.9684837429469666,2.03139106851608,1.9999374057315233,1.9684837429469666,2.03139106851608,1.0,5.0
RASS,1,6,0.3,6,2.0138513186160245,1.9782895833204805,2.0494130539115685,2.0138513186160245,1.9782895833204805,2.0494130539115685,1.0,6.0
RASS,1,7,0.3,7,1.9969087878066205,1.9624684096800171,2.031349165933224,2.0138513186160245,1.9782895833204805,2.0494130539115685,1.0,6.0
RASS,7,2,0.3,8,1.6135878912968695,1.6008008327587488,1.6263749498349902,2.0138513186160245,1.9782895833204805,2.0494130539115685,1.0,6.0
RASS,3,3,0.3,13,1.985525641025641,1.9650443153356814,2.0060069667156006,2.0138513186160245,1.9782895833204805,2.0494130539115685,1.0,6.0
RASS,2,4,0.3,15,2.147672494172494,2.120644872132734,2.174700116212254,2.147672494172494,2.120644872132734,2.174700116212254,2.0,4.0
RASS,4,3,0.3,21,2.0102179487179486,1.9913132687419874,2.0291226286939095,2.147672494172494,2.120644872132734,2.174700116212254,2.0,4.0
RASS,2,5,0.3,31,2.190878787878788,2.154434237836283,2.2273233379212933,2.190878787878788,2.154434237836283,2.2273233379212933,2.0,5.0
RASS,3,4,0.3,40,2.182530303030303,2.155246160491285,2.2098144455693207,2.190878787878788,2.154434237836283,2.2273233379212933,2.0,5.0
RASS,6,3,0.3,43,2.045128205128205,2.026489719942344,2.063766690314066,2.190878787878788,2.154434237836283,2.2273233379212933,2.0,5.0
RASS,7,3,0.3,57,2.0460128205128205,2.025467522030044,2.066558118995597,2.190878787878788,2.154434237836283,2.2273233379212933,2.0,5.0
RASS,2,6,0.3,63,2.2078601398601396,2.1733939519244667,2.2423263277958125,2.2078601398601396,2.1733939519244667,2.2423263277958125,2.0,6.0
RASS,4,4,0.3,85,2.2433053613053615,2.2159108062139397,2.2706999163967834,2.2433053613053615,2.2159108062139397,2.2706999163967834,4.0,4.0
RASS,3,5,0.3,121,2.2856829836829835,2.251506038659762,2.319859928706205,2.2856829836829835,2.251506038659762,2.319859928706205,3.0,5.0
RASS,2,7,0.3,127,2.1882086247086248,2.1527211701027347,2.223696079314515,2.2856829836829835,2.251506038659762,2.319859928706205,3.0,5.0
RASS,5,4,0.3,156,2.2863589743589743,2.2563817515123485,2.3163361972056,2.2863589743589743,2.2563817515123485,2.3163361972056,5.0,4.0
RASS,6,4,0.3,259,2.303123543123543,2.2729741371445757,2.33327294910251,2.303123543123543,2.2729741371445757,2.33327294910251,6.0,4.0
RASS,4,5,0.3,341,2.296053613053613,2.260909252138549,2.331197973968677,2.303123543123543,2.2729741371445757,2.33327294910251,6.0,4.0
RASS,3,6,0.3,364,2.239648909913616,2.2031459907651203,2.2761518290621114,2.303123543123543,2.2729741371445757,2.33327294910251,6.0,4.0
RASS,7,4,0.3,400,2.318317016317016,2.2912335954683423,2.34540043716569,2.318317016317016,2.2912335954683423,2.34540043716569,7.0,4.0
RASS,5,5,0.3,781,2.3435757575757576,2.312337999032309,2.374813516119206,2.3435757575757576,2.312337999032309,2.374813516119206,5.0,5.0
RASS,3,7,0.3,1093,2.328871794871795,2.2892991955810684,2.3684443941625215,2.3435757575757576,2.312337999032309,2.374813516119206,5.0,5.0
RASS,4,6,0.3,1365,2.3423076923076924,2.3026203675434913,2.3819950170718935,2.3435757575757576,2.312337999032309,2.374813516119206,5.0,5.0
RASS,6,5,0.3,1555,2.3974545454545453,2.36317221825884,2.4317368726502506,2.3974545454545453,2.36317221825884,2.4317368726502506,6.0,5.0
RASS,7,5,0.3,2801,2.404703962703963,2.374308324940664,2.435099600467262,2.404703962703963,2.374308324940664,2.435099600467262,7.0,5.0
RASS,5,6,0.3,3906,2.379933566433566,2.343179762825955,2.4166873700411773,2.404703962703963,2.374308324940664,2.435099600467262,7.0,5.0
RASS,4,7,0.3,5461,2.3427925407925407,2.3049683505236516,2.38061673106143,2.404703962703963,2.374308324940664,2.435099600467262,7.0,5.0
RASS,6,6,0.3,9331,2.3915990675990675,2.3572654117167393,2.4259327234813957,2.404703962703963,2.374308324940664,2.435099600467262,7.0,5.0
RASS,5,7,0.3,19531,2.4322859362859366,2.39467419549723,2.469897677074643,2.4322859362859366,2.39467419549723,2.469897677074643,5.0,7.0
RASS,7,6,0.3,19608,2.4772369852369853,2.4346706419893094,2.5198033284846613,2.4772369852369853,2.4346706419893094,2.5198033284846613,7.0,6.0
RASS,6,7,0.3,55987,2.4599568764568764,2.4229963851372296,2.4969173677765233,2.4772369852369853,2.4346706419893094,2.5198033284846613,7.0,6.0
RASS,7,7,0.3,137257,2.4915710955710955,2.458133929264024,2.525008261878167,2.4915710955710955,2.458133929264024,2.525008261878167,7.0,7.0
RMC,1,2,0.3,2,1.481935328517372,1.4691337271793297,1.4947369298554143,1.481935328517372,1.4691337271793297,1.4947369298554143,1.0,2.0
RMC,2,2,0.3,3,1.8381136249371546,1.8177658606215503,1.8584613892527588,1.8381136249371546,1.8177658606215503,1.8584613892527588,2.0,2.0
RMC,1,4,0.3,4,1.9827312719959778,1.9539323401023647,2.0115302038895906,1.9827312719959778,1.9539323401023647,2.0115302038895906,1.0,4.0
RMC,4,2,0.3,5,1.9909731477672654,1.9566168452564516,2.025329450278079,1.9909731477672654,1.9566168452564516,2.025329450278079,4.0,2.0
RMC,1,6,0.3,6,1.994527195027195,1.960792671624546,2.0282617184298437,1.994527195027195,1.960792671624546,2.0282617184298437,1.0,6.0
RMC,2,3,0.3,7,2.0075603318250375,1.9767774565426934,2.0383432071073813,2.0075603318250375,1.9767774565426934,2.0383432071073813,2.0,3.0
RMC,7,2,0.3,8,2.012573655103067,1.9813258909031906,2.043821419302944,2.012573655103067,1.9813258909031906,2.043821419302944,7.0,2.0
RMC,3,3,0.3,13,2.0179871794871795,1.9864440993347272,2.049530259639632,2.0179871794871795,1.9864440993347272,2.049530259639632,3.0,3.0
RMC,2,4,0.3,15,2.0262051282051283,1.9970600065229642,2.0553502498872924,2.0262051282051283,1.9970600065229642,2.0553502498872924,2.0,4.0
RMC,4,3,0.3,21,1.9928129713423832,1.963254779437598,2.0223711632471684,2.0262051282051283,1.9970600065229642,2.0553502498872924,2.0,4.0
RMC,2,5,0.3,31,2.032222062251474,1.9973267329971907,2.0671173915057577,2.032222062251474,1.9973267329971907,2.0671173915057577,2.0,5.0
RMC,3,4,0.3,40,1.9922332830568124,1.955277719098102,2.0291888470155226,2.032222062251474,1.9973267329971907,2.0671173915057577,2.0,5.0
RMC,6,3,0.3,43,1.9773123086064261,1.9406831698321776,2.0139414473806747,2.032222062251474,1.9973267329971907,2.0671173915057577,2.0,5.0
RMC,7,3,0.3,57,2.004706636500754,1.972167520566702,2.037245752434806,2.032222062251474,1.9973267329971907,2.0671173915057577,2.0,5.0
RMC,2,6,0.3,63,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,4,4,0.3,85,2.026540518305224,1.9932754948668194,2.0598055417436285,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,3,5,0.3,121,2.023165501165501,1.988214694888777,2.0581163074422255,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,2,7,0.3,127,2.000387174916587,1.966069131031732,2.0347052188014416,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,5,4,0.3,156,2.0213278486219663,1.9892773831169293,2.0533783141270034,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,6,4,0.3,259,1.985145801910508,1.9511527922247816,2.019138811596234,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,4,5,0.3,341,2.040511106540518,2.004662769593928,2.0763594434871084,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,3,6,0.3,364,2.020471479500891,1.9822944297952931,2.058648529206489,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,7,4,0.3,400,2.017137254901961,1.9849710576944832,2.0493034521094384,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,5,5,0.3,781,1.9710090497737556,1.9423312395299341,1.999686860017577,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,3,7,0.3,1093,1.9972931578225694,1.9647443235209914,2.0298419921241475,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,4,6,0.3,1365,1.982944947209653,1.9533322501501924,2.0125576442691133,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,6,5,0.3,1555,2.008259975318799,1.973139965887979,2.043379984749619,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,7,5,0.3,2801,1.9995207047854107,1.9640601138663507,2.034981295704471,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,5,6,0.3,3906,1.9981162758809818,1.9639748565832442,2.0322576951787195,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,4,7,0.3,5461,2.0058877233877235,1.9732194826513567,2.03855596412409,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,6,6,0.3,9331,1.9931104026692261,1.9594710754035662,2.026749729934886,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,5,7,0.3,19531,2.0275058275058275,1.9945384697177706,2.0604731852938847,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,7,6,0.3,19608,2.012011609305727,1.97600431996286,2.0480188986485937,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,6,7,0.3,55987,2.016876456876457,1.9842006165939348,2.0495522971589795,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
RMC,7,7,0.3,137257,2.0131815439462497,1.9786025043074664,2.047760583585033,2.0424545454545453,2.008999678462498,2.0759094124465927,2.0,6.0
D-GRS,1,2,0.6,2,1.453031991744066,1.441519780478965,1.4645442030091669,1.453031991744066,1.441519780478965,1.4645442030091669,1.0,2.0
D-GRS,1,3,0.6,3,1.7732868275515334,1.7513551564474936,1.7952184986555733,1.7732868275515334,1.7513551564474936,1.7952184986555733,1.0,3.0
D-GRS,1,4,0.6,4,1.8359391654097537,1.8077179954163867,1.8641603354031206,1.8359391654097537,1.8077179954163867,1.8641603354031206,1.0,4.0
D-GRS,1,5,0.6,5,1.8699291894895609,1.8406810564459595,1.8991773225331623,1.8699291894895609,1.8406810564459595,1.8991773225331623,1.0,5.0
D-GRS,1,6,0.6,6,1.8690291603821014,1.8369126307964696,1.9011456899677333,1.8699291894895609,1.8406810564459595,1.8991773225331623,1.0,5.0
D-GRS,1,7,0.6,7,1.871555092482337,1.8431215824426972,1.8999886025219768,1.871555092482337,1.8431215824426972,1.8999886025219768,1.0,7.0
D-GRS,7,2,0.6,8,1.527784657722738,1.5149649756055448,1.5406043398399314,1.871555092482337,1.8431215824426972,1.8999886025219768,1.0,7.0
D-GRS,3,3,0.6,13,1.871107843137255,1.852997131878552,1.8892185543959579,1.871555092482337,1.8431215824426972,1.8999886025219768,1.0,7.0
D-GRS,2,4,0.6,15,1.9799577677224736,1.9523884685708077,2.007527066874139,1.9799577677224736,1.9523884685708077,2.007527066874139,2.0,4.0
D-GRS,4,3,0.6,21,1.8945143288084463,1.8722729746367885,1.916755682980104,1.9799577677224736,1.9523884685708077,2.007527066874139,2.0,4.0
D-GRS,2,5,0.6,31,1.9783112573700807,1.9455078657939426,2.011114648946219,1.9799577677224736,1.9523884685708077,2.007527066874139,2.0,4.0
D-GRS,3,4,0.6,40,2.0089801407742582,1.9749241481289133,2.043036133419603,2.0089801407742582,1.9749241481289133,2.043036133419603,3.0,4.0
D-GRS,6,3,0.6,43,1.9186628959276018,1.899477935124101,1.9378478567311026,2.0089801407742582,1.9749241481289133,2.043036133419603,3.0,4.0
D-GRS,7,3,0.6,57,1.9218989441930616,1.8992679738175264,1.9445299145685968,2.0089801407742582,1.9749241481289133,2.043036133419603,3.0,4.0
D-GRS,2,6,0.6,63,1.9905912518853695,1.960136368618254,2.021046135152485,2.0089801407742582,1.9749241481289133,2.043036133419603,3.0,4.0
D-GRS,4,4,0.6,85,2.060886672151378,2.0308007738332647,2.0909725704694915,2.060886672151378,2.0308007738332647,2.0909725704694915,4.0,4.0
D-GRS,3,5,0.6,121,2.045364756158874,2.0131040816152352,2.0776254307025126,2.060886672151378,2.0308007738332647,2.0909725704694915,4.0,4.0
D-GRS,2,7,0.6,127,1.9865804881393117,1.9487734443218276,2.024387531956796,2.060886672151378,2.0308007738332647,2.0909725704694915,4.0,4.0
D-GRS,5,4,0.6,156,2.0664064856711915,2.03503723738162,2.097775733960763,2.0664064856711915,2.03503723738162,2.097775733960763,5.0,4.0
D-GRS,6,4,0.6,259,2.086960372960373,2.0578800058298756,2.1160407400908707,2.086960372960373,2.0578800058298756,2.1160407400908707,6.0,4.0
D-GRS,4,5,0.6,341,2.075824626354038,2.043785405135734,2.1078638475723417,2.086960372960373,2.0578800058298756,2.1160407400908707,6.0,4.0
D-GRS,3,6,0.6,364,2.0512162347456466,2.0148984076436873,2.087534061847606,2.086960372960373,2.0578800058298756,2.1160407400908707,6.0,4.0
D-GRS,7,4,0.6,400,2.117947552447552,2.0872268028787664,2.148668302016338,2.117947552447552,2.0872268028787664,2.148668302016338,7.0,4.0
D-GRS,5,5,0.6,781,2.1237156177156176,2.0933977894195546,2.1540334460116806,2.1237156177156176,2.0933977894195546,2.1540334460116806,5.0,5.0
D-GRS,3,7,0.6,1093,2.069950226244344,2.036214496809961,2.1036859556787273,2.1237156177156176,2.0933977894195546,2.1540334460116806,5.0,5.0
D-GRS,4,6,0.6,1365,2.10732140408611,2.071776373057009,2.142866435115211,2.1237156177156176,2.0933977894195546,2.1540334460116806,5.0,5.0
D-GRS,6,5,0.6,1555,2.141125874125874,2.1093275597719114,2.1729241884798367,2.141125874125874,2.1093275597719114,2.1729241884798367,6.0,5.0
D-GRS,7,5,0.6,2801,2.1413135198135196,2.1089657095706986,2.1736613300563405,2.1413135198135196,2.1089657095706986,2.1736613300563405,7.0,5.0
D-GRS,5,6,0.6,3906,2.08895337995338,2.057185955056974,2.120720804849786,2.1413135198135196,2.1089657095706986,2.1736613300563405,7.0,5.0
D-GRS,4,7,0.6,5461,2.1322304949952007,2.097576113893488,2.1668848760969133,2.1413135198135196,2.1089657095706986,2.1736613300563405,7.0,5.0
D-GRS,6,6,0.6,9331,2.1589079254079255,2.1266167394491178,2.1911991113667333,2.1589079254079255,2.1266167394491178,2.1911991113667333,6.0,6.0
D-GRS,5,7,0.6,19531,2.1505370218017275,2.1094597862990447,2.19161425730441,2.1589079254079255,2.1266167394491178,2.1911991113667333,6.0,6.0
D-GRS,7,6,0.6,19608,2.1950151515151517,2.1600508490997106,2.229979453930593,2.1950151515151517,2.1600508490997106,2.229979453930593,7.0,6.0
D-GRS,6,7,0.6,55987,2.1481076146076146,2.108053633607404,2.1881615956078253,2.1950151515151517,2.1600508490997106,2.229979453930593,7.0,6.0
D-GRS,7,7,0.6,137257,2.163314411079117,2.126023299598591,2.2006055225596435,2.1950151515151517,2.1600508490997106,2.229979453930593,7.0,6.0
RASS,1,2,0.6,2,1.4491606467148261,1.438020487711058,1.4603008057185942,1.4491606467148261,1.438020487711058,1.4603008057185942,1.0,2.0
RASS,1,3,0.6,3,1.7622745098039214,1.7424594866121006,1.7820895329957422,1.7622745098039214,1.7424594866121006,1.7820895329957422,1.0,3.0
RASS,1,4,0.6,4,1.8635216189039718,1.8373005724192875,1.8897426653886562,1.8635216189039718,1.8373005724192875,1.8897426653886562,1.0,4.0
RASS,1,5,0.6,5,1.8787875816993462,1.8471225724960099,1.9104525909026826,1.8787875816993462,1.8471225724960099,1.9104525909026826,1.0,5.0
RASS,1,6,0.6,6,1.8865723981900453,1.8500130773592505,1.9231317190208401,1.8865723981900453,1.8500130773592505,1.9231317190208401,1.0,6.0
RASS,1,7,0.6,7,1.8865005424571988,1.8578752984929154,1.9151257864214821,1.8865723981900453,1.8500130773592505,1.9231317190208401,1.0,6.0
RASS,7,2,0.6,8,1.5652091503267973,1.5521752896110308,1.5782430110425638,1.8865723981900453,1.8500130773592505,1.9231317190208401,1.0,6.0
RASS,3,3,0.6,13,1.9118514328808447,1.8935106982459484,1.930192167515741,1.9118514328808447,1.8935106982459484,1.930192167515741,3.0,3.0
RASS,2,4,0.6,15,2.020871794871795,1.9955685822927938,2.0461750074507963,2.020871794871795,1.9955685822927938,2.0461750074507963,2.0,4.0
RASS,4,3,0.6,21,1.954128205128205,1.933152161523907,1.975104248732503,2.020871794871795,1.9955685822927938,2.0461750074507963,2.0,4.0
RASS,2,5,0.6,31,2.044588578088578,2.0160519178196097,2.0731252383575463,2.044588578088578,2.0160519178196097,2.0731252383575463,2.0,5.0
RASS,3,4,0.6,40,2.071030303030303,2.0386549529186198,2.1034056531419862,2.071030303030303,2.0386549529186198,2.1034056531419862,3.0,4.0
RASS,6,3,0.6,43,1.962944947209653,1.9436767480697654,1.9822131463495405,2.071030303030303,2.0386549529186198,2.1034056531419862,3.0,4.0
RASS,7,3,0.6,57,1.979551282051282,1.9628448719635754,1.9962576921389885,2.071030303030303,2.0386549529186198,2.1034056531419862,3.0,4.0
RASS,2,6,0.6,63,2.0409321266968323,2.0097045527331856,2.072159700660479,2.071030303030303,2.0386549529186198,2.1034056531419862,3.0,4.0
RASS,4,4,0.6,85,2.1235335252982313,2.0940280335202,2.1530390170762623,2.1235335252982313,2.0940280335202,2.1530390170762623,4.0,4.0
RASS,3,5,0.6,121,2.1117552447552446,2.0763454460950346,2.1471650434154546,2.1235335252982313,2.0940280335202,2.1530390170762623,4.0,4.0
RASS,2,7,0.6,127,2.0468263403263403,2.0135142728055415,2.080138407847139,2.1235335252982313,2.0940280335202,2.1530390170762623,4.0,4.0
RASS,5,4,0.6,156,2.144934731934732,2.1147731544828194,2.1750963093866447,2.144934731934732,2.1147731544828194,2.1750963093866447,5.0,4.0
RASS,6,4,0.6,259,2.144755244755245,2.116930154655185,2.1725803348553048,2.144934731934732,2.1147731544828194,2.1750963093866447,5.0,4.0
RASS,4,5,0.6,341,2.160530303030303,2.131342715982826,2.1897178900777803,2.160530303030303,2.131342715982826,2.1897178900777803,4.0,5.0
RASS,3,6,0.6,364,2.137458041958042,2.1017349978132494,2.1731810861028347,2.160530303030303,2.131342715982826,2.1897178900777803,4.0,5.0
RASS,7,4,0.6,400,2.1957937062937063,2.1691924986922015,2.222394913895211,2.1957937062937063,2.1691924986922015,2.222394913895211,7.0,4.0
RASS,5,5,0.6,781,2.1797668997669,2.149035475369851,2.210498324163949,2.1957937062937063,2.1691924986922015,2.222394913895211,7.0,4.0
RASS,3,7,0.6,1093,2.130986013986014,2.0980613626457982,2.16391066532623,2.1957937062937063,2.1691924986922015,2.222394913895211,7.0,4.0
RASS,4,6,0.6,1365,2.1855556698203755,2.1481503510703805,2.2229609885703705,2.1957937062937063,2.1691924986922015,2.222394913895211,7.0,4.0
RASS,6,5,0.6,1555,2.2478449883449882,2.215932864435872,2.2797571122541047,2.2478449883449882,2.215932864435872,2.2797571122541047,6.0,5.0
RASS,7,5,0.6,2801,2.2623729603729603,2.2330331864388575,2.291712734307063,2.2623729603729603,2.2330331864388575,2.291712734307063,7.0,5.0
RASS,5,6,0.6,3906,2.2183869463869463,2.185537240563483,2.2512366522104097,2.2623729603729603,2.2330331864388575,2.291712734307063,7.0,5.0
RASS,4,7,0.6,5461,2.1956958041958043,2.159649227773879,2.23174238061773,2.2623729603729603,2.2330331864388575,2.291712734307063,7.0,5.0
RASS,6,6,0.6,9331,2.2479149184149185,2.211213742040657,2.2846160947891803,2.2623729603729603,2.2330331864388575,2.291712734307063,7.0,5.0
RASS,5,7,0.6,19531,2.217846153846154,2.1836144767664445,2.252077830925863,2.2623729603729603,2.2330331864388575,2.291712734307063,7.0,5.0
RASS,7,6,0.6,19608,2.295888111888112,2.2552652455998805,2.336510978176343,2.295888111888112,2.2552652455998805,2.336510978176343,7.0,6.0
RASS,6,7,0.6,55987,2.2626946386946387,2.2252171412616226,2.300172136127655,2.295888111888112,2.2552652455998805,2.336510978176343,7.0,6.0
RASS,7,7,0.6,137257,2.265537296037296,2.224410059973666,2.3066645321009265,2.295888111888112,2.2552652455998805,2.336510978176343,7.0,6.0
RMC,1,2,0.6,2,1.445546611627107,1.4341078282609965,1.4569853949932174,1.445546611627107,1.4341078282609965,1.4569853949932174,1.0,2.0
RMC,1,3,0.6,3,1.7629263845889234,1.74203669220933,1.7838160769685167,1.7629263845889234,1.74203669220933,1.7838160769685167,1.0,3.0
RMC,1,4,0.6,4,1.8741083855944538,1.8453197485445307,1.9028970226443769,1.8741083855944538,1.8453197485445307,1.9028970226443769,1.0,4.0
RMC,4,2,0.6,5,1.8881151332327804,1.8587374514124613,1.9174928150530994,1.8881151332327804,1.8587374514124613,1.9174928150530994,4.0,2.0
RMC,1,6,0.6,6,1.8976021010293456,1.867664163930195,1.9275400381284962,1.8976021010293456,1.867664163930195,1.9275400381284962,1.0,6.0
RMC,1,7,0.6,7,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,7,2,0.6,8,1.896410005027652,1.8675995244395567,1.9252204856157473,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,3,3,0.6,13,1.8744190548014077,1.8448902275737835,1.9039478820290319,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,2,4,0.6,15,1.9007104072398189,1.8710724295454586,1.9303483849341792,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,4,3,0.6,21,1.8668738456246197,1.8332677587818569,1.9004799324673824,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,5,3,0.6,31,1.8766867772750127,1.847936306651498,1.9054372478985273,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,3,4,0.6,40,1.8706687174194914,1.8395830517103136,1.9017543831286692,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,6,3,0.6,43,1.884608597285068,1.8548855726942926,1.9143316218758433,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,7,3,0.6,57,1.8971696832579186,1.8689479577267973,1.9253914087890398,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,2,6,0.6,63,1.8969791352438412,1.873154709588425,1.9208035608992575,1.9017443438914026,1.8692081231589293,1.9342805646238759,1.0,7.0
RMC,4,4,0.6,85,1.9030766716943188,1.872406671106631,1.9337466722820067,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,3,5,0.6,121,1.8975455796353629,1.8632381143197574,1.9318530449509683,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,2,7,0.6,127,1.902565941626313,1.8681488960306813,1.9369829872219446,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,5,4,0.6,156,1.8936038667215138,1.8601503644416697,1.927057369001358,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,6,4,0.6,259,1.8877365907226586,1.8554563339139627,1.9200168475313546,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,4,5,0.6,341,1.8975055304172952,1.8661000629147813,1.9289109979198091,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,3,6,0.6,364,1.9015437405731523,1.872729143901143,1.9303583372451616,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,7,4,0.6,400,1.874643579159059,1.8437582398654082,1.9055289184527098,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,5,5,0.6,781,1.8500150829562594,1.8208574823943906,1.8791726835181282,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,3,7,0.6,1093,1.8691719457013574,1.8437425597497077,1.894601331653007,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,4,6,0.6,1365,1.8725462543991955,1.8440981707149244,1.9009943380834666,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,6,5,0.6,1555,1.8832129210658621,1.8534258117024862,1.913000030429238,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,7,5,0.6,2801,1.8927107043283513,1.8616431570525995,1.923778251604103,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,5,6,0.6,3906,1.8679808949220713,1.8370151225313325,1.8989466673128101,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,4,7,0.6,5461,1.8962546505781799,1.8696143506078422,1.9228949505485176,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,6,6,0.6,9331,1.8907579582440264,1.8585212504130508,1.922994666075002,1.9030766716943188,1.872406671106631,1.9337466722820067,4.0,4.0
RMC,5,7,0.6,19531,1.9044089994972346,1.8716981191146327,1.9371198798798366,1.9044089994972346,1.8716981191146327,1.9371198798798366,5.0,7.0
RMC,7,6,0.6,19608,1.8798240321769735,1.848282269363847,1.9113657949901,1.9044089994972346,1.8716981191146327,1.9371198798798366,5.0,7.0
RMC,6,7,0.6,55987,1.8968496732026146,1.8641159694882752,1.929583376916954,1.9044089994972346,1.8716981191146327,1.9371198798798366,5.0,7.0
RMC,7,7,0.6,137257,1.8979313725490194,1.8651062615075829,1.930756483590456,1.9044089994972346,1.8716981191146327,1.9371198798798366,5.0,7.0


==> figures/latent-space/data/sd3-speedup-full-tree.csv <==
rule,K,L,eps,budget,mean_speedup,ci_low,ci_high,best_speedup,best_ci_low,best_ci_high
d-grs,2,2,0.8,7,1.113788652192401,1.1039103874888228,1.1236669168959792,1.113788652192401,1.1039103874888228,1.1236669168959792
d-grs,3,2,0.8,13,1.1258548728114754,1.1158269710537239,1.135882774569227,1.1258548728114754,1.1158269710537239,1.135882774569227
d-grs,2,3,0.8,15,1.1143449931090117,1.1054888457290812,1.1232011404889422,1.1258548728114754,1.1158269710537239,1.135882774569227
d-grs,4,2,0.8,21,1.13524391319167,1.124686163711557,1.145801662671783,1.13524391319167,1.124686163711557,1.145801662671783
d-grs,5,2,0.8,31,1.1327153605980662,1.1231425327705016,1.1422881884256308,1.13524391319167,1.124686163711557,1.145801662671783
d-grs,3,3,0.8,40,1.114906304692168,1.1052823154110474,1.1245302939732884,1.13524391319167,1.124686163711557,1.145801662671783
d-grs,6,2,0.8,43,1.1416311662436787,1.1329648582546241,1.1502974742327332,1.1416311662436787,1.1329648582546241,1.1502974742327332
d-grs,4,3,0.8,85,1.1317339352058502,1.1215561240517593,1.141911746359941,1.1416311662436787,1.1329648582546241,1.1502974742327332
d-grs,5,3,0.8,156,1.1306202274896902,1.1213185767398632,1.139921878239517,1.1416311662436787,1.1329648582546241,1.1502974742327332
d-grs,6,3,0.8,259,1.1404052553129183,1.1315760737532217,1.1492344368726148,1.1416311662436787,1.1329648582546241,1.1502974742327332
paws,2,2,0.8,7,1.1174192369120244,1.108974782992185,1.1258636908318638,1.1174192369120244,1.108974782992185,1.1258636908318638
paws,3,2,0.8,13,1.126726280078804,1.1175467234056595,1.1359058367519486,1.126726280078804,1.1175467234056595,1.1359058367519486
paws,2,3,0.8,15,1.1160411220837807,1.1066519216069242,1.1254303225606372,1.126726280078804,1.1175467234056595,1.1359058367519486
paws,4,2,0.8,21,1.1398796689428372,1.1304898003287998,1.1492695375568747,1.1398796689428372,1.1304898003287998,1.1492695375568747
paws,5,2,0.8,31,1.1508205602312709,1.1396266978123732,1.1620144226501685,1.1508205602312709,1.1396266978123732,1.1620144226501685
paws,3,3,0.8,40,1.1308010982845915,1.120438996375385,1.1411632001937981,1.1508205602312709,1.1396266978123732,1.1620144226501685
paws,6,2,0.8,43,1.1482989374391137,1.1369322403717268,1.1596656345065006,1.1508205602312709,1.1396266978123732,1.1620144226501685
paws,4,3,0.8,85,1.1388394514451976,1.1288316060683412,1.148847296822054,1.1508205602312709,1.1396266978123732,1.1620144226501685
paws,5,3,0.8,156,1.1524684188380783,1.1417503181736632,1.1631865195024933,1.1524684188380783,1.1417503181736632,1.1631865195024933
paws,6,3,0.8,259,1.1505483368899692,1.1394384409940292,1.161658232785909,1.1524684188380783,1.1417503181736632,1.1631865195024933
rmc,2,2,0.8,7,1.1000934370269242,1.0921589273122116,1.1080279467416367,1.1000934370269242,1.0921589273122116,1.1080279467416367
rmc,3,2,0.8,13,1.1009398097312342,1.0926134190325902,1.1092662004298781,1.1009398097312342,1.0926134190325902,1.1092662004298781
rmc,2,3,0.8,15,1.100995565712037,1.093246452016673,1.108744679407401,1.100995565712037,1.093246452016673,1.108744679407401
rmc,4,2,0.8,21,1.094942154426198,1.0880586410245678,1.101825667827828,1.100995565712037,1.093246452016673,1.108744679407401
rmc,5,2,0.8,31,1.1006033209710362,1.091934866908773,1.1092717750332994,1.100995565712037,1.093246452016673,1.108744679407401
rmc,3,3,0.8,40,1.1047494243600309,1.0973801107643986,1.1121187379556632,1.1047494243600309,1.0973801107643986,1.1121187379556632
rmc,6,2,0.8,43,1.0952078394089684,1.0868742512928788,1.103541427525058,1.1047494243600309,1.0973801107643986,1.1121187379556632
rmc,4,3,0.8,85,1.1009496851831262,1.0933409257226705,1.1085584446435819,1.1047494243600309,1.0973801107643986,1.1121187379556632
rmc,5,3,0.8,156,1.1009496851831262,1.0933409257226705,1.1085584446435819,1.1047494243600309,1.0973801107643986,1.1121187379556632
rmc,6,3,0.8,259,1.1009496851831262,1.0933409257226705,1.1085584446435819,1.1047494243600309,1.0973801107643986,1.1121187379556632


==> figures/latent-space/data/sd3-speedup-internal-tree.csv <==
rule,K,L,eps,budget,mean_speedup,ci_low,ci_high,best_speedup,best_ci_low,best_ci_high
d-grs,2,2,0.8,3,1.0858402734934787,1.0792641047767757,1.0924164422101816,1.0858402734934787,1.0792641047767757,1.0924164422101816
d-grs,3,2,0.8,4,1.0963345287728472,1.08961890744888,1.1030501500968144,1.0963345287728472,1.08961890744888,1.1030501500968144
d-grs,4,2,0.8,5,1.0998841106609385,1.0933172140917593,1.1064510072301177,1.0998841106609385,1.0933172140917593,1.1064510072301177
d-grs,5,2,0.8,6,1.1003989709557185,1.0936920042331473,1.1071059376782897,1.1003989709557185,1.0936920042331473,1.1071059376782897
d-grs,6,2,0.8,7,1.1018329309944754,1.0944714566953926,1.1091944052935583,1.1018329309944754,1.0944714566953926,1.1091944052935583
d-grs,2,3,0.8,7,1.1111171640101343,1.103021355692816,1.1192129723274526,1.1111171640101343,1.103021355692816,1.1192129723274526
d-grs,3,3,0.8,13,1.1275651766648902,1.1182851811219288,1.1368451722078516,1.1275651766648902,1.1182851811219288,1.1368451722078516
d-grs,4,3,0.8,21,1.1272306843779363,1.1180310160059244,1.1364303527499482,1.1275651766648902,1.1182851811219288,1.1368451722078516
d-grs,5,3,0.8,31,1.1306789516851996,1.1211715815329222,1.140186321837477,1.1306789516851996,1.1211715815329222,1.140186321837477
d-grs,6,3,0.8,43,1.1407817034079735,1.1310113343854398,1.1505520724305072,1.1407817034079735,1.1310113343854398,1.1505520724305072
paws,2,2,0.8,3,1.0942820792308776,1.087991259100438,1.1005728993613173,1.0942820792308776,1.087991259100438,1.1005728993613173
paws,3,2,0.8,4,1.1001669049520915,1.092765923455391,1.107567886448792,1.1001669049520915,1.092765923455391,1.107567886448792
paws,4,2,0.8,5,1.10202067443718,1.0955499277195124,1.1084914211548478,1.10202067443718,1.0955499277195124,1.1084914211548478
paws,5,2,0.8,6,1.1083453872108944,1.1004664739482182,1.1162243004735706,1.1083453872108944,1.1004664739482182,1.1162243004735706
paws,6,2,0.8,7,1.1121906336515712,1.1053357069272458,1.1190455603758966,1.1121906336515712,1.1053357069272458,1.1190455603758966
paws,2,3,0.8,7,1.1189524489820724,1.1097553500928177,1.128149547871327,1.1189524489820724,1.1097553500928177,1.128149547871327
paws,3,3,0.8,13,1.1322426024078787,1.1219876479435005,1.1424975568722568,1.1322426024078787,1.1219876479435005,1.1424975568722568
paws,4,3,0.8,21,1.1310363192073518,1.1225759041553214,1.1394967342593822,1.1322426024078787,1.1219876479435005,1.1424975568722568
paws,5,3,0.8,31,1.1441127581601178,1.1344841791678308,1.1537413371524048,1.1441127581601178,1.1344841791678308,1.1537413371524048
paws,6,3,0.8,43,1.1519103317735082,1.141808430930176,1.1620122326168405,1.1519103317735082,1.141808430930176,1.1620122326168405
rmc,2,2,0.8,3,1.097778040771478,1.088927335385112,1.1066287461578437,1.097778040771478,1.088927335385112,1.1066287461578437
rmc,3,2,0.8,4,1.0994328764913597,1.090678452570265,1.1081873004124543,1.0994328764913597,1.090678452570265,1.1081873004124543
rmc,4,2,0.8,5,1.0962475925603,1.0889950972549352,1.1035000878656647,1.0994328764913597,1.090678452570265,1.1081873004124543
rmc,5,2,0.8,6,1.0994466357532233,1.09131778901678,1.1075754824896666,1.0994466357532233,1.09131778901678,1.1075754824896666
rmc,6,2,0.8,7,1.098210727391319,1.09015073603001,1.1062707187526282,1.0994466357532233,1.09131778901678,1.1075754824896666
rmc,2,3,0.8,7,1.098210727391319,1.09015073603001,1.1062707187526282,1.0994466357532233,1.09131778901678,1.1075754824896666
rmc,3,3,0.8,13,1.0982837791155349,1.0906874009367806,1.1058801572942891,1.0994466357532233,1.09131778901678,1.1075754824896666
rmc,4,3,0.8,21,1.0936408846593333,1.0856315882490708,1.1016501810695958,1.0994466357532233,1.09131778901678,1.1075754824896666
rmc,5,3,0.8,31,1.096080702453044,1.0873320574295127,1.1048293474765751,1.0994466357532233,1.09131778901678,1.1075754824896666
rmc,6,3,0.8,43,1.092718277428375,1.0840247484129568,1.1014118064437932,1.0994466357532233,1.09131778901678,1.1075754824896666


==> figures/pixel-space/data/pixel-space-speedup-results-full-tree.csv <==
eps,K,L,rule,dataset,B,speedup_mean,ci_low,ci_high,std_low,std_high
0.1,2,3,d-grs,cifar10,15,2.30691441555559,2.300958733724071,2.312870097387109,2.238968959292137,2.3748598718190426
0.1,2,3,paws,cifar10,15,2.390970201979609,2.385646202546528,2.39629420141269,2.330231300731958,2.4517091032272598
0.1,2,3,rmc,cifar10,15,2.3957148770167564,2.3857602820740955,2.4056694719594174,2.282147780178666,2.509281973854847
0.1,2,5,d-grs,cifar10,63,2.5440168532152594,2.533963925427244,2.5540697810032746,2.4293279251188356,2.6587057813116832
0.1,2,5,paws,cifar10,63,2.7012232723613905,2.691116257772757,2.711330286950024,2.585917294454416,2.8165292502683648
0.1,2,5,rmc,cifar10,63,2.3926722686846844,2.3828372018043056,2.4025073355650632,2.280468808951094,2.5048757284182748
0.1,3,4,d-grs,cifar10,121,2.553415948837431,2.5445787283464565,2.5622531693284056,2.4525964297049163,2.654235467969946
0.1,3,4,paws,cifar10,121,2.716213056551756,2.708056313965452,2.72436979913806,2.6231567764602093,2.8092693366433026
0.1,3,4,rmc,cifar10,121,2.388487639805584,2.3788659799714016,2.3981092996397666,2.27871883651165,2.498256443099518
0.1,4,4,d-grs,cifar10,341,2.601086134746204,2.5925068798929516,2.6096653895994564,2.50320961919433,2.698962650298078
0.1,4,4,paws,cifar10,341,2.779449310909992,2.7715638482746563,2.7873347735453278,2.689487930876086,2.869410690943898
0.1,4,4,rmc,cifar10,341,2.388487639805584,2.3788659799714016,2.3981092996397666,2.27871883651165,2.498256443099518
0.3,2,3,d-grs,cifar10,15,2.240269664554346,2.2343875205284576,2.246151808580234,2.1731631650883734,2.3073761640203183
0.3,2,3,paws,cifar10,15,2.3683307314860262,2.3628746279573827,2.37378683501467,2.3060847193313148,2.4305767436407377
0.3,2,3,rmc,cifar10,15,2.2657236149835462,2.257250488242536,2.2741967417245563,2.1690578630709445,2.362389366896148
0.3,2,5,d-grs,cifar10,63,2.4024224480389464,2.393239771233324,2.4116051248445687,2.297661787055365,2.507183109022528
0.3,2,5,paws,cifar10,63,2.6898216688740866,2.680036889533338,2.699606448214835,2.5781919150437345,2.8014514227044387
0.3,2,5,rmc,cifar10,63,2.2650822587327113,2.256367833333759,2.2737966841316637,2.165663648646447,2.3645008688189755
0.3,3,4,d-grs,cifar10,121,2.439415745786406,2.431414334495997,2.447417157076815,2.348131564351259,2.5306999272215527
0.3,3,4,paws,cifar10,121,2.686433680574857,2.6782110822059018,2.694656278943812,2.5926260841224953,2.7802412770272187
0.3,3,4,rmc,cifar10,121,2.2632668564318146,2.254724044143646,2.271809668719983,2.1658060962513805,2.3607276166122486
0.3,4,4,d-grs,cifar10,341,2.4926827901162323,2.483949631552064,2.5014159486804006,2.393050462525597,2.5923151177068675
0.3,4,4,paws,cifar10,341,2.7514335233445135,2.7433135153154447,2.7595535313735824,2.658796329819808,2.844070716869219
0.3,4,4,rmc,cifar10,341,2.2632668564318146,2.254724044143646,2.271809668719983,2.1658060962513805,2.3607276166122486
0.6,2,3,d-grs,cifar10,15,2.033536490474275,2.028023132660359,2.0390498482881916,1.970637292228376,2.0964356887201743
0.6,2,3,paws,cifar10,15,2.277694344213357,2.2722434696341423,2.2831452187925714,2.215507986580962,2.3398807018457517
0.6,2,3,rmc,cifar10,15,1.9772644339101535,1.9714976775922464,1.9830311902280606,1.911474336274863,2.043054531545444
0.6,2,5,d-grs,cifar10,63,2.061753046258188,2.055668093539151,2.067837998977225,1.9923328017702366,2.131173290746139
0.6,2,5,paws,cifar10,63,2.4925823546229253,2.4836592688147574,2.5015054404310932,2.390783240152891,2.59438146909296
0.6,2,5,rmc,cifar10,63,1.981817521101932,1.9760364921126943,1.9875985500911697,1.9158645935517664,2.0477704486520976
0.6,3,4,d-grs,cifar10,121,2.114283041296258,2.1080424016128796,2.120523680979636,2.0430866405048445,2.1854794420876713
0.6,3,4,paws,cifar10,121,2.515703165421053,2.5075823367142624,2.5238239941278438,2.4230566091862804,2.608349721655826
0.6,3,4,rmc,cifar10,121,1.9852611132255278,1.9793791334777755,1.99114309297328,1.9181564879283277,2.052365738522728
0.6,4,4,d-grs,cifar10,341,2.1543717438000645,2.1474390323471937,2.1613044552529352,2.0752798352438906,2.2334636523562383
0.6,4,4,paws,cifar10,341,2.5765631923223706,2.5693476517585814,2.58377873288616,2.4942446250007375,2.6588817596440038
0.6,4,4,rmc,cifar10,341,1.9852611132255278,1.9793791334777755,1.99114309297328,1.9181564879283277,2.052365738522728
0.1,2,3,d-grs,ffhq,15,2.0589039426538167,2.0539545293297246,2.063853355977909,2.0024385108098723,2.115369374497761
0.1,2,3,paws,ffhq,15,2.1210715022978963,2.116101742469635,2.1260412621261575,2.0643739471558575,2.177769057439935
0.1,2,3,rmc,ffhq,15,2.015872683204752,2.0103285470312326,2.021416819378272,1.952622349732786,2.0791230166767183
0.1,2,5,d-grs,ffhq,63,2.100131530478709,2.0944599793786884,2.10580308157873,2.0354275825322286,2.1648354784251898
0.1,2,5,paws,ffhq,63,2.1871022896605363,2.180835573172227,2.1933690061488456,2.115608391376975,2.2585961879440974
0.1,2,5,rmc,ffhq,63,2.0282656671286645,2.022395996014672,2.034135338242657,1.9613014650038973,2.0952298692534317
0.1,3,4,d-grs,ffhq,121,2.1421346750769925,2.1359738974922733,2.1482954526617117,2.071849381843883,2.212419968310102
0.1,3,4,paws,ffhq,121,2.239730266053474,2.2333151894272762,2.246145342679672,2.166543799639962,2.312916732466986
0.1,3,4,rmc,ffhq,121,2.025955533683299,2.020052674941613,2.031858392424985,1.9586127101731503,2.0932983571934476
0.1,4,4,d-grs,ffhq,341,2.2259866683297176,2.219118623490514,2.2328547131689214,2.1476325094880044,2.3043408271714307
0.1,4,4,paws,ffhq,341,2.2806903712059756,2.274239310790204,2.2871414316217473,2.207093383366061,2.35428735904589
0.1,4,4,rmc,ffhq,341,2.05143727480784,2.04523767223356,2.05763687738212,1.9807090462896115,2.1221655033260682
0.3,2,3,d-grs,ffhq,15,2.0692752827013123,2.064382483431214,2.074168081971411,2.013455732863552,2.1250948325390726
0.3,2,3,paws,ffhq,15,2.109030640866423,2.1044095789461674,2.113651702786678,2.0563112093259823,2.1617500724068632
0.3,2,3,rmc,ffhq,15,2.0374420344117112,2.0313200923561445,2.043563976467278,1.9675997967047643,2.107284272118658
0.3,2,5,d-grs,ffhq,63,2.126153232205887,2.119915161743957,2.1323913026678167,2.054986142403292,2.197320322008482
0.3,2,5,paws,ffhq,63,2.1642844460761435,2.1582714915623176,2.1702974005899693,2.095685593838753,2.232883298313534
0.3,2,5,rmc,ffhq,63,2.030066264732231,2.024133231908363,2.0359992975560988,1.9623791999010796,2.0977533295633823
0.3,3,4,d-grs,ffhq,121,2.167994545399954,2.1618738424355235,2.174115248364384,2.0981664438767367,2.237822646923171
0.3,3,4,paws,ffhq,121,2.2147589275815056,2.2089849052518686,2.2205329499111426,2.148885935578089,2.280631919584922
0.3,3,4,rmc,ffhq,121,2.0369180440876877,2.0309326586425036,2.042903429532872,1.9686337138480463,2.1052023743273294
0.3,4,4,d-grs,ffhq,341,2.2017564606097766,2.1956656150311797,2.2078473061883734,2.1322689873740805,2.2712439338454726
0.3,4,4,paws,ffhq,341,2.257259270430439,2.251210916225515,2.2633076246353627,2.1882565604599957,2.326261980400882
0.3,4,4,rmc,ffhq,341,2.0369180440876877,2.0309326586425036,2.042903429532872,1.9686337138480463,2.1052023743273294
0.6,2,3,d-grs,ffhq,15,1.9851993354910829,1.980721976381933,1.9896766946002327,1.9341193389209974,2.0362793320611683
0.6,2,3,paws,ffhq,15,2.013363016707788,2.0091812634449155,2.0175447699706606,1.9656554424174102,2.061070590998166
0.6,2,3,rmc,ffhq,15,1.9435744828909962,1.9385679652035386,1.9485810005784538,1.886457575341453,2.0006913904405397
0.6,2,5,d-grs,ffhq,63,2.005287095344188,1.9997070835683657,2.0108671071200104,1.9416274747013909,2.0689467159869857
0.6,2,5,paws,ffhq,63,2.039402221571063,2.0340513399840146,2.044753103158112,1.9783566349986492,2.1004478081434774
0.6,2,5,rmc,ffhq,63,1.9353202139953605,1.9301801315532283,1.9404602964374926,1.8766795315945421,1.9939608963961788
0.6,3,4,d-grs,ffhq,121,2.046501137335574,2.041616848002189,2.0513854266689595,1.9907786731966615,2.1022236014744866
0.6,3,4,paws,ffhq,121,2.082704114768528,2.077386515590362,2.088021713946694,2.022038230893651,2.143369998643405
0.6,3,4,rmc,ffhq,121,1.938284518731715,1.9335197106539763,1.9430493268094537,1.8839251577033287,1.9926438797601014
0.6,4,4,d-grs,ffhq,341,2.0807515152110727,2.074835056230708,2.0866679741914376,2.0132535332407433,2.148249497181402
0.6,4,4,paws,ffhq,341,2.1123741045960753,2.107037011165076,2.1177111980270746,2.051485820341065,2.173262388851086
0.6,4,4,rmc,ffhq,341,1.938284518731715,1.9335197106539763,1.9430493268094537,1.8839251577033287,1.9926438797601014


==> figures/pixel-space/data/pixel-space-speedup-results-internal-tree.csv <==
eps,K,L,rule,dataset,B,speedup_mean,ci_low,ci_high,std_low,std_high
0.1,2,3,d-grs,cifar10,7,2.1060359647858533,2.1008141595776744,2.1112577699940323,2.046462947384067,2.1656089821876394
0.1,2,3,paws,cifar10,7,2.1881410552177063,2.18292805728609,2.1933540531493225,2.1286685157194403,2.2476135947159723
0.1,2,3,rmc,cifar10,7,2.392705144600398,2.3833978223233094,2.402012466877487,2.2865224644980064,2.49888782470279
0.1,2,5,d-grs,cifar10,31,2.482380984415741,2.4735247379011494,2.4912372309303326,2.3813444067008325,2.5834175621306494
0.1,2,5,paws,cifar10,31,2.638279653595654,2.629412383780804,2.647146923410504,2.537117316448529,2.7394419907427787
0.1,2,5,rmc,cifar10,31,2.395186263164688,2.3855320746394972,2.404840451689879,2.285046355971193,2.5053261703581833
0.1,3,4,d-grs,cifar10,40,2.4218941622270638,2.414603662114425,2.4291846623397024,2.338720418136097,2.5050679063180303
0.1,3,4,paws,cifar10,40,2.5736449609464125,2.5663611212553312,2.5809288006374937,2.490547202341978,2.656742719550847
0.1,3,4,rmc,cifar10,40,2.3940169446157205,2.3839079754982064,2.4041259137332345,2.278688668446294,2.5093452207851468
0.1,4,4,d-grs,cifar10,85,2.4772171267390606,2.469553457189933,2.4848807962881883,2.3897860753668945,2.5646481781112267
0.1,4,4,paws,cifar10,85,2.6397212255180613,2.6322324843319995,2.647209966704123,2.554285846140836,2.7251566048952864
0.1,4,4,rmc,cifar10,85,2.3961800787867547,2.3860752560327434,2.406284901540766,2.2808991064471824,2.511461051126327
0.3,2,3,d-grs,cifar10,7,2.0459740225461718,2.041260173974842,2.0506878711175016,1.9921960335607967,2.099752011531547
0.3,2,3,paws,cifar10,7,2.177147687185301,2.1721448972849173,2.1821504770856843,2.1200733081322025,2.234222066238399
0.3,2,3,rmc,cifar10,7,2.2621579537166308,2.2532943212635392,2.2710215861697223,2.1610371134478243,2.363278793985437
0.3,2,5,d-grs,cifar10,31,2.374450383015043,2.3663044132174487,2.3825963528126377,2.281517004392178,2.467383761637908
0.3,2,5,paws,cifar10,31,2.619553627119647,2.6107460896620647,2.6283611645772296,2.519072747173066,2.720034507066228
0.3,2,5,rmc,cifar10,31,2.2622420879684912,2.2538994976937348,2.2705846782432477,2.1670655626481654,2.357418613288817
0.3,3,4,d-grs,cifar10,40,2.332635099379233,2.325922095060413,2.339348103698053,2.2560497218785662,2.4092204768799
0.3,3,4,paws,cifar10,40,2.54886942502886,2.541345459232714,2.556393390825006,2.4630321853320964,2.6347066647256234
0.3,3,4,rmc,cifar10,40,2.264007613819853,2.255444326384431,2.2725709012552753,2.1663132627153963,2.36170196492431
0.3,4,4,d-grs,cifar10,85,2.3760315544081823,2.368729871407741,2.3833332374086234,2.2927302302288934,2.459332878587471
0.3,4,4,paws,cifar10,85,2.6189979307835527,2.611770638932,2.6262252226351053,2.536545298776911,2.7014505627901944
0.3,4,4,rmc,cifar10,85,2.264011840526122,2.2555710255882673,2.272452655463977,2.167714718145822,2.360308962906422
0.6,2,3,d-grs,cifar10,7,1.8962001745190313,1.8924962702067207,1.899904078831342,1.85394414480229,1.9384562042357727
0.6,2,3,paws,cifar10,7,2.0915642161743806,2.0868351769970657,2.0962932553516955,2.0376129250073594,2.145515507341402
0.6,2,3,rmc,cifar10,7,1.9815193828638855,1.9758156104961968,1.9872231552315742,1.916447838260126,2.046590927467645
0.6,2,5,d-grs,cifar10,31,2.0594078375257006,2.0535750883957267,2.0652405866556744,1.9928648602281285,2.1259508148232724
0.6,2,5,paws,cifar10,31,2.4448013411810705,2.437012893465916,2.452589788896225,2.355946756842865,2.533655925519276
0.6,2,5,rmc,cifar10,31,1.9833642748892473,1.977349439865657,1.9893791099128375,1.914743968837235,2.0519845809412596
0.6,3,4,d-grs,cifar10,40,2.074992263367223,2.0696307038353763,2.08035382289907,2.013824857353849,2.1361596693805973
0.6,3,4,paws,cifar10,40,2.406175481622993,2.3994563050646787,2.4128946581813078,2.3295196880657745,2.482831275180212
0.6,3,4,rmc,cifar10,40,1.985164926916797,1.9789153104030401,1.991414543430554,1.9138661138654416,2.0564637399681525
0.6,4,4,d-grs,cifar10,85,2.1121751203998205,2.1065815558362115,2.1177686849634294,2.048360882640821,2.17598935815882
0.6,4,4,paws,cifar10,85,2.4625550866655295,2.4557018082012303,2.4694083651298286,2.384369390160897,2.540740783170162
0.6,4,4,rmc,cifar10,85,1.9832720496069864,1.9776973334742012,1.9888467657397717,1.9196728443612074,2.0468712548527654
0.1,2,3,d-grs,ffhq,7,1.9427878993342012,1.9391402740415273,1.946435524626875,1.9011739293808019,1.9844018692876004
0.1,2,3,paws,ffhq,7,1.9707295514470498,1.9669183217832649,1.9745407811108346,1.9272490993751787,2.0142100035189205
0.1,2,3,rmc,ffhq,7,2.052875797530414,2.0469149798145785,2.0588366152462494,1.9848717484789207,2.120879846581907
0.1,2,5,d-grs,ffhq,31,2.1291073918169325,2.1225187286864733,2.135696054947392,2.05394056201819,2.204274221615675
0.1,2,5,paws,ffhq,31,2.1779392076429946,2.171746790798829,2.1841316244871605,2.1072929575992707,2.2485854576867186
0.1,2,5,rmc,ffhq,31,2.049075007965369,2.042541238325691,2.055608777605047,1.9745344311100437,2.1236155848206946
0.1,3,4,d-grs,ffhq,40,2.1338085521153927,2.1282342423349436,2.1393828618958417,2.070213982744342,2.197403121486443
0.1,3,4,paws,ffhq,40,2.177129473379754,2.172317443828833,2.181941502930675,2.122231385698135,2.232027561061373
0.1,3,4,rmc,ffhq,40,2.051328096368232,2.0451738844702567,2.057482308266207,1.9811177078385867,2.121538484897877
0.1,4,4,d-grs,ffhq,85,2.1660951637690067,2.160780783030716,2.171409544507297,2.105465997497919,2.2267243300400943
0.1,4,4,paws,ffhq,85,2.2186790520456507,2.2133264050843877,2.2240316990069138,2.1576133251837026,2.279744778907599
0.1,4,4,rmc,ffhq,85,2.041587057924736,2.0354617287788654,2.0477123870706064,1.9717061785638836,2.111467937285588
0.3,2,3,d-grs,ffhq,7,1.9319500707665747,1.9281120967881362,1.935788044745013,1.888164505911147,1.9757356356220024
0.3,2,3,paws,ffhq,7,1.9588978302038167,1.9554673461812782,1.9623283142263552,1.9197611186215564,1.998034541786077
0.3,2,3,rmc,ffhq,7,2.0378908814655117,2.032069241779627,2.0437125211513965,1.971474646372916,2.1043071165581075
0.3,2,5,d-grs,ffhq,31,2.118875695839274,2.1126850842893217,2.125066307389226,2.0482500415128015,2.189501350165746
0.3,2,5,paws,ffhq,31,2.1577381890560963,2.1516803670543134,2.163796011057879,2.0886274656296666,2.226848912482526
0.3,2,5,rmc,ffhq,31,2.037740559354992,2.03198938460871,2.043491734101274,1.9721282242367952,2.1033528944731885
0.3,3,4,d-grs,ffhq,40,2.1234665774258294,2.1183295283433896,2.1286036265082693,2.064860501139663,2.182072653711996
0.3,3,4,paws,ffhq,40,2.161055595702741,2.155880993479054,2.1662301979264282,2.1020210940257713,2.220090097379711
0.3,3,4,rmc,ffhq,40,2.0324278494431405,2.0262521303168994,2.0386035685693815,1.9619720954828332,2.1028836034034475
0.3,4,4,d-grs,ffhq,85,2.1489575175631708,2.1434724345555374,2.154442600570804,2.0863808927300225,2.211534142396319
0.3,4,4,paws,ffhq,85,2.192985073743697,2.187835673899029,2.198134473588365,2.134238093662041,2.251732053825353
0.3,4,4,rmc,ffhq,85,2.03807188722747,2.032127766520032,2.0440160079349083,1.9702583261647366,2.105885448290204
0.6,2,3,d-grs,ffhq,7,1.8764013397643584,1.873156509380749,1.8796461701479679,1.8393826595949334,1.9134200199337834
0.6,2,3,paws,ffhq,7,1.9053261091980738,1.9022631248438329,1.9083890935523147,1.8703820212893956,1.940270197106752
0.6,2,3,rmc,ffhq,7,1.9395397557455731,1.9347161828837744,1.9443633286073718,1.8845099760853432,1.994569535405803
0.6,2,5,d-grs,ffhq,31,1.9992563914121704,1.9939013732564097,2.0046114095679313,1.938163612753872,2.060349170070469
0.6,2,5,paws,ffhq,31,2.0412460697806485,2.036474190540785,2.046017949020512,1.9868060373278187,2.0956861022334783
0.6,2,5,rmc,ffhq,31,1.9382221471542183,1.93330180083419,1.9431424934742465,1.8820883265194022,1.9943559677890343
0.6,3,4,d-grs,ffhq,40,2.0246097204247446,2.020077277333257,2.0291421635162323,1.9729012976863993,2.07631814316309
0.6,3,4,paws,ffhq,40,2.052224546905635,2.0477941908777577,2.056654902933512,2.001680785462477,2.1027683083487925
0.6,3,4,rmc,ffhq,40,1.9361756174721314,1.931127484238227,1.9412237507060357,1.8785839385410807,1.993767296403182
0.6,4,4,d-grs,ffhq,85,2.0488281523181975,2.044198234952164,2.053458069684231,1.9960076933352509,2.101648611301144
0.6,4,4,paws,ffhq,85,2.079486320808907,2.0751205843821534,2.083852057235661,2.02967977273713,2.1292928688806843
0.6,4,4,rmc,ffhq,85,1.9365720449345944,1.9316059846737383,1.9415381051954506,1.879916696344621,1.993227393524568

